Finite Element Neural Network Interpolation. Part II: Hybridisation with the Proper Generalised Decomposition for non-linear surrogate modelling

This work introduces a hybrid approach that combines the Proper Generalised Decomposition (PGD) with deep learning techniques to provide real-time solutions for parametrised mechanics problems. By relying on a tensor decomposition, the proposed method addresses the curse of dimensionality in parametric computations, enabling efficient handling of high-dimensional problems across multiple physics and configurations. Each mode in the tensor decomposition is generated by a sparse neural network within the Finite Element Neural Network Interpolation (FENNI) framework presented in Part I, where network parameters are constrained to replicate the classical shape functions used in the Finite Element Method. This constraint enhances the interpretability of the model, facilitating transfer learning, which improves significantly the robustness and cost of the training process. The FENNI framework also enables finding the optimal spatial and parametric discretisation dynamically during training, which accounts to optimising the model's architecture on the fly. This hybrid framework offers a flexible and interpretable solution for real-time surrogate modelling. We highlight the efficiency of the FENNI-PGD approach through 1D and 2D benchmark problems, validating its performance against analytical and numerical reference solutions. The framework is illustrated through linear and non-linear elasticity problems, showing the flexibility of the method in terms of changes in physics.

==> Fig13.csv <==
,epochs,Decay,Modes,Loss,Modes_truncated,Loss_truncated,epochs_truncated
0,0.0,0.042160300386404184,1.0,-0.0006174463630776589,1.0,0.004204114443606979,685.0
1,1.0,0.04261091494865682,1.0,-0.0005922177245942485,1.0,0.004204262844898338,686.0
2,2.0,0.043059972338010157,1.0,-0.0005677651121736446,1.0,0.004204408654498379,687.0
3,3.0,0.04350871964720926,1.0,-0.0005440768113537561,1.0,0.004204551923434204,688.0
4,4.0,0.043958474738520464,1.0,-0.0005211426510610111,1.0,0.004204692705377875,689.0
5,5.0,0.04441067695767904,1.0,-0.0004989511631723454,1.0,0.004204831050900778,690.0
6,6.0,0.0448672772020236,1.0,-0.0004774897368536206,1.0,0.004204967009291631,691.0
7,7.0,0.045329375510656585,1.0,-0.000456744743987931,1.0,0.004205100620321352,692.0
8,8.0,0.04579823471966023,1.0,-0.0004367014939760143,1.0,0.004205231914306513,693.0
9,9.0,0.046275657926804895,1.0,-0.0004173448013635482,1.0,0.004205360908043183,694.0
10,10.0,0.04676438318865481,1.0,-0.00039865903377660244,1.0,0.0042054876137571804,695.0
11,11.0,0.04726831508193025,1.0,-0.00038062802314026666,1.0,0.00420561204769833,696.0
12,12.0,0.04779222294521148,1.0,-0.0003632348782598176,1.0,0.004205734245493229,697.0
13,13.0,0.048341617243543286,1.0,-0.00034646179527128465,1.0,0.004205854258985844,698.0
14,14.0,0.048922667542852794,1.0,-0.000330290057556812,1.0,0.004205972161912752,699.0
15,15.0,0.04954201942247353,1.0,-0.00031470012333163544,1.0,0.004206088025648715,700.0
16,16.0,0.05020672666889656,1.0,-0.00029967176745140906,1.0,0.004206201918995636,701.0
17,17.0,0.050924257958959614,1.0,-0.0002851842923152534,1.0,0.00420631388279842,702.0
18,18.0,0.051702665095563004,1.0,-0.00027121675467303886,1.0,0.004206423927127813,703.0
19,19.0,0.0525508494726775,1.0,-0.0002577481812489704,1.0,0.004206532034323334,704.0
20,20.0,0.05347881806714964,1.0,-0.00024475773373353055,1.0,0.004206638184222992,705.0
21,21.0,0.05449795763353435,1.0,-0.00023222481468208888,1.0,0.004206742385473346,706.0
22,22.0,0.05562135020867927,1.0,-0.00022012913733125014,1.0,0.0042068446810906235,707.0
23,23.0,0.05686415431661043,1.0,-0.0002084507724483732,1.0,0.004206945132241724,708.0
24,24.0,0.058244050254594455,1.0,-0.0001971701799263665,1.0,0.004207043796752857,709.0
25,25.0,0.059781755469961194,1.0,-0.00018626822948453783,1.0,0.004207140717842558,710.0
26,26.0,0.06150170649504515,1.0,-0.0001757262180864339,1.0,0.004207235924849439,711.0
27,27.0,0.06343298481787554,1.0,-0.0001655258929583891,1.0,0.004207329442883981,712.0
28,28.0,0.06561052412281884,1.0,-0.00015564947631125926,1.0,0.004207421299596075,713.0
29,29.0,0.06807670621809973,1.0,-0.00014607968563677914,1.0,0.004207511525955014,714.0
30,30.0,0.0708835548308535,1.0,-0.00013679975156750848,1.0,0.004207600150849864,715.0
31,31.0,0.07409580818587164,1.0,-0.0001277934352445508,1.0,0.004207687198218494,716.0
32,32.0,0.07779523310680833,1.0,-0.00011904504091494291,1.0,0.004207772689142664,717.0
33,33.0,0.08208674380528741,1.0,-0.00011053941790341193,1.0,0.004207856645387237,718.0
34,34.0,0.08710730827619775,1.0,-0.00010226195182180139,1.0,0.004207939091826946,719.0
35,35.0,0.09303929778541711,1.0,-9.419855036631441e-05,1.0,0.004208020055353595,720.0
36,36.0,0.10013108004974877,1.0,-8.633562723496229e-05,1.0,0.004208099562616819,721.0
37,37.0,0.10872989341613021,1.0,-7.866008464930373e-05,1.0,0.004208177638933213,722.0
38,38.0,0.11933656433064686,1.0,-7.11592964294057e-05,1.0,0.004208254308780122,723.0
39,39.0,0.13270116029231455,1.0,-6.382109466113468e-05,1.0,0.004208329596974459,724.0
40,40.0,0.1500003600835708,1.0,-5.66337603822244e-05,1.0,0.004208403528931349,725.0
41,41.0,0.17319146836784846,1.0,-4.958601655916762e-05,1.0,0.004208476129779329,726.0
42,42.0,0.2057891419406388,1.0,-4.266702205379374e-05,1.0,0.004208547423374845,727.0
43,43.0,0.25479990319159246,1.0,-3.586636568463381e-05,1.0,0.004208617431895895,728.0
44,44.0,0.3364932218017178,1.0,-2.9174059082492966e-05,1.0,0.00420868617681385,729.0
45,45.0,0.4992687514208109,1.0,-2.2580527284480138e-05,1.0,0.0042087536791807914,730.0
46,46.0,0.9803294834583953,1.0,-1.6076597116793033e-05,1.0,0.004208819960713694,731.0
47,47.0,39.385741852581965,1.0,-9.653484304268447e-06,1.0,0.004208885042303491,732.0
48,48.0,1.0215263469725675,1.0,-3.3027802401019644e-06,1.0,0.004208948944634321,733.0
49,49.0,0.5023291529083828,1.0,2.9835610991846283e-06,1.0,0.004209011686499098,734.0
50,50.0,0.33245980630673266,1.0,9.213235779109984e-06,1.0,0.00420907328607545,735.0
51,51.0,0.24824203993033359,1.0,1.5393601689887987e-05,1.0,0.004209133760193437,736.0
52,52.0,0.19801705176243337,1.0,2.1531689222097154e-05,1.0,0.004209193125425397,737.0
53,53.0,0.16471146034396184,1.0,2.7634210891731016e-05,1.0,0.004209251397752078,738.0
54,54.0,0.14104352653641133,1.0,3.370757021393087e-05,1.0,0.0042093085924864845,739.0
55,55.0,0.12338391911449575,1.0,3.975787020177226e-05,1.0,0.0042093647242441926,740.0
56,56.0,0.10972088257774731,1.0,4.5790921863694024e-05,1.0,0.004209419806091234,741.0
57,57.0,0.09884940907184979,1.0,5.181225297873196e-05,1.0,0.004209473851315122,742.0
58,58.0,0.09000369997025005,1.0,5.782711720991533e-05,1.0,0.00420952687273663,743.0
59,59.0,0.08267378357552212,1.0,6.384050341067712e-05,1.0,0.004209578888427059,744.0
60,60.0,0.07650693392778686,1.0,6.985714492441702e-05,1.0,0.004209629920953518,745.0
61,61.0,0.07125141339249115,1.0,7.588152870555083e-05,1.0,0.004209680007534337,746.0
62,62.0,0.06672275553093023,1.0,8.191790409511211e-05,1.0,0.004209729193915392,747.0
63,63.0,0.06278271223374668,1.0,8.797029110859385e-05,1.0,0.0042097775409993925,748.0
64,64.0,0.0593256428164867,1.0,9.404248819715518e-05,1.0,0.0042098251003126076,749.0
65,65.0,0.056269446755362204,1.0,0.00010013807955029194,1.0,0.004209871909057971,750.0
66,66.0,0.053549363927155015,1.0,0.00010626044203500197,1.0,0.004209917961649801,751.0
67,67.0,0.051113637418660596,1.0,0.00011241275185521732,1.0,0.004209963229357434,752.0
68,68.0,0.04892041684318157,1.0,0.00011859799102603256,1.0,0.004210007671233456,753.0
69,69.0,0.04693550650105108,1.0,0.00012481895375456947,1.0,0.004210051270274093,754.0
70,70.0,0.045130700826590486,1.0,0.0001310782527604292,1.0,0.004210094018547517,755.0
71,71.0,0.04348253571433991,1.0,0.00013737832549746588,1.0,0.004210135917137212,756.0
72,72.0,0.041971339214589516,1.0,0.00014372144021179044,1.0,0.004210176971428812,757.0
73,73.0,0.04058050106344241,1.0,0.00015010970177449235,1.0,0.004210217211618795,758.0
74,74.0,0.03929590458089684,1.0,0.0001565450572304752,1.0,0.004210256689990159,759.0
75,75.0,0.038105480581987775,1.0,0.00016302930102295125,1.0,0.0042102954581604,760.0
76,76.0,0.03699885385409635,1.0,0.00016956407990351336,1.0,0.004210333548981131,761.0
77,77.0,0.035967060517292974,1.0,0.00017615089758429538,2.0,0.004210370967992934,762.0
78,78.0,0.03500232025871875,1.0,0.00018279111919474657,2.0,0.00421048178638963,763.0
79,79.0,0.034097851406173586,1.0,0.0001894859755934715,2.0,0.004210601674655482,764.0
80,80.0,0.033247719600255944,1.0,0.0001962365675871798,2.0,0.004210778804925204,765.0
81,81.0,0.03244671303069254,1.0,0.00020304387010407397,2.0,0.004210970591530149,766.0
82,82.0,0.03169023893802025,1.0,0.00020990873633765876,2.0,0.004211181509325243,767.0
83,83.0,0.03097423726933283,1.0,0.00021683190185057283,2.0,0.004211413775065668,768.0
84,84.0,0.03029510824086419,1.0,0.00022381398862874599,2.0,0.004211666338014231,769.0
85,85.0,0.02964965129289733,1.0,0.00023085550907931492,2.0,0.004211942086377169,770.0
86,86.0,0.029035013445909204,1.0,0.00023795686996318978,2.0,0.004212243820793778,771.0
87,87.0,0.028448645430433794,1.0,0.0002451183762626024,2.0,0.004212571879956787,772.0
88,88.0,0.027888264288250274,1.0,0.00025234023499593996,2.0,0.004212927502731407,773.0
89,89.0,0.027351821362458985,1.0,0.0002596225589958635,2.0,0.004213313568347784,774.0
90,90.0,0.02683747474127669,1.0,0.0002669653706726627,2.0,0.004213731944263348,775.0
91,91.0,0.02634356542304932,1.0,0.00027436860578339045,2.0,0.004214183693781674,776.0
92,92.0,0.02586859663010503,1.0,0.00028183211721060606,2.0,0.004214670841181428,777.0
93,93.0,0.02541121576718808,1.0,0.0002893556787464268,2.0,0.004215195915088356,778.0
94,94.0,0.024970198624273698,1.0,0.00029693898887800575,2.0,0.00421576083289936,779.0
95,95.0,0.02454443552249357,1.0,0.00030458167456154806,2.0,0.004216367327151821,780.0
96,96.0,0.024132919135860537,1.0,0.00031228329496830657,2.0,0.004217017706743341,781.0
97,97.0,0.023734733770762993,1.0,0.00032004334519259873,2.0,0.004217714433828012,782.0
98,98.0,0.02334904593190442,1.0,0.00032786125991399325,2.0,0.004218459571191454,783.0
99,99.0,0.02297509600524272,1.0,0.0003357364170103412,2.0,0.004219255267114418,784.0
100,100.0,0.02261219089465409,1.0,0.00034366814112749396,2.0,0.00422010404110337,785.0
101,101.0,0.02225969746605713,1.0,0.000351655707212669,2.0,0.004221008280810701,786.0
102,102.0,0.021917036685153372,1.0,0.0003596983440126654,2.0,0.004221970213275816,787.0
103,103.0,0.021583678381113577,1.0,0.00036779523752947864,2.0,0.0042229922890141495,788.0
104,104.0,0.02125913655561711,1.0,0.00037594553442102033,2.0,0.004224077033698124,789.0
105,105.0,0.020942965146683114,1.0,0.00038414834534113997,2.0,0.004225226834155435,790.0
106,106.0,0.020634754213189506,1.0,0.00039240274821126213,2.0,0.00422644415198852,791.0
107,107.0,0.02033412650749341,1.0,0.00040070779140559355,2.0,0.00422773159451157,792.0
108,108.0,0.020040734394728726,1.0,0.0004090624968391303,2.0,0.004229091636295124,793.0
109,109.0,0.019754257090553395,1.0,0.00041746586295416424,2.0,0.004230526718470037,794.0
110,110.0,0.01947439816308724,1.0,0.00042591686760225537,2.0,0.0042320391950924005,795.0
111,111.0,0.019200883272551195,1.0,0.0004344144708234157,2.0,0.00423363123604467,796.0
112,112.0,0.01893345813642489,1.0,0.0004429576175161679,2.0,0.0042353050270983,797.0
113,113.0,0.01867188668986353,1.0,0.000451545239993168,2.0,0.004237063076606464,798.0
114,114.0,0.018415949418325937,1.0,0.0004601762604232746,2.0,0.004238907832941254,799.0
115,115.0,0.018165441837928054,1.0,0.00046884959315828895,2.0,0.00424084155426572,800.0
116,116.0,0.01792017312139248,1.0,0.00047756414694153244,2.0,0.004242866427165471,801.0
117,117.0,0.01767996486160517,1.0,0.00048631882699231465,2.0,0.004244984386276854,802.0
118,118.0,0.01744464995592344,1.0,0.0004951125369667702,2.0,0.004247197492947695,803.0
119,119.0,0.017214071600298315,1.0,0.0005039441807991967,2.0,0.004249507925452053,804.0
120,120.0,0.016988082377863055,1.0,0.0005128126644268252,2.0,0.004251917719494336,805.0
121,121.0,0.01676654343577135,1.0,0.0005217168974017967,2.0,0.004254428729621603,806.0
122,122.0,0.0165493237433288,1.0,0.000530655794392,2.0,0.004257042728655741,807.0
123,123.0,0.01633629942032071,1.0,0.0005396282765742348,2.0,0.004259761389927148,808.0
124,124.0,0.016127353121926348,1.0,0.0005486332729242684,2.0,0.004262586427978655,809.0
125,125.0,0.015922373481604055,1.0,0.000557669721406763,2.0,0.0042655194843562155,810.0
126,126.0,0.015721254607058487,1.0,0.0005667365700642977,2.0,0.0042685620179433986,811.0
127,127.0,0.01552389562516402,1.0,0.0005758327780086227,2.0,0.004271715446570789,812.0
128,128.0,0.015330200272607893,1.0,0.0005849573163177508,2.0,0.004274980990533457,813.0
129,129.0,0.015140076529272158,1.0,0.0005941091688431341,2.0,0.004278359979825163,814.0
130,130.0,0.014953436289502667,1.0,0.0006032873329321014,2.0,0.004281853407158996,815.0
131,131.0,0.01477019506556532,1.0,0.0006124908200716483,2.0,0.004285462382695285,816.0
132,132.0,0.014590271720712773,1.0,0.0006217186564592509,2.0,0.004289187906361718,817.0
133,133.0,0.014413588233340456,1.0,0.0006309698835050867,2.0,0.004293030390420006,818.0
134,134.0,0.01424006948528798,1.0,0.0006402435582703497,2.0,0.0042969906474364505,819.0
135,135.0,0.014069643074323538,1.0,0.0006495387538491176,2.0,0.004301069088320054,820.0
136,136.0,0.013902239147285184,1.0,0.0006588545596986206,2.0,0.004305266016490118,821.0
137,137.0,0.01373779025175931,1.0,0.0006681900819242846,2.0,0.004309581757537717,822.0
138,138.0,0.013576231204363465,1.0,0.0006775444435250621,2.0,0.004314016149195523,823.0
139,139.0,0.013417498971698126,1.0,0.0006869167846044125,2.0,0.004318569021834433,824.0
140,140.0,0.013261532563218648,1.0,0.000696306262552113,2.0,0.004323240416421047,825.0
141,141.0,0.013108272935148515,1.0,0.0007057120522003596,2.0,0.004328029722335634,826.0
142,142.0,0.012957662904522204,1.0,0.0007151333459578469,2.0,0.004332935931317409,827.0
143,143.0,0.012809647068141033,1.0,0.0007245693539256182,2.0,0.0043379587103476915,828.0
144,144.0,0.012664171726675399,1.0,0.0007340193039984882,2.0,0.004343096746293142,829.0
145,145.0,0.012521184814431562,1.0,0.0007434824419525859,2.0,0.004348348686574011,830.0
146,146.0,0.01238063583549464,1.0,0.000752958031519988,2.0,0.0043537137556530475,831.0
147,147.0,0.012242475805294443,1.0,0.0007624453544520738,2.0,0.0043591903192656154,832.0
148,148.0,0.012106657197285299,1.0,0.0007719437105741008,2.0,0.0043647760659349544,833.0
149,149.0,0.011973133894827128,1.0,0.0007814524178331326,2.0,0.004370469978900698,834.0
150,150.0,0.011841861146993034,1.0,0.0007909708123415189,2.0,0.004376269599889969,835.0
151,151.0,0.011712795528793047,1.0,0.0008004982484184961,2.0,0.00438217247728159,836.0
152,152.0,0.01158589490496898,1.0,0.000810034098631751,2.0,0.0043881767117837514,837.0
153,153.0,0.011461118396096362,1.0,0.0008195777538414089,2.0,0.004394279504022149,838.0
154,154.0,0.011338426347951012,1.0,0.0008291286232484667,2.0,0.0044004783577737865,839.0
155,155.0,0.011217780303794658,1.0,0.0008386861344488294,2.0,0.0044067709438240016,840.0
156,156.0,0.01109914297749491,1.0,0.0008482497334950285,2.0,0.004413153784474375,841.0
157,157.0,0.010982478227678415,1.0,0.0008578188849675846,2.0,0.004419622975904082,842.0
158,158.0,0.010867751032547779,1.0,0.0008673930720563307,2.0,0.004426175483577112,843.0
159,159.0,0.01075492746412352,1.0,0.0008769717966521899,2.0,0.004432807697682929,844.0
160,160.0,0.010643974661380848,1.0,0.0008865545794495926,2.0,0.004439516167226207,845.0
161,161.0,0.01053486080246362,1.0,0.0008961409600586062,2.0,0.004446296878583336,846.0
162,162.0,0.010427555075264236,1.0,0.0009057304971252715,2.0,0.0044531449407484505,847.0
163,163.0,0.010322027646510919,1.0,0.0009153227684586708,2.0,0.00446005820603302,848.0
164,164.0,0.010218249629619345,1.0,0.0009249173711624765,2.0,0.004467031327888546,849.0
165,165.0,0.0101161930518616,1.0,0.0009345139217686881,2.0,0.004474057704059853,850.0
166,166.0,0.010015830821346166,1.0,0.0009441120563713494,2.0,0.004481135353518087,851.0
167,167.0,0.00991713669317691,1.0,0.0009537114307584304,2.0,0.004488258141489575,852.0
168,168.0,0.009820085233586595,1.0,0.0009633117205404371,2.0,0.004495420948934182,853.0
169,169.0,0.009724651785020657,1.0,0.0009729126212736505,2.0,0.004502619403000042,854.0
170,170.0,0.009630812427516912,1.0,0.0009825138485746111,2.0,0.004509846721150594,855.0
171,171.0,0.009538543940350206,1.0,0.0009921151382252295,2.0,0.004517099727522545,856.0
172,172.0,0.00944782373353506,1.0,0.001001716246263282,2.0,0.0045243712899146575,857.0
173,173.0,0.009358629700764507,1.0,0.001011316949056754,2.0,0.004531655637493713,858.0
174,174.0,0.009270939385804805,1.0,0.0010209170433294354,2.0,0.004538948139789955,859.0
175,175.0,0.009184727261292146,1.0,0.0010305163460529424,2.0,0.00454624251953854,860.0
176,176.0,0.009099944842533196,1.0,0.001040114693481889,2.0,0.0045535349044037434,861.0
177,177.0,0.009016587258428974,1.0,0.0010497119372954264,2.0,0.004560819030684118,862.0
178,178.0,0.008934736638216959,1.0,0.0010593079194796567,2.0,0.004568087464741107,863.0
179,179.0,0.008854391470292449,1.0,0.001068902517032211,2.0,0.004575337196953576,864.0
180,180.0,0.008775176427417397,1.0,0.00107849573595612,2.0,0.004582560890613229,865.0
181,181.0,0.008697426951522272,1.0,0.0010880876245696785,2.0,0.004589754361513139,866.0
182,182.0,0.008621182805470482,1.0,0.0010976778634629015,2.0,0.004596912401201233,867.0
183,183.0,0.008546064257227867,1.0,0.0011072665348812849,2.0,0.00460402929710125,868.0
184,184.0,0.008472324025702905,1.0,0.001116853808913897,2.0,0.0046111041285919925,869.0
185,185.0,0.008399994651556735,1.0,0.0011264394731821973,2.0,0.004618127946495261,870.0
186,186.0,0.008328791200322028,1.0,0.0011360236334499905,2.0,0.004625096705581445,871.0
187,187.0,0.008258933967994968,1.0,0.001145606473798851,2.0,0.0046320098200034986,872.0
188,188.0,0.00819037738497887,1.0,0.001155187891731541,2.0,0.004638859972010926,873.0
189,189.0,0.008122943027330411,1.0,0.0011647680732934397,2.0,0.004645644275301026,874.0
190,190.0,0.008056829098962765,1.0,0.001174347191676976,2.0,0.004652360937606233,875.0
191,191.0,0.00799190090028054,1.0,0.0011839252480122355,2.0,0.004659008271204867,876.0
192,192.0,0.007928123896928551,1.0,0.0011935025125934002,2.0,0.004665582326756854,877.0
193,193.0,0.00786557599061588,1.0,0.0012030791341033158,2.0,0.004672078628354195,878.0
194,194.0,0.007804182167350738,1.0,0.0012126552548722505,2.0,0.004678500520523712,879.0
195,195.0,0.007743916747667752,1.0,0.001222231146883012,2.0,0.004684844483320979,880.0
196,196.0,0.007684837783543263,1.0,0.0012318070273617315,2.0,0.004691108550237223,881.0
197,197.0,0.007626855627599691,1.0,0.0012413831166499208,2.0,0.004697294389863306,882.0
198,198.0,0.007569988278300583,1.0,0.0012509597419345178,2.0,0.004703399662843886,883.0
199,199.0,0.007514253880504779,1.0,0.0012605371540519445,2.0,0.004709427021103658,884.0
200,200.0,0.007459588038143665,1.0,0.0012701156601218164,2.0,0.004715377837613503,885.0
201,201.0,0.007406014903750888,1.0,0.0012796956247929292,2.0,0.004721248606542719,886.0
202,202.0,0.007353524528728197,1.0,0.001289277364884987,2.0,0.0047270426845796906,887.0
203,203.0,0.007302082604975441,1.0,0.0012988612615049957,2.0,0.0047327616655130356,888.0
204,204.0,0.007251697713395625,1.0,0.001308447716767847,2.0,0.004738405978974501,889.0
205,205.0,0.007202366903669727,1.0,0.0013180371213923276,2.0,0.004743976352587354,890.0
206,206.0,0.0071540526631598865,1.0,0.0013276299101739352,2.0,0.004749475007039905,891.0
207,207.0,0.00710676716904241,1.0,0.0013372265471495639,2.0,0.004754902659035807,892.0
208,208.0,0.00706050202870904,1.0,0.0013468274790767586,2.0,0.0047602627451884625,893.0
209,209.0,0.0070152301991979705,1.0,0.0013564332012027454,2.0,0.004765555415122579,894.0
210,210.0,0.006970953560514148,1.0,0.001366044229915508,2.0,0.004770781564170782,895.0
211,211.0,0.006927663208470211,1.0,0.0013756610768481628,2.0,0.004775943779274184,896.0
212,212.0,0.006885340648292236,1.0,0.001385284287808231,2.0,0.004781042886345838,897.0
213,213.0,0.006843977207927032,1.0,0.0013949144279860532,2.0,0.004786080504219457,898.0
214,214.0,0.0068035682732453424,1.0,0.0014045520682159692,2.0,0.004791056208069039,899.0
215,215.0,0.006764093095425146,1.0,0.0014141977981360495,2.0,0.004795973377960214,900.0
216,216.0,0.006725542091858993,1.0,0.0014238522317065094,2.0,0.0048008334136698146,901.0
217,217.0,0.00668790545630573,1.0,0.0014335159840160375,2.0,0.0048056347876338215,902.0
218,218.0,0.006651168220965053,1.0,0.0014431896865526872,2.0,0.004810380028433522,903.0
219,219.0,0.006615314454421421,1.0,0.0014528739865733414,2.0,0.004815069003491192,904.0
220,220.0,0.00658033109608177,1.0,0.001462569539237788,2.0,0.004819703236609502,905.0
221,221.0,0.006546206411408289,1.0,0.00147227700562265,2.0,0.004824284929658143,906.0
222,222.0,0.006512920655874728,1.0,0.001481997056360859,2.0,0.004828812511837946,907.0
223,223.0,0.006480459194088433,1.0,0.0014917303731432593,2.0,0.0048332859831545115,908.0
224,224.0,0.006448807158669902,1.0,0.001501477636279208,2.0,0.004837707074124311,909.0
225,225.0,0.006417947413480511,1.0,0.0015112395316141392,2.0,0.004842075591063972,910.0
226,226.0,0.006387861764266302,1.0,0.001521016749620814,2.0,0.004846392133377735,911.0
227,227.0,0.006358532492321224,1.0,0.0015308099813580523,2.0,0.00485065726744347,912.0
228,228.0,0.006329942883224107,1.0,0.0015406199161600424,2.0,0.004854870621606391,913.0
229,229.0,0.006302073800459925,1.0,0.00155044724163945,2.0,0.0048590331936904626,914.0
230,230.0,0.006274904371236261,1.0,0.0015602926445414961,2.0,0.004863144856319923,915.0
231,231.0,0.006248412891599778,1.0,0.0015701568062753246,2.0,0.004867205789230847,916.0
232,232.0,0.006222580666964367,1.0,0.0015800403993833465,2.0,0.004871217027726955,917.0
233,233.0,0.006197419170408601,1.0,0.001589944085343616,2.0,0.004875177880316454,918.0
234,234.0,0.006172921488063866,1.0,0.0015998685184634607,2.0,0.004879088248703264,919.0
235,235.0,0.006149007282258586,1.0,0.0016098143936687512,2.0,0.0048829492772194194,920.0
236,236.0,0.006125614199751698,1.0,0.0016197824174453055,2.0,0.004886761197153239,921.0
237,237.0,0.00610281890887191,1.0,0.001629773187986257,2.0,0.00489052380971142,922.0
238,238.0,0.006080644885552776,1.0,0.0016397872208198212,2.0,0.004894237374910748,923.0
239,239.0,0.006058991256391388,1.0,0.0016498251751864243,2.0,0.004897902356540094,924.0
240,240.0,0.006037801190756308,1.0,0.0016598877697320074,2.0,0.004901520333169158,925.0
241,241.0,0.006017119137058558,1.0,0.0016699755761809397,2.0,0.004905092296849601,926.0
242,242.0,0.005996959069629539,1.0,0.0016800890883913724,2.0,0.00490861647536042,927.0
243,243.0,0.005977268259416818,1.0,0.0016902288907966448,2.0,0.004912092688868115,928.0
244,244.0,0.005957984821434249,1.0,0.001700395608969435,2.0,0.004915522772526591,929.0
245,245.0,0.005939127917410737,1.0,0.001710589796367763,2.0,0.004918908024127396,930.0
246,246.0,0.00592071138972763,1.0,0.001720811916027109,2.0,0.004922248725653878,931.0
247,247.0,0.005902701835680668,1.0,0.0017310624778170466,2.0,0.004925544127625476,932.0
248,248.0,0.005885046517895566,1.0,0.001741342030277455,2.0,0.0049287950453755,933.0
249,249.0,0.0058677429972181,1.0,0.0017516510786956326,2.0,0.004932003165388177,934.0
250,250.0,0.005850796710805351,1.0,0.0017619900494387636,2.0,0.004935168781320353,935.0
251,251.0,0.005834192040365697,1.0,0.0017723593764856084,2.0,0.004938292126091988,936.0
252,252.0,0.00581789829146234,1.0,0.001782759515445324,2.0,0.0049413741271022915,937.0
253,253.0,0.005801893467178815,1.0,0.0017931909061886437,2.0,0.004944415528932155,938.0
254,254.0,0.005786182104205373,1.0,0.0018036539449456785,2.0,0.0049474168533104506,939.0
255,255.0,0.005770740769481636,1.0,0.001814148998577462,2.0,0.00495037874968959,940.0
256,256.0,0.005755552338999299,1.0,0.0018246764519284843,2.0,0.004953302307573956,941.0
257,257.0,0.005740591015284305,1.0,0.0018352366568232012,2.0,0.004956188386034229,942.0
258,258.0,0.0057258467514983875,1.0,0.0018458299425612508,2.0,0.004959037575856845,943.0
259,259.0,0.0057113165352034425,1.0,0.0018564565989894679,2.0,0.004961850742538358,944.0
260,260.0,0.005696994613011751,1.0,0.0018671169046142553,2.0,0.004964628480308259,945.0
261,261.0,0.005682863843312821,1.0,0.0018778111393445598,2.0,0.004967371422433435,946.0
262,262.0,0.005668888602297246,1.0,0.0018885395792217524,2.0,0.004970080647240105,947.0
263,263.0,0.00565505460139747,1.0,0.001899302474547525,2.0,0.004972757068697721,948.0
264,264.0,0.005641355595144529,1.0,0.0019101000137211797,2.0,0.004975401663598838,949.0
265,265.0,0.005627789753133973,1.0,0.001920932362354394,2.0,0.004978015234977602,950.0
266,266.0,0.0056143441921319434,1.0,0.001931799678080845,2.0,0.004980598032080899,951.0
267,267.0,0.005601001161957514,1.0,0.0019427021188364402,2.0,0.004983150465669829,952.0
268,268.0,0.005587745016893797,1.0,0.0019536398212072624,2.0,0.004985673640809927,953.0
269,269.0,0.005574556616877293,1.0,0.0019646128902019856,2.0,0.004988168753420407,954.0
270,270.0,0.00556142481297795,1.0,0.001975621402469119,2.0,0.004990636489629719,955.0
271,271.0,0.005548341262441853,1.0,0.0019866653985213326,2.0,0.00499307723534287,956.0
272,272.0,0.005535294321315344,1.0,0.001997744897664479,2.0,0.00499549161480668,957.0
273,273.0,0.005522277588741332,1.0,0.002008859903033484,2.0,0.004997880446849274,958.0
274,274.0,0.0055092716090304715,1.0,0.002020010394473036,2.0,0.0050002444446207136,959.0
275,275.0,0.005496268063467524,1.0,0.0020311963385475948,2.0,0.005002584343216938,960.0
276,276.0,0.005483249966786187,1.0,0.002042417661525972,2.0,0.005004900987199114,961.0
277,277.0,0.00547020589663922,1.0,0.0020536742711633055,2.0,0.0050071949350930026,962.0
278,278.0,0.005457121881348769,1.0,0.0020649660383334316,2.0,0.00500946651879217,963.0
279,279.0,0.005443993970154837,1.0,0.0020762928076127336,2.0,0.0050117163339053975,964.0
280,280.0,0.005430847539951353,1.0,0.002087654391298714,2.0,0.00501394517303283,965.0
281,281.0,0.0054176774135099885,1.0,0.002099050589634222,2.0,0.0050161536535687536,966.0
282,282.0,0.005404383154759287,1.0,0.0021104812524587106,2.0,0.005018342222975103,967.0
283,283.0,0.005390921739145048,1.0,0.0021219462158082853,2.0,0.005020511374056871,968.0
284,284.0,0.0053773894457768805,1.0,0.0021334450983759284,2.0,0.005022661667821214,969.0
285,285.0,0.005363820677063746,1.0,0.0021449774188546213,2.0,0.005024793621408414,970.0
286,286.0,0.005350145918291599,1.0,0.002156542893819706,2.0,0.005026907699386003,971.0
287,287.0,0.005336315154121591,1.0,0.002168141309094387,2.0,0.005029004416303138,972.0
288,288.0,0.00532231212801558,1.0,0.002179772295205953,2.0,0.005031084319172579,973.0
289,289.0,0.005308173308273453,1.0,0.0021914353660482345,2.0,0.005033147961148545,974.0
290,290.0,0.0052939183621668415,1.0,0.0022031299902949457,2.0,0.0050351957565905655,975.0
291,291.0,0.0052794886235798455,1.0,0.0022148557071727617,2.0,0.005037227890401581,976.0
292,292.0,0.005264831966961542,1.0,0.0022266120911389894,2.0,0.0050392445983058675,977.0
293,293.0,0.005250017955374063,1.0,0.002238398577654017,2.0,0.005041246439798833,978.0
294,294.0,0.005235244812745629,1.0,0.0022502144743958936,2.0,0.005043234066545537,979.0
295,295.0,0.005220198908052874,1.0,0.002262059233388609,2.0,0.005045207857205656,980.0
296,296.0,0.005204782924796746,1.0,0.0022739327476332593,2.0,0.005047167960488681,981.0
297,297.0,0.0051891854323491225,1.0,0.0022858341928350635,2.0,0.005049114623045322,982.0
298,298.0,0.005173465505262812,1.0,0.00229776250575054,2.0,0.005051048238994434,983.0
299,299.0,0.005157592997714164,1.0,0.0023097170386162775,2.0,0.005052969163021205,984.0
300,300.0,0.005141327865018098,1.0,0.0023216972696986013,2.0,0.005054877675010976,985.0
301,301.0,0.005124897789305141,1.0,0.002333702598579697,2.0,0.005056774108116501,986.0
302,302.0,0.0051083550868336524,1.0,0.0023457318519462043,2.0,0.005058658751663414,987.0
303,303.0,0.005091451678665307,1.0,0.0023577843718949666,2.0,0.005060531843217125,988.0
304,304.0,0.005074274765122934,1.0,0.0023698596139970014,2.0,0.00506239396901351,989.0
305,305.0,0.005056994170529276,1.0,0.002381956434896425,2.0,0.00506424587662236,990.0
306,306.0,0.005039378829761744,1.0,0.002394073879948465,2.0,0.005066087339413502,991.0
307,307.0,0.00502149266301322,1.0,0.0024062113872550276,2.0,0.0050679174082809975,992.0
308,308.0,0.005003395652577005,1.0,0.0024183678284360587,2.0,0.005069736252492103,993.0
309,309.0,0.004985006206822878,1.0,0.002430542211530711,2.0,0.005071545396297155,994.0
310,310.0,0.004966388899971581,1.0,0.002442733675223508,2.0,0.005073345786299716,995.0
311,311.0,0.00494750735311838,1.0,0.0024549411449121964,2.0,0.005075136722242285,996.0
312,312.0,0.0049282959043824405,1.0,0.0024671636883163177,2.0,0.005076917528883677,997.0
313,313.0,0.004908868538659864,1.0,0.0024794002690922924,2.0,0.005078688741009867,998.0
314,314.0,0.004889204905762182,1.0,0.0024916496716239486,2.0,0.005080451004404581,999.0
315,315.0,0.004869211526487258,1.0,0.002503910946800324,2.0,0.005082204505329538,1000.0
316,316.0,0.0048489303403952706,1.0,0.0025161830809743158,2.0,0.005083949401300161,1001.0
317,317.0,0.004828435419711083,1.0,0.0025284648098027364,2.0,0.005085685796113524,1002.0
318,318.0,0.004807645065808716,1.0,0.0025407549565663757,2.0,0.005087413726593273,1003.0
319,319.0,0.004786550602494188,1.0,0.002553052516779121,2.0,0.005089133425827303,1004.0
320,320.0,0.004765199479435368,1.0,0.0025653562631368985,2.0,0.005090845249026396,1005.0
321,321.0,0.004743596809353879,1.0,0.002577664928729182,2.0,0.0050925495691610725,1006.0
322,322.0,0.004721693646318591,1.0,0.00258997735188192,2.0,0.005094246751812055,1007.0
323,323.0,0.00469949678573533,1.0,0.002602292368922376,2.0,0.00509593679386887,1008.0
324,324.0,0.004677048644320986,1.0,0.0026146086731743466,2.0,0.005097619291045796,1009.0
325,325.0,0.004654328977420519,1.0,0.0026269249584013033,2.0,0.005099294102388581,1010.0
326,326.0,0.004631297672829805,1.0,0.002639240013272071,2.0,0.005100961587367011,1011.0
327,327.0,0.004608005281147719,1.0,0.0026515525578607434,2.0,0.005102622122153183,1012.0
328,328.0,0.004584559203059256,1.0,0.0026638611895199293,2.0,0.005104275894889389,1013.0
329,329.0,0.004560965290177447,1.0,0.002676164623092922,2.0,0.005105923073539544,1014.0
330,330.0,0.004536854609755303,1.0,0.0026884618469199583,2.0,0.005107563738990034,1015.0
331,331.0,0.004512385753192785,1.0,0.0027007518552384048,2.0,0.005109197847070952,1016.0
332,332.0,0.004487871212139841,1.0,0.0027130326317915065,2.0,0.005110825457019816,1017.0
333,333.0,0.004463185578171305,1.0,0.002725302564922877,2.0,0.005112446774599204,1018.0
334,334.0,0.004438167752365815,1.0,0.002737560878715154,2.0,0.005114061985906806,1019.0
335,335.0,0.0044128454601345705,1.0,0.002749806448072678,2.0,0.0051156712200125356,1020.0
336,336.0,0.004387312979353266,1.0,0.0027620376925331295,2.0,0.005117274584420473,1021.0
337,337.0,0.004361549283254869,1.0,0.00277425309035676,2.0,0.005118872136304331,1022.0
338,338.0,0.00433560657328161,1.0,0.002786451365774125,2.0,0.005120463904651981,1023.0
339,339.0,0.0043093624999330565,1.0,0.0027986311721442136,2.0,0.005122049977221967,1024.0
340,340.0,0.004283055557239088,1.0,0.0028107912966081317,2.0,0.005123630503145488,1025.0
341,341.0,0.004256490383286772,1.0,0.0028229301706211045,2.0,0.005125205611998789,1026.0
342,342.0,0.004229679786920572,1.0,0.002835046885657918,2.0,0.005126775383442379,1027.0
343,343.0,0.0042026371927992735,1.0,0.0028471399725168477,2.0,0.005128339884527766,1028.0
344,344.0,0.004175464631655492,1.0,0.0028592079848229956,2.0,0.005129899190627408,1029.0
345,345.0,0.004148119845885688,1.0,0.002871249501705315,2.0,0.005131453378925576,1030.0
346,346.0,0.004120548517402775,1.0,0.0028832633842191067,2.0,0.005133002531622772,1031.0
347,347.0,0.004092838500573036,1.0,0.0028952483638500313,2.0,0.005134546738392529,1032.0
348,348.0,0.0040649985535749465,1.0,0.0029072030050427277,2.0,0.005136086085409635,1033.0
349,349.0,0.004036970778589784,1.0,0.00291912611711682,2.0,0.005137620646327929,1034.0
350,350.0,0.00400875246252561,1.0,0.0029310165278117408,2.0,0.005139150485220098,1035.0
351,351.0,0.003980402765769569,1.0,0.0029428728877754374,2.0,0.005140675666846874,1036.0
352,352.0,0.0039519666255652995,1.0,0.0029546938303274895,2.0,0.005142196267066289,1037.0
353,353.0,0.003923383806195284,1.0,0.002966478155000989,2.0,0.005143712367749457,1038.0
354,354.0,0.00389465401924527,1.0,0.002978224788817424,2.0,0.005145224037721928,1039.0
355,355.0,0.0038657950453657958,1.0,0.0029899324745974783,2.0,0.005146731331588156,1040.0
356,356.0,0.0038368339839853277,1.0,0.003001599947512082,2.0,0.005148234309937518,1041.0
357,357.0,0.0038077678549772545,1.0,0.0030132259896654212,2.0,0.005149733045419847,1042.0
358,358.0,0.003778611193846851,1.0,0.0030248094594692953,2.0,0.005151227605355774,1043.0
359,359.0,0.0037493447943017077,1.0,0.0030363492020268764,2.0,0.005152718045269684,1044.0
360,360.0,0.0037199747292212867,1.0,0.003047844102489864,2.0,0.00515420442078405,1045.0
361,361.0,0.003690582787836417,1.0,0.0030592929838111687,2.0,0.005155686792034732,1046.0
362,362.0,0.0036612442758295143,1.0,0.003070694683417433,2.0,0.005157165215480822,1047.0
363,363.0,0.0036318284493051757,1.0,0.003082048287069864,2.0,0.005158639743071474,1048.0
364,364.0,0.0036021999835489375,1.0,0.0030933531135844115,2.0,0.005160110428383567,1049.0
365,365.0,0.0035724413699658973,1.0,0.0031046080794787396,2.0,0.005161577326906843,1050.0
366,366.0,0.0035427339225751215,1.0,0.003115811677451781,2.0,0.005163040491730974,1051.0
367,367.0,0.0035130962627827494,1.0,0.0031269626500873117,2.0,0.005164499972894952,1052.0
368,368.0,0.0034834457602404066,1.0,0.0031380603047612386,2.0,0.005165955818000667,1053.0
369,369.0,0.003453758719111205,1.0,0.003149104011492705,2.0,0.005167408071832454,1054.0
370,370.0,0.003423951072509821,1.0,0.003160092884080909,2.0,0.005168856776608312,1055.0
371,371.0,0.003394110687074862,1.0,0.003171025962540032,2.0,0.005170301974062917,1056.0
372,372.0,0.003364385039350984,1.0,0.003181902019829438,2.0,0.005171743704114623,1057.0
373,373.0,0.0033347472809193905,1.0,0.0031927201063717396,2.0,0.005173182004817731,1058.0
374,374.0,0.0033050807924458856,1.0,0.00320347974591761,2.0,0.005174616910513142,1059.0
375,375.0,0.003275331223951097,1.0,0.003214180383250414,2.0,0.005176048453271258,1060.0
376,376.0,0.0032456063899975428,1.0,0.0032248210933017558,2.0,0.005177476660205578,1061.0
377,377.0,0.003215968460393154,1.0,0.0032354007765036685,2.0,0.005178901557864471,1062.0
378,378.0,0.0031864100531294242,1.0,0.003245918682429433,2.0,0.005180323175860469,1063.0
379,379.0,0.003156837080902121,1.0,0.003256374266952157,2.0,0.005181741560713897,1064.0
380,380.0,0.0031272790028655816,1.0,0.0032667669683572433,2.0,0.0051831567876123455,1065.0
381,381.0,0.0030978299995146072,1.0,0.0032770959228709275,2.0,0.00518456897767692,1066.0
382,382.0,0.003068511651512664,1.0,0.0032873603660296814,2.0,0.0051859782885510484,1067.0
383,383.0,0.0030393039845092507,1.0,0.003297559847720965,2.0,0.005187384862693394,1068.0
384,384.0,0.0030102079684411675,1.0,0.0033076939969126935,2.0,0.0051887887324173895,1069.0
385,385.0,0.0029810787118314534,1.0,0.0033177623849029157,2.0,0.005190189758478653,1070.0
386,386.0,0.002951902790198185,1.0,0.0033277645940361623,2.0,0.005191587709927523,1071.0
387,387.0,0.002922803533704846,1.0,0.0033376997309379885,2.0,0.005192982432615243,1072.0
388,388.0,0.0028939544913682926,1.0,0.003347566859488738,2.0,0.005194373954433753,1073.0
389,389.0,0.002865322044050205,1.0,0.0033573654594262264,2.0,0.005195762442706272,1074.0
390,390.0,0.0028366778513254495,1.0,0.0033670956015709784,2.0,0.005197148087283888,1075.0
391,391.0,0.0028080435363258918,1.0,0.003376757256699295,2.0,0.005198531004468182,1076.0
392,392.0,0.0027795253362253654,1.0,0.003386349634461446,2.0,0.005199911205137146,1077.0
393,393.0,0.002751234489324039,1.0,0.003395872021302645,2.0,0.005201288627457802,1078.0
394,394.0,0.0027231159335696356,1.0,0.003405324069728474,2.0,0.005202663200645556,1079.0
395,395.0,0.0026950335972940236,1.0,0.00341470582045452,2.0,0.005204034895583236,1080.0
396,396.0,0.002666991502264376,1.0,0.003424017138181485,2.0,0.005205403735260553,1081.0
397,397.0,0.002639158352150054,1.0,0.0034332574308561983,2.0,0.0052067697763075035,1082.0
398,398.0,0.002611549114995659,1.0,0.0034424261256649487,2.0,0.005208133067305379,1083.0
399,399.0,0.0025840352301613268,1.0,0.003451523237685742,2.0,0.005209493604067019,1084.0
400,400.0,0.0025565902303539357,1.0,0.0034605488455516243,2.0,0.005210851335255239,1085.0
401,401.0,0.0025293006890401695,1.0,0.00346950259408505,2.0,0.005212206223174175,1086.0
402,402.0,0.0025022131580626525,1.0,0.0034783840436348507,2.0,0.005213558286457452,1087.0
403,403.0,0.0024752819872904674,1.0,0.003487193063122693,2.0,0.005214907581758291,1088.0
404,404.0,0.002448480900046337,1.0,0.003495929693946245,2.0,0.00521625414877343,1089.0
405,405.0,0.002421823618295455,1.0,0.003504593828835017,2.0,0.005217597966654175,1090.0
406,406.0,0.002395319347359916,1.0,0.0035131852778867933,2.0,0.0052189389668529755,1091.0
407,407.0,0.002368986917295858,1.0,0.0035217039082783663,2.0,0.005220277097013374,1092.0
408,408.0,0.0023428266691266223,1.0,0.0035301496288845237,2.0,0.005221612360498141,1093.0
409,409.0,0.002316827263907824,1.0,0.003538522424693314,2.0,0.005222944792586405,1094.0
410,410.0,0.00229097564975547,1.0,0.0035468222919743963,2.0,0.0052242744137446255,1095.0
411,411.0,0.0022652863869381205,1.0,0.003555049196719284,2.0,0.005225601206515895,1096.0
412,412.0,0.0022397767222593584,1.0,0.0035632030680229545,2.0,0.005226925129291952,1097.0
413,413.0,0.0022144574757822057,1.0,0.0035712838961217868,2.0,0.005228246144910655,1098.0
414,414.0,0.002189291401510051,1.0,0.0035792917425549182,2.0,0.005229564231291679,1099.0
415,415.0,0.0021642802942368608,1.0,0.003587226717744789,2.0,0.0052308793734305815,1100.0
416,416.0,0.002139412195789383,1.0,0.0035950888085571216,2.0,0.005232191553595288,1101.0
417,417.0,0.0021147304650627695,1.0,0.0036028780174371566,2.0,0.0052335007478083,1102.0
418,418.0,0.0020902527679693564,1.0,0.00361059431277578,2.0,0.005234806925556802,1103.0
419,419.0,0.0020660037808477314,1.0,0.0036182378285538274,2.0,0.005236110047039817,1104.0
420,420.0,0.0020420040537979978,1.0,0.0036258087727836998,2.0,0.005237410063455255,1105.0
421,421.0,0.0020181804860711656,1.0,0.003633307453568328,2.0,0.0052387069248135566,1106.0
422,422.0,0.0019944544599239103,1.0,0.003640734264906639,2.0,0.005240000589348578,1107.0
423,423.0,0.0019708237536064693,1.0,0.0036480893456953046,2.0,0.005241291025692374,1108.0
424,424.0,0.0019473589394257969,1.0,0.00365537255677744,2.0,0.005242578206027443,1109.0
425,425.0,0.0019241163314438552,1.0,0.003662583757843795,2.0,0.0052438620978865645,1110.0
426,426.0,0.001901117181462925,1.0,0.0036697230744720567,2.0,0.005245142661330779,1111.0
427,427.0,0.0018783740958080398,1.0,0.003676790848180935,2.0,0.005246419850538607,1112.0
428,428.0,0.001855839756056782,1.0,0.003683787509171268,2.0,0.005247693616150897,1113.0
429,429.0,0.00183340975756047,1.0,0.0036907135450461436,2.0,0.005248963906415849,1114.0
430,430.0,0.001811086211213367,1.0,0.003697569279543576,2.0,0.005250230668708164,1115.0
431,431.0,0.0017889704309847643,1.0,0.0037043546593307024,2.0,0.00525149385209007,1116.0
432,432.0,0.0017671119256742812,1.0,0.003711069645685258,2.0,0.0052527534081121515,1117.0
433,433.0,0.0017454823020208777,1.0,0.0037177145833472104,2.0,0.005254009287932066,1118.0
434,434.0,0.0017240305502102414,1.0,0.003724290010881903,2.0,0.0052552614376635874,1119.0
435,435.0,0.0017027374297419783,1.0,0.0037307963715521907,2.0,0.005256509796512912,1120.0
436,436.0,0.0016816010416600509,1.0,0.003737233927745133,2.0,0.005257754299720451,1121.0
437,437.0,0.0016606414521250343,1.0,0.0037436028781627382,2.0,0.0052589948833113255,1122.0
438,438.0,0.0016398864814544396,1.0,0.003749903422162895,2.0,0.005260231486189148,1123.0
439,439.0,0.0016193487717205102,1.0,0.0037561358421346804,2.0,0.005261464048487172,1124.0
440,440.0,0.0015990128628868834,1.0,0.0037623005332214914,2.0,0.005262692508554342,1125.0
441,441.0,0.0015788712195446925,1.0,0.003768397946888473,2.0,0.00526391680168236,1126.0
442,442.0,0.0015589009428284579,1.0,0.0037744284851321352,2.0,0.00526513686091391,1127.0
443,443.0,0.0015391163992432976,1.0,0.003780392529866832,2.0,0.005266352618230456,1128.0
444,444.0,0.0015195067825529043,1.0,0.0037862903844314236,2.0,0.005267564004791292,1129.0
445,445.0,0.001500088040635678,1.0,0.0037921224141406825,2.0,0.005268770950471044,1130.0
446,446.0,0.001480855799406284,1.0,0.0037978889510151864,2.0,0.005269973383752822,1131.0
447,447.0,0.0014618115122305912,1.0,0.003803590395144343,2.0,0.005271171232433853,1132.0
448,448.0,0.0014429519875953695,1.0,0.0038092271376409664,2.0,0.005272364424404188,1133.0
449,449.0,0.0014242722258691692,1.0,0.003814799582655608,2.0,0.005273552887891901,1134.0
450,450.0,0.0014057629924858863,1.0,0.0038203081295800456,2.0,0.005274736550868679,1135.0
451,451.0,0.001387395082433505,1.0,0.003825753165950304,2.0,0.005275915340225803,1136.0
452,452.0,0.0013691782679538847,1.0,0.003831135050996797,2.0,0.005277089180948925,1137.0
453,453.0,0.0013511503640323641,1.0,0.0038364540386953768,2.0,0.005278257995626041,1138.0
454,454.0,0.0013336350421849802,1.0,0.003841710426657245,2.0,0.005279421704174698,1139.0
455,455.0,0.0013164521415663447,1.0,0.003846904664196701,2.0,0.005280580224272041,1140.0
456,456.0,0.0012990575881170645,1.0,0.0038520384543620505,2.0,0.005281733472271861,1141.0
457,457.0,0.0012814515976674753,1.0,0.0038571128187136,2.0,0.005282881364317818,1142.0
458,458.0,0.0012642874575822397,1.0,0.003862126687040822,2.0,0.005284023816868793,1143.0
459,459.0,0.0012476823145870521,1.0,0.003867078988521647,2.0,0.005285160746692596,1144.0
460,460.0,0.0012311774731420958,1.0,0.003871971180552827,2.0,0.005286292070812606,1145.0
461,461.0,0.0012145512206151025,1.0,0.0038768051861690516,2.0,0.00528741770758135,1146.0
462,462.0,0.001198122762085992,1.0,0.003881581161418593,2.0,0.0052885375795350366,1147.0
463,463.0,0.0011820970640629002,1.0,0.003886298405223221,2.0,0.005289651618681588,1148.0
464,464.0,0.0011663159823207647,1.0,0.0038909574588618847,2.0,0.00529075977260367,1149.0
465,465.0,0.0011504864646980461,1.0,0.0038955596683795785,2.0,0.00529186200822014,1150.0
466,466.0,0.0011347554789118215,1.0,0.003900105772978119,2.0,0.005292958306173823,1151.0
467,467.0,0.001119348977885418,1.0,0.003904595374493709,2.0,0.0052940486422672454,1152.0
468,468.0,0.0011042689268499612,1.0,0.0039090286508301555,2.0,0.005295132959311015,1153.0
469,469.0,0.0010892276281164281,1.0,0.003913406668319688,2.0,0.005296211146594094,1154.0
470,470.0,0.0010741847648983891,1.0,0.003917730509043119,2.0,0.005297283042899404,1155.0
471,471.0,0.0010593686434806466,1.0,0.00392200013465017,2.0,0.005298348467144675,1156.0
472,472.0,0.001044903036116444,1.0,0.003926215351403549,2.0,0.005299407259701312,1157.0
473,473.0,0.001030607278524899,1.0,0.00393037686512295,2.0,0.005300459312328751,1158.0
474,474.0,0.0010163281058657258,1.0,0.003934485874600638,2.0,0.005301504572016962,1159.0
475,475.0,0.0010022140145196125,1.0,0.003938542874967308,2.0,0.005302543023060212,1160.0
476,476.0,0.0009883459936551704,1.0,0.003942547761926884,2.0,0.0053035746603459525,1161.0
477,477.0,0.0009746226331726597,1.0,0.003946501019551897,2.0,0.005304599464966777,1162.0
478,478.0,0.0009610279844390493,1.0,0.00395040345650249,2.0,0.005305617386544348,1163.0
479,479.0,0.0009476245027516441,1.0,0.003954255486259053,2.0,0.005306628337072418,1164.0
480,480.0,0.0009343911976211305,1.0,0.003958057463342156,2.0,0.0053076322027193175,1165.0
481,481.0,0.0009212936664490791,1.0,0.003961809993572515,2.0,0.005308628872445165,1166.0
482,482.0,0.0009083491839854388,1.0,0.003965513604267773,2.0,0.005309618268504362,1167.0
483,483.0,0.0008955686089668795,1.0,0.003969168690539519,2.0,0.005310600358497441,1168.0
484,484.0,0.0008829452879525158,1.0,0.00397277571990176,2.0,0.005311575140464743,1169.0
485,485.0,0.0008704844060486536,1.0,0.003976335207009429,2.0,0.0053125426090489805,1170.0
486,486.0,0.0008581713199468,1.0,0.003979847644088662,2.0,0.005313502725624957,1171.0
487,487.0,0.0008459910183340196,1.0,0.0039833135479089045,2.0,0.005314455410924317,1172.0
488,488.0,0.0008339651427349516,1.0,0.003986733380755309,2.0,0.0053154005596402955,1173.0
489,489.0,0.0008221060933772207,1.0,0.003990107548645786,2.0,0.005316338058142217,1174.0
490,490.0,0.0008103920472263162,1.0,0.003993436547391577,2.0,0.005317267794123731,1175.0
491,491.0,0.0007988062222212964,1.0,0.003996720925964522,2.0,0.005318189666516919,1176.0
492,492.0,0.0007873649939459251,1.0,0.003999961149743697,2.0,0.00531910360393148,1177.0
493,493.0,0.0007760791894353341,1.0,0.004003157620279032,2.0,0.0053200095789762356,1178.0
494,494.0,0.0007649312460200102,1.0,0.004006310807809228,2.0,0.0053209075988752816,1179.0
495,495.0,0.0007539125307603104,1.0,0.004009421229220243,2.0,0.005321797674738208,1180.0
496,496.0,0.0007430284870088764,1.0,0.004012489334241628,2.0,0.0053226797930177126,1181.0
497,497.0,0.0007322872016972391,1.0,0.004015515540977844,2.0,0.005323553908422041,1182.0
498,498.0,0.0007216848860970923,1.0,0.004018500292292444,2.0,0.005324419956590839,1183.0
499,499.0,0.0007112286391695342,1.0,0.004021444066470584,2.0,0.005325277871826323,1184.0
500,500.0,0.0007009225355912533,1.0,0.004024347329494163,2.0,0.00532612759681492,1185.0
501,501.0,0.0006907929281172722,1.0,0.004027210578781312,2.0,0.005326969083467359,1186.0
502,502.0,0.0006807873850887792,1.0,0.00403003433104735,2.0,0.00532780229144147,1187.0
503,503.0,0.0006708996721029574,1.0,0.004032819212151394,2.0,0.005328627188471812,1188.0
504,504.0,0.0006610821571722665,1.0,0.004035565639463904,2.0,0.005329443750877338,1189.0
505,505.0,0.0006513440462323875,1.0,0.0040382740076498344,2.0,0.005330251961269445,1190.0
506,506.0,0.0006417235397788921,1.0,0.004040944521256512,2.0,0.005331051803478227,1191.0
507,507.0,0.0006322657704126965,1.0,0.00404357742387431,2.0,0.005331843257830291,1192.0
508,508.0,0.0006229737166979401,1.0,0.004046173115550354,2.0,0.005332626299999103,1193.0
509,509.0,0.0006138256952703531,1.0,0.004048732181317325,2.0,0.005333400903747481,1194.0
510,510.0,0.0006048081325758327,1.0,0.004051255220945922,2.0,0.0053341670452827115,1195.0
511,511.0,0.0005959349570223521,1.0,0.004053742748952941,2.0,0.005334924706066311,1196.0
512,512.0,0.0005872061111953104,1.0,0.004056195227174265,2.0,0.005335673872803711,1197.0
513,513.0,0.0005785249707678537,1.0,0.0040586131761728116,2.0,0.005336414535542226,1198.0
514,514.0,0.0005698656678881434,1.0,0.004060997118565609,2.0,0.005337146685974684,1199.0
515,515.0,0.0005613275935090069,1.0,0.004063347186591433,2.0,0.005337870316997557,1200.0
516,516.0,0.0005529909905186354,1.0,0.004065663408617488,2.0,0.005338585423110021,1201.0
517,517.0,0.000544818802928493,1.0,0.004067946218376719,2.0,0.005339292000688467,1202.0
518,518.0,0.0005367229153287755,1.0,0.004070196378144435,2.0,0.005339990047995016,1203.0
519,519.0,0.0005286762943776553,1.0,0.004072414501900624,2.0,0.005340679565280707,1204.0
520,520.0,0.000520727679827184,1.0,0.00407460084681522,2.0,0.005341360555095851,1205.0
521,521.0,0.0005129270057905633,1.0,0.0040767555612652075,2.0,0.005342033022567456,1206.0
522,522.0,0.0005052734080754977,1.0,0.004078878993594843,2.0,0.005342696975366844,1207.0
523,523.0,0.0004977221816298029,1.0,0.00408097169748618,2.0,0.005343352423466897,1208.0
524,524.0,0.000490238583548306,1.0,0.00408303422503419,2.0,0.005343999378927801,1209.0
525,525.0,0.0004828404628484919,1.0,0.004085066947601899,2.0,0.005344637855826391,1210.0
526,526.0,0.0004755598591474444,1.0,0.004087070096046319,2.0,0.005345267870262921,1211.0
527,527.0,0.0004683977237386462,1.0,0.004089043975397598,2.0,0.005345889440387092,1212.0
528,528.0,0.0004613248282165803,1.0,0.004090989023067884,2.0,0.005346502586407982,1213.0
529,529.0,0.00045433419022721574,1.0,0.0040929056818934445,2.0,0.005347107330621052,1214.0
530,530.0,0.0004474490557215509,1.0,0.004094794276531849,2.0,0.005347703697471323,1215.0
531,531.0,0.00044068170772093964,1.0,0.004096655104292461,2.0,0.005348291713707508,1216.0
532,532.0,0.00043400933715147445,1.0,0.004098488558939269,2.0,0.0053488714085758995,1217.0
533,533.0,0.0004274107507536653,1.0,0.004100295085928196,2.0,0.005349442813928404,1218.0
534,534.0,0.0004208966916812458,1.0,0.004102075038538592,2.0,0.00535000596390453,1219.0
535,535.0,0.0004144832764348025,1.0,0.0041038286842739816,2.0,0.005350560894021638,1220.0
536,536.0,0.0004081693728668069,1.0,0.004105556335771819,2.0,0.005351107639815192,1221.0
537,537.0,0.0004019397656280086,1.0,0.00410725837294643,2.0,0.005351646236020817,1222.0
538,538.0,0.00039579119326843543,1.0,0.004108935172229773,2.0,0.005352176717181346,1223.0
539,539.0,0.00038972939957755963,1.0,0.00411058704864729,2.0,0.005352699119618129,1224.0
540,540.0,0.0003837577866937405,1.0,0.00411221430482714,2.0,0.005353213483303727,1225.0
541,541.0,0.000377874810218354,1.0,0.004113817268000032,2.0,0.005353719852359543,1226.0
542,542.0,0.0003720765543991068,1.0,0.004115396280388812,2.0,0.005354218274100169,1227.0
543,543.0,0.00036635853922392924,1.0,0.004116951678850187,2.0,0.005354708797482701,1228.0
544,544.0,0.0003607185628021207,1.0,0.004118483785075884,2.0,0.005355191471631129,1229.0
545,545.0,0.0003551588815895098,1.0,0.004119992903218361,2.0,0.005355666344716332,1230.0
546,546.0,0.0003496818089015288,1.0,0.004121479329227891,2.0,0.005356133463293045,1231.0
547,547.0,0.00034428457797259165,1.0,0.004122943369200354,2.0,0.005356592872350875,1232.0
548,548.0,0.0003389618227277693,1.0,0.004124385339611105,2.0,0.005357044616217239,1233.0
549,549.0,0.00033371317304726626,1.0,0.004125805546354789,2.0,0.0053574887403811085,1234.0
550,550.0,0.0003285417417658759,1.0,0.004127204273980635,2.0,0.005357925294173579,1235.0
551,551.0,0.0003234478804481568,1.0,0.004128581806265054,2.0,0.005358354334668783,1236.0
552,552.0,0.00031842806733517725,1.0,0.004129938440578207,2.0,0.005358775931791607,1237.0
553,553.0,0.0003134791908553338,1.0,0.004131274476482184,2.0,0.005359190173997302,1238.0
554,554.0,0.0003086008354025888,1.0,0.004132590199710964,2.0,0.0053595971719255595,1239.0
555,555.0,0.00030379327958054704,1.0,0.0041338858838279105,2.0,0.005359997057185528,1240.0
556,556.0,0.0002990562173851501,1.0,0.004135161801339724,2.0,0.005360389971901339,1241.0
557,557.0,0.0002943884748683876,1.0,0.004136418226551717,2.0,0.005360776045140695,1242.0
558,558.0,0.0002897887545622787,1.0,0.004137655433137233,2.0,0.005361155354780267,1243.0
559,559.0,0.00028525570064368136,1.0,0.004138873690530193,2.0,0.005361527894062868,1244.0
560,560.0,0.0002807882177884549,1.0,0.004140073263393626,2.0,0.005361893576488498,1245.0
561,561.0,0.0002763852641556263,1.0,0.004141254411357686,2.0,0.005362252299622145,1246.0
562,562.0,0.0002720456603744573,1.0,0.004142417390078621,2.0,0.005362604029333823,1247.0
563,563.0,0.0002677679787562548,1.0,0.004143562451442265,2.0,0.0053629488473100366,1248.0
564,564.0,0.0002635493610209266,1.0,0.004144689842976657,2.0,0.005363286930301176,1249.0
565,565.0,0.00025938674795226947,1.0,0.004145799806804868,2.0,0.005363618490753005,1250.0
566,566.0,0.0002552748967850962,1.0,0.00414689257369388,2.0,0.005363943711429067,1251.0
567,567.0,0.0002512122136599409,1.0,0.004147968362195318,2.0,0.005364262703681966,1252.0
568,568.0,0.0002471964958807825,1.0,0.004149027369559843,2.0,0.005364575501203903,1253.0
569,569.0,0.0002432475004632928,1.0,0.004150069786843863,2.0,0.005364882098907898,1254.0
570,570.0,0.00023939959528744057,1.0,0.004151095796365811,2.0,0.00536518252703383,1255.0
571,571.0,0.00023571297821001162,1.0,0.004152105662866211,2.0,0.0053654769059223225,1256.0
572,572.0,0.0002321700086483596,1.0,0.004153099794278821,2.0,0.005365765430320147,1257.0
573,573.0,0.00022863883127557602,1.0,0.004154078849188108,2.0,0.005366048255974626,1258.0
574,574.0,0.0002249797658135758,1.0,0.0041550434136819235,2.0,0.005366325391761244,1259.0
575,575.0,0.00022123134525622385,1.0,0.004155993526568277,2.0,0.0053665967264614365,1260.0
576,576.0,0.00021755765440359601,1.0,0.004156928646210106,2.0,0.005366862184040008,1261.0
577,577.0,0.00021407014596793486,1.0,0.004157848390864815,2.0,0.005367121841268261,1262.0
578,578.0,0.00021075208350756805,1.0,0.004158753061017055,2.0,0.005367375902681612,1263.0
579,579.0,0.00020747784781915892,1.0,0.004159643421191638,2.0,0.005367624594676098,1264.0
580,580.0,0.0002041651134370417,1.0,0.004160520167097316,2.0,0.00536786806281022,1265.0
581,581.0,0.00020083762081436431,1.0,0.004161383472425759,2.0,0.005368106328089022,1266.0
582,582.0,0.00019758324516791522,1.0,0.004162233168493609,2.0,0.005368339337043466,1267.0
583,583.0,0.00019444163687765272,1.0,0.004163069185452273,2.0,0.005368567078391537,1268.0
584,584.0,0.00019137159534730105,1.0,0.004163891819441139,2.0,0.005368789657737972,1269.0
585,585.0,0.00018831558695110557,1.0,0.004164701532103221,2.0,0.005369007266923274,1270.0
586,586.0,0.0001852564422568716,1.0,0.004165498613948977,2.0,0.005369220090513915,1271.0
587,587.0,0.00018224169128626882,1.0,0.004166283116132401,2.0,0.005369428229576194,1272.0
588,588.0,0.00017930879107960285,1.0,0.0041670550184198666,2.0,0.005369631694294662,1273.0
589,589.0,0.00017645324361637273,1.0,0.004167814498778599,2.0,0.005369830462668621,1274.0
590,590.0,0.00017363323442587118,1.0,0.004168561891564867,2.0,0.00537002455505926,1275.0
591,591.0,0.00017081960914489393,1.0,0.00416929751273322,2.0,0.005370214063528217,1276.0
592,592.0,0.00016802877950546503,1.0,0.00417002150420013,2.0,0.00537039912411601,1277.0
593,593.0,0.00016529625890031148,1.0,0.004170733886488035,2.0,0.005370579864729667,1278.0
594,594.0,0.00016263736063139254,1.0,0.0041714347486951344,2.0,0.005370756371480504,1279.0
595,595.0,0.00016003041928625968,1.0,0.0041721243282458005,2.0,0.005370928691436226,1280.0
596,596.0,0.00015744780849589218,1.0,0.004172802926717505,2.0,0.00537109686245868,1281.0
597,597.0,0.00015488276755674555,1.0,0.004173470755555931,2.0,0.005371260941495165,1282.0
598,598.0,0.0001523508952247687,1.0,0.004174127911114066,2.0,0.005371421011142665,1283.0
599,599.0,0.0001498696189572413,1.0,0.0041747744616668445,2.0,0.005371577165737693,1284.0
600,600.0,0.000147440655034016,1.0,0.00417541054074705,2.0,0.005371729493338243,1285.0
601,601.0,0.00014505133938361492,1.0,0.0041760363548290404,2.0,0.005371878067832097,1286.0
602,602.0,0.00014269023588424882,1.0,0.004176652117758887,2.0,0.0053720229542843475,1287.0
603,603.0,0.00014035685857429416,1.0,0.004177257990684047,2.0,0.0053721642178897345,1288.0
604,604.0,0.0001380595851804215,1.0,0.004177854087140659,2.0,0.005372301927484546,1289.0
605,605.0,0.00013580476422720707,1.0,0.004178440518770763,2.0,0.005372436149145457,1290.0
606,606.0,0.00013358987631716452,1.0,0.004179017432359711,2.0,0.005372566939259558,1291.0
607,607.0,0.0001314075513043791,1.0,0.004179585001376102,2.0,0.005372694344012161,1292.0
608,608.0,0.0001292533134358826,1.0,0.004180143388916954,2.0,0.005372818407815716,1293.0
609,609.0,0.00012712963805277307,1.0,0.004180692727417406,2.0,0.005372939186084636,1294.0
610,610.0,0.0001250416385389343,1.0,0.004181233130729342,2.0,0.005373056758249537,1295.0
611,611.0,0.00012299076221329152,1.0,0.004181764723174443,2.0,0.005373171236629586,1296.0
612,612.0,0.00012097334091786763,1.0,0.004182287650581263,2.0,0.005373282766679442,1297.0
613,613.0,0.00011898468196979753,1.0,0.004182802064961312,2.0,0.005373391506550052,1298.0
614,614.0,0.00011702351872572699,1.0,0.004183308103110071,2.0,0.005373497587426258,1299.0
615,615.0,0.00011509208728857017,1.0,0.004183805882308351,2.0,0.005373601067269327,1300.0
616,616.0,0.00011319278543001707,1.0,0.0041842955146436135,2.0,0.005373701916691703,1301.0
617,617.0,0.00011132550307551692,1.0,0.004184777121662805,2.0,0.0053738000520398765,1302.0
618,618.0,0.0001094878984770585,1.0,0.0041852508350520784,2.0,0.005373895398520812,1303.0
619,619.0,0.00010767773189687231,1.0,0.004185716786142908,2.0,0.005373987944983276,1304.0
620,620.0,0.0001058941564586616,1.0,0.004186175096567165,2.0,0.005374077767181478,1305.0
621,621.0,0.00010413752652405516,1.0,0.004186625878676484,2.0,0.005374165014174163,1306.0
622,622.0,0.00010240822335759276,1.0,0.004187069241367074,2.0,0.0053742498651514845,1307.0
623,623.0,0.0001007058352470493,1.0,0.004187505295106034,2.0,0.005374332475045906,1308.0
624,624.0,9.902914237357917e-05,1.0,0.004187934152042844,2.0,0.005374412932170383,1309.0
625,625.0,9.737641554350982e-05,1.0,0.004188355922686968,2.0,0.005374491247712325,1310.0
626,626.0,9.574609928626457e-05,1.0,0.004188770712520088,2.0,0.005374567382841005,1311.0
627,627.0,9.413730600161738e-05,1.0,0.004189178619857884,2.0,0.0053746412988778846,1312.0
628,628.0,9.25522946615468e-05,1.0,0.004189579736572629,2.0,0.005374713001717501,1313.0
629,629.0,9.099751892897121e-05,1.0,0.004189974150886859,2.0,0.005374782556380782,1314.0
630,630.0,8.948694464151855e-05,1.0,0.004190361960555434,2.0,0.005374850069294877,1315.0
631,631.0,8.803065012074987e-05,1.0,0.004190743290447296,2.0,0.0053749156539931045,1316.0
632,632.0,8.662082102342456e-05,1.0,0.00419111832404044,2.0,0.005374979400229923,1317.0
633,633.0,8.52178306411376e-05,1.0,0.00419148728715127,2.0,0.005375041359574062,1318.0
634,634.0,8.37855841210945e-05,1.0,0.004191850372946787,2.0,0.0053751015515280266,1319.0
635,635.0,8.232904692920517e-05,1.0,0.004192207608563364,2.0,0.005375159983068727,1320.0
636,636.0,8.089472120292974e-05,1.0,0.00419255886984192,2.0,0.005375216669050503,1321.0
637,637.0,7.951664710114848e-05,1.0,0.004192904053427186,2.0,0.005375271642650614,1322.0
638,638.0,7.819885465407302e-05,1.0,0.004193243250951263,2.0,0.005375324954493002,1323.0
639,639.0,7.691425894758277e-05,1.0,0.004193576696852309,2.0,0.005375376664031998,1324.0
640,640.0,7.563472093181433e-05,1.0,0.004193904642569396,2.0,0.005375426830462696,1325.0
641,641.0,7.434634860364394e-05,1.0,0.004194227226042711,2.0,0.005375475506246289,1326.0
642,642.0,7.306820954994432e-05,1.0,0.004194544467245702,2.0,0.005375522736003461,1327.0
643,643.0,7.18201886287671e-05,1.0,0.004194856327903748,2.0,0.005375568556843319,1328.0
644,644.0,7.061734181043912e-05,1.0,0.004195162849743448,3.0,0.005375613000081243,1329.0
645,645.0,6.94425350605709e-05,1.0,0.004195464157950651,3.0,0.005375612964925887,1330.0
646,646.0,6.828128334397006e-05,1.0,0.004195760440938505,3.0,0.00537561145129494,1331.0
647,647.0,6.712814478379224e-05,1.0,0.004196051815296918,3.0,0.005375654933855547,1332.0
648,648.0,6.599130766577743e-05,1.0,0.004196338336881875,3.0,0.005375696705662356,1333.0
649,649.0,6.487309932843953e-05,1.0,0.0041966200387443765,3.0,0.005375737633579918,1334.0
650,650.0,6.376887812456334e-05,1.0,0.004196896988326642,3.0,0.005375776667587807,1335.0
651,651.0,6.267585334128036e-05,1.0,0.004197169262873484,3.0,0.005375814561165949,1336.0
652,652.0,6.159957198586293e-05,1.0,0.0041974369201827795,3.0,0.005376951389680795,1337.0
653,653.0,6.05476529071055e-05,1.0,0.004197700006368174,3.0,0.005376951389680795,1338.0
654,654.0,5.952261749323182e-05,1.0,0.004197958590856238,3.0,0.005376951389680795,1339.0
655,655.0,5.851902431843499e-05,1.0,0.004198212775091045,3.0,0.005376951389680795,1340.0
656,656.0,5.752759954062081e-05,1.0,0.004198462671141445,3.0,0.005376951389680795,1341.0
657,657.0,5.654181288892693e-05,1.0,0.004198708368269576,3.0,0.005376951389680795,1342.0
658,658.0,5.556507470365117e-05,1.0,0.004198949916831028,2.0,0.005394622919891667,1343.0
659,659.0,5.460590359930123e-05,1.0,0.004199187339783718,2.0,0.005429180659748144,1344.0
660,660.0,5.367023274666793e-05,1.0,0.004199420674424576,2.0,0.0054573396767791885,1345.0
661,661.0,5.2757078256594405e-05,1.0,0.0041996499938461935,2.0,0.0054805641020383745,1346.0
662,662.0,5.1860010548046026e-05,1.0,0.004199875396087513,2.0,0.00550029938363045,1347.0
663,663.0,5.097308984910524e-05,1.0,0.004200096975087383,2.0,0.005517400581547487,1348.0
664,664.0,5.009481038118149e-05,1.0,0.004200314797808958,2.0,0.005532388422075536,1349.0
665,665.0,4.922844981390579e-05,1.0,0.0042005289062894266,2.0,0.00554563390352999,1350.0
666,666.0,4.8378096597753874e-05,1.0,0.0042007393362592125,2.0,0.005557431857049365,1351.0
667,667.0,4.75452962716334e-05,1.0,0.004200946137235055,2.0,0.005568036793645006,1352.0
668,668.0,4.672852009675427e-05,1.0,0.004201149375929234,2.0,0.005577661975035644,1353.0
669,669.0,4.5925261148644354e-05,1.0,0.004201349125569572,2.0,0.005586474745860315,1354.0
670,670.0,4.5133880023034584e-05,1.0,0.004201545452983665,2.0,0.005594595651653317,1355.0
671,671.0,4.435422006989802e-05,1.0,0.0042017384144867245,2.0,0.005602104726000958,1356.0
672,672.0,4.358658798896211e-05,1.0,0.00420192805952392,2.0,0.00560905177681955,1357.0
673,673.0,4.283120683738103e-05,1.0,0.004202114436899102,2.0,0.005615471488985633,1358.0
674,674.0,4.208812583844481e-05,1.0,0.004202297596721401,2.0,0.005621398336868195,1359.0
675,675.0,4.135752438539992e-05,1.0,0.0042024775900536245,2.0,0.005626866984005711,1360.0
676,676.0,4.063954441186699e-05,1.0,0.004202654468181502,2.0,0.005631912742902582,1361.0
677,677.0,3.993403204788959e-05,1.0,0.004202828283160432,2.0,0.005636574548899642,1362.0
678,678.0,3.9240251036203025e-05,1.0,0.00420299908765781,2.0,0.0056408916270645,1363.0
679,679.0,3.855737529346202e-05,1.0,0.004203166933709458,2.0,0.005644897634128069,1364.0
680,680.0,3.788462706544779e-05,1.0,0.00420333187027116,2.0,0.005648616548338132,1365.0
681,681.0,3.7221987070073364e-05,1.0,0.0042034939428401115,2.0,0.00565206421055041,1366.0
682,682.0,3.656963210350204e-05,1.0,0.004203653193657087,2.0,0.005655254028159511,1367.0
683,683.0,3.592833746736894e-05,1.0,0.004203809664893993,2.0,0.005658201958393922,1368.0
684,684.0,3.529843780004582e-05,1.0,0.00420396339947788,2.0,0.0056609273379693344,1369.0
685,685.0,3.468076973898216e-05,1.0,0.004204114443606979,2.0,0.005663449182564769,1370.0
686,686.0,3.407530205366096e-05,1.0,0.004204262844898338,2.0,0.00566578344439903,1371.0
687,687.0,3.348266102021929e-05,1.0,0.004204408654498379,2.0,0.005667944303350896,1372.0
688,688.0,3.290210644800304e-05,1.0,0.004204551923434204,2.0,0.005669946638819268,1373.0
689,689.0,3.2333330688738305e-05,1.0,0.004204692705377875,2.0,0.0056718073162032945,1374.0
690,690.0,3.17740678447181e-05,1.0,0.004204831050900778,2.0,0.0056735437225392035,1375.0
691,691.0,3.12220675270235e-05,1.0,0.004204967009291631,2.0,0.00567517098332672,1376.0
692,692.0,3.067411284676885e-05,1.0,0.004205100620321352,2.0,0.0056767013916510616,1377.0
693,693.0,3.0129115669802423e-05,1.0,0.004205231914306513,2.0,0.005678145223370353,1378.0
694,694.0,2.9588031567267814e-05,1.0,0.004205360908043183,2.0,0.0056795116764240625,1379.0
695,695.0,2.9055466423553005e-05,1.0,0.0042054876137571804,2.0,0.005680808975180326,1380.0
696,696.0,2.8535274294804193e-05,1.0,0.00420561204769833,2.0,0.005682043736976394,1381.0
697,697.0,2.8032658071687904e-05,1.0,0.004205734245493229,2.0,0.005683221640504991,1382.0
698,698.0,2.7547053487436484e-05,1.0,0.004205854258985844,2.0,0.0056843484513238,1383.0
699,699.0,2.707784626316248e-05,1.0,0.004205972161912752,2.0,0.0056854297155105975,1384.0
700,700.0,2.6618387512548852e-05,1.0,0.004206088025648715,2.0,0.005686470065020261,1385.0
701,701.0,2.6161359566670308e-05,1.0,0.004206201918995636,2.0,0.005687473163883202,1386.0
702,702.0,2.5700169124014094e-05,1.0,0.00420631388279842,2.0,0.0056884414685819795,1387.0
703,703.0,2.5234221322272632e-05,1.0,0.004206423927127813,2.0,0.005689375612881714,1388.0
704,704.0,2.477036418137897e-05,1.0,0.004206532034323334,2.0,0.005690274686747399,1389.0
705,705.0,2.431676678875798e-05,1.0,0.004206638184222992,2.0,0.005691137478127238,1390.0
706,706.0,2.387774197569935e-05,1.0,0.004206742385473346,2.0,0.005691963417606247,1391.0
707,707.0,2.3452493690171817e-05,1.0,0.0042068446810906235,2.0,0.0056927527015131815,1392.0
708,708.0,2.3037547972164087e-05,1.0,0.004206945132241724,2.0,0.005693506201548692,1393.0
709,709.0,2.26296042890465e-05,1.0,0.004207043796752857,2.0,0.005694225479563952,1394.0
710,710.0,2.222765655860789e-05,1.0,0.004207140717842558,2.0,0.005694912528128347,1395.0
711,711.0,2.183230731475272e-05,1.0,0.004207235924849439,2.0,0.0056955697390303405,1396.0
712,712.0,2.1444344431344076e-05,1.0,0.004207329442883981,2.0,0.005696199880374193,1397.0
713,713.0,2.1063272420988943e-05,1.0,0.004207421299596075,2.0,0.005696805759928165,1398.0
714,714.0,2.068791355979035e-05,1.0,0.004207511525955014,2.0,0.005697389718519,1399.0
715,715.0,2.0317588180533574e-05,1.0,0.004207600150849864,2.0,0.005697953342354217,1400.0
716,716.0,1.9952457798565466e-05,1.0,0.004207687198218494,2.0,0.005698497635783993,1401.0
717,717.0,1.9593260645483346e-05,1.0,0.004207772689142664,2.0,0.005699023220693181,1402.0
718,718.0,1.9240475204954104e-05,1.0,0.004207856645387237,2.0,0.005699530572426736,1403.0
719,719.0,1.8894043058695375e-05,1.0,0.004207939091826946,2.0,0.0057000201675614535,1404.0
720,720.0,1.8553646588424448e-05,1.0,0.004208020055353595,2.0,0.0057004925864940995,1405.0
721,721.0,1.8219085566198745e-05,1.0,0.004208099562616819,2.0,0.005700948567911734,1406.0
722,722.0,1.7890439917172748e-05,1.0,0.004208177638933213,2.0,0.005701389012286182,1407.0
723,723.0,1.7567851037671022e-05,1.0,0.004208254308780122,2.0,0.0057018149062758,1408.0
724,724.0,1.725125008886362e-05,1.0,0.004208329596974459,2.0,0.005702227199508548,1409.0
725,725.0,1.6940334089753933e-05,1.0,0.004208403528931349,2.0,0.0057026267069825234,1410.0
726,726.0,1.663470355028105e-05,1.0,0.004208476129779329,2.0,0.005703014037060064,1411.0
727,727.0,1.633418993778808e-05,1.0,0.004208547423374845,2.0,0.005703389635220735,1412.0
728,728.0,1.6038693022242808e-05,1.0,0.004208617431895895,2.0,0.005703753816396693,1413.0
729,729.0,1.5748370192738594e-05,1.0,0.00420868617681385,2.0,0.005704106705371141,1414.0
730,730.0,1.54630246067556e-05,1.0,0.0042087536791807914,2.0,0.005704448298858351,1415.0
731,731.0,1.5182606577607744e-05,1.0,0.004208819960713694,2.0,0.005704778684864167,1416.0
732,732.0,1.4906666240598187e-05,1.0,0.004208885042303491,2.0,0.005705098128435869,1417.0
733,733.0,1.4635056916605778e-05,1.0,0.004208948944634321,2.0,0.005705407000890585,1418.0
734,734.0,1.4367457976546745e-05,1.0,0.004209011686499098,2.0,0.005705705697107935,1419.0
735,735.0,1.4103807743755866e-05,1.0,0.00420907328607545,2.0,0.005705994634992609,1420.0
736,736.0,1.3843965240981449e-05,1.0,0.004209133760193437,2.0,0.005706274181939586,1421.0
737,737.0,1.3587771417730562e-05,1.0,0.004209193125425397,2.0,0.005706544593936277,1422.0
738,738.0,1.333506019208624e-05,1.0,0.004209251397752078,2.0,0.005706806092855271,1423.0
739,739.0,1.3085463072100582e-05,1.0,0.0042093085924864845,2.0,0.0057070589664906645,1424.0
740,740.0,1.2839032321019908e-05,1.0,0.0042093647242441926,2.0,0.0057073035282674735,1425.0
741,741.0,1.2595656716609857e-05,1.0,0.004209419806091234,2.0,0.0057075400498409,1426.0
742,742.0,1.2356583205891192e-05,1.0,0.004209473851315122,2.0,0.005707768751584099,1427.0
743,743.0,1.2122879385564368e-05,1.0,0.00420952687273663,2.0,0.005707989823660019,1428.0
744,744.0,1.1898025193252248e-05,1.0,0.004209578888427059,2.0,0.005708203455078429,1429.0
745,745.0,1.1684045727685288e-05,1.0,0.004209629920953518,2.0,0.005708409866206137,1430.0
746,746.0,1.1484540727267941e-05,1.0,0.004209680007534337,2.0,0.00570860931182947,1431.0
747,747.0,1.1297282126290564e-05,1.0,0.004209729193915392,2.0,0.005708802039477584,1432.0
748,748.0,1.111886694050682e-05,1.0,0.0042097775409993925,2.0,0.005708988268358009,1433.0
749,749.0,1.0939130913583928e-05,1.0,0.0042098251003126076,2.0,0.005709168207770532,1434.0
750,750.0,1.0752576338262764e-05,1.0,0.004209871909057971,2.0,0.0057093420558271026,1435.0
751,751.0,1.0556301570834204e-05,1.0,0.004209917961649801,2.0,0.005709509989964274,1436.0
752,752.0,1.0355994165883851e-05,1.0,0.004209963229357434,2.0,0.005709672174683625,1437.0
753,753.0,1.0153808980102551e-05,1.0,0.004210007671233456,2.0,0.005709828765439637,1438.0
754,754.0,9.95188730354714e-06,1.0,0.004210051270274093,2.0,0.005709979914847823,1439.0
755,755.0,9.751250848579009e-06,1.0,0.004210094018547517,2.0,0.005710125784622825,1440.0
756,756.0,9.557792452075507e-06,1.0,0.004210135917137212,2.0,0.005710266547592261,1441.0
757,757.0,9.376757608880031e-06,1.0,0.004210176971428812,2.0,0.005710402377582425,1442.0
758,758.0,9.207987685294107e-06,1.0,0.004210217211618795,2.0,0.005710533439824183,1443.0
759,759.0,9.047025037659207e-06,1.0,0.004210256689990159,2.0,0.005710659888800842,1444.0
760,760.0,8.887382695291582e-06,1.0,0.0042102954581604,2.0,0.0057107818716025105,1445.0
761,761.0,2.631999393135988e-05,1.0,0.004210333548981131,2.0,0.005710899526330541,1446.0
762,762.0,2.8473358898951035e-05,2.0,0.004210370967992934,2.0,0.005711012982852644,1447.0
763,763.0,4.2066801316298004e-05,2.0,0.00421048178638963,2.0,0.0057111223674432676,1448.0
764,764.0,4.554555019793008e-05,2.0,0.004210601674655482,2.0,0.005711227804581292,1449.0
765,765.0,5.008643695058957e-05,2.0,0.004210778804925204,2.0,0.005711329416162344,1450.0
766,766.0,5.515300986979268e-05,2.0,0.004210970591530149,2.0,0.005711427318931237,1451.0
767,767.0,5.996926187879935e-05,2.0,0.004211181509325243,2.0,0.005711521624898284,1452.0
768,768.0,6.547036591568909e-05,2.0,0.004211413775065668,2.0,0.005711612443733682,1453.0
769,769.0,7.163527014561841e-05,2.0,0.004211666338014231,2.0,0.005711699884015507,1454.0
770,770.0,7.787924974555692e-05,2.0,0.004211942086377169,2.0,0.005711784051052136,1455.0
771,771.0,8.441583304851697e-05,2.0,0.004212243820793778,2.0,0.005711865045904897,1456.0
772,772.0,9.163412561329117e-05,2.0,0.004212571879956787,2.0,0.005711942967084779,1457.0
773,773.0,9.929361718472391e-05,2.0,0.004212927502731407,2.0,0.00571201791223735,1458.0
774,774.0,0.00010720314196949818,2.0,0.004213313568347784,2.0,0.00571208997775916,1459.0
775,775.0,0.00011559041569235716,2.0,0.004213731944263348,2.0,0.005712159258495957,1460.0
776,776.0,0.00012457466342232369,2.0,0.004214183693781674,2.0,0.005712225847676169,1461.0
777,777.0,0.00013401036866637634,2.0,0.004214670841181428,2.0,0.005712289835796547,1462.0
778,778.0,0.00014385318651434633,2.0,0.004215195915088356,2.0,0.005712351309231279,1463.0
779,779.0,0.00015423927376875815,2.0,0.00421576083289936,2.0,0.005712410350657797,1464.0
780,780.0,0.00016520431782759713,2.0,0.004216367327151821,2.0,0.005712467040676621,1465.0
781,781.0,0.0001766529146978784,2.0,0.004217017706743341,2.0,0.00571252145843095,1466.0
782,782.0,0.0001886046016515051,2.0,0.004217714433828012,2.0,0.005712573680978411,1467.0
783,783.0,0.00020114654630850343,2.0,0.004218459571191454,2.0,0.005712623783355427,1468.0
784,784.0,0.00021424657624403892,2.0,0.004219255267114418,2.0,0.005712671838785517,1469.0
785,785.0,0.00022786566749832536,2.0,0.00422010404110337,2.0,0.005712717918691395,1470.0
786,786.0,0.0002420557197398298,2.0,0.004221008280810701,3.0,0.005712762093137536,1471.0
787,787.0,0.0002568333803199003,2.0,0.004221970213275816,3.0,0.005712762081450322,1472.0
788,788.0,0.0002721645416697283,2.0,0.0042229922890141495,3.0,0.005712761681080246,1473.0
789,789.0,0.0002880655991177683,2.0,0.004224077033698124,3.0,0.005712802091039231,1474.0
790,790.0,0.0003045696142721647,2.0,0.004225226834155435,3.0,0.00571284354350264,1475.0
791,791.0,0.0003216436589568025,2.0,0.00422644415198852,3.0,0.005712882452302135,1476.0
792,792.0,0.0003392782309392247,2.0,0.00422773159451157,3.0,0.005712920192691257,1477.0
793,793.0,0.00035745107047013695,2.0,0.004229091636295124,3.0,0.005712955759639771,1478.0
794,794.0,0.0003761169219188304,2.0,0.004230526718470037,3.0,0.005713685036038137,1479.0
795,795.0,0.00039527775428296636,2.0,0.0042320391950924005,3.0,0.0057136857320696744,1480.0
796,796.0,0.0004150078199259189,2.0,0.00423363123604467,3.0,0.0057136857320696744,1481.0
797,797.0,0.00043529086035722396,2.0,0.0042353050270983,3.0,0.0057136857320696744,1482.0
798,798.0,0.0004560798288172823,2.0,0.004237063076606464,3.0,0.0057136857320696744,1483.0
799,799.0,0.00047735563368832393,2.0,0.004238907832941254,3.0,0.0057136857320696744,1484.0
800,800.0,0.0004990566299842011,2.0,0.00424084155426572,3.0,0.0057136857320696744,1485.0
801,801.0,0.0005212103796918581,2.0,0.004242866427165471,2.0,0.005741830769988595,1486.0
802,802.0,0.0005438419694661251,2.0,0.004244984386276854,2.0,0.005782867192149283,1487.0
803,803.0,0.0005669152781957279,2.0,0.004247197492947695,2.0,0.005812926185020431,1488.0
804,804.0,0.0005903851065290737,2.0,0.004249507925452053,2.0,0.0058336137090665655,1489.0
805,805.0,0.0006142296421838337,2.0,0.004251917719494336,2.0,0.005848776644377138,1490.0
806,806.0,0.0006384228716673657,2.0,0.004254428729621603,2.0,0.0058609947614545075,1491.0
807,807.0,0.0006629717800466767,2.0,0.004257042728655741,2.0,0.0058708932130700645,1492.0
808,808.0,0.000687856461378698,2.0,0.004259761389927148,2.0,0.00587873089178556,1493.0
809,809.0,0.0007130312937281523,2.0,0.004262586427978655,2.0,0.005884986276382181,1494.0
810,810.0,0.0007384838819331196,2.0,0.0042655194843562155,2.0,0.00589021377858531,1495.0
811,811.0,0.000764165192176738,2.0,0.0042685620179433986,2.0,0.0058947537159163635,1496.0
812,812.0,0.0007900981156756659,2.0,0.004271715446570789,2.0,0.005898692935482919,1497.0
813,813.0,0.0008162009931073137,2.0,0.004274980990533457,2.0,0.005902060207493001,1498.0
814,814.0,0.0008424985432572339,2.0,0.004278359979825163,2.0,0.005904942098733293,1499.0
815,815.0,0.0008689622412212164,2.0,0.004281853407158996,2.0,0.005907469908865953,1500.0
816,816.0,0.0008954524169418324,2.0,0.004285462382695285,2.0,0.005909750359484007,1501.0
817,817.0,0.0009220599109109338,2.0,0.004289187906361718,2.0,0.005911830297901892,1502.0
818,818.0,0.000948688659754807,2.0,0.004293030390420006,2.0,0.00591371882326353,1503.0
819,819.0,0.0009753113535442634,2.0,0.0042969906474364505,2.0,0.00591542029519695,1504.0
820,820.0,0.0010019308897391559,2.0,0.004301069088320054,2.0,0.005916946661883617,1505.0
821,821.0,0.0010284319157188473,2.0,0.004305266016490118,2.0,0.005918317716231834,1506.0
822,822.0,0.0010548109398768346,2.0,0.004309581757537717,2.0,0.005919556250521873,1507.0
823,823.0,0.0010811149262177572,2.0,0.004314016149195523,2.0,0.0059206812120585805,1508.0
824,824.0,0.0011071913921937007,2.0,0.004318569021834433,2.0,0.005921709817329369,1509.0
825,825.0,0.0011329473358911064,2.0,0.004323240416421047,2.0,0.0059226615770199935,1510.0
826,826.0,0.0011585376683386714,2.0,0.004328029722335634,2.0,0.005923557922567375,1511.0
827,827.0,0.001183735312166479,2.0,0.004332935931317409,2.0,0.005924416656182583,1512.0
828,828.0,0.0012085309219128713,2.0,0.0043379587103476915,2.0,0.005925244056222488,1513.0
829,829.0,0.0012330569022354842,2.0,0.004343096746293142,2.0,0.005926034495685833,1514.0
830,830.0,0.001257115553087073,2.0,0.004348348686574011,2.0,0.0059267789532943815,1515.0
831,831.0,0.0012805520843855423,2.0,0.0043537137556530475,2.0,0.005927474789616127,1516.0
832,832.0,0.0013036640150758923,2.0,0.0043591903192656154,2.0,0.005928129614203811,1517.0
833,833.0,0.0013261217936187965,2.0,0.0043647760659349544,2.0,0.005928755459265653,1518.0
834,834.0,0.0013479286246596423,2.0,0.004370469978900698,2.0,0.005929359279522272,1519.0
835,835.0,0.001369212188186784,2.0,0.004376269599889969,2.0,0.005929941182210439,1520.0
836,836.0,0.0013897688957250987,2.0,0.00438217247728159,2.0,0.005930498451929358,1521.0
837,837.0,0.0014096701351074873,2.0,0.0043881767117837514,2.0,0.005931027801993893,1522.0
838,838.0,0.0014289560417174686,2.0,0.004394279504022149,2.0,0.005931525050184211,1523.0
839,839.0,0.0014473685086889908,2.0,0.0044004783577737865,2.0,0.005931986090957616,1524.0
840,840.0,0.0014648148832939,2.0,0.0044067709438240016,2.0,0.005932410285728687,1525.0
841,841.0,0.0014814960352179975,2.0,0.004413153784474375,2.0,0.0059328023699817154,1526.0
842,842.0,0.001497285629765536,2.0,0.004419622975904082,2.0,0.005933170568739685,1527.0
843,843.0,0.0015122237748354471,2.0,0.004426175483577112,2.0,0.005933521783019071,1528.0
844,844.0,0.001526188165826153,2.0,0.004432807697682929,2.0,0.00593385747249551,1529.0
845,845.0,0.0015389868947148547,2.0,0.004439516167226207,2.0,0.005934174612177606,1530.0
846,846.0,0.001551241494381451,2.0,0.004446296878583336,2.0,0.005934470604828589,1531.0
847,847.0,0.0015622385838137448,2.0,0.0044531449407484505,2.0,0.005934746211187714,1532.0
848,848.0,0.0015717047769461432,2.0,0.00446005820603302,2.0,0.005935003358004012,1533.0
849,849.0,0.0015806804862224311,2.0,0.004467031327888546,2.0,0.005935242808963511,1534.0
850,850.0,0.0015882429454014014,2.0,0.004474057704059853,2.0,0.005935465535450852,1535.0
851,851.0,0.0015946267386694087,2.0,0.004481135353518087,2.0,0.005935674392187698,1536.0
852,852.0,0.0016000048420127333,2.0,0.004488258141489575,2.0,0.005935872649293243,1537.0
853,853.0,0.001603849168694089,2.0,0.004495420948934182,2.0,0.005936061847017733,1538.0
854,854.0,0.0016069678519068406,2.0,0.004502619403000042,2.0,0.005936242463014989,1539.0
855,855.0,0.0016084910028664116,2.0,0.004509846721150594,2.0,0.005936415355186404,1540.0
856,856.0,0.0016087292225267693,2.0,0.004517099727522545,2.0,0.005936581256697791,1541.0
857,857.0,0.0016079419794534707,2.0,0.0045243712899146575,2.0,0.005936739679348927,1542.0
858,858.0,0.0016057736204126848,2.0,0.004531655637493713,2.0,0.0059368897787484155,1543.0
859,859.0,0.0016027611501830694,2.0,0.004538948139789955,2.0,0.0059370317799216175,1544.0
860,860.0,0.001598385652401064,2.0,0.00454624251953854,2.0,0.005937166835296222,1545.0
861,861.0,0.0015923997163583793,2.0,0.0045535349044037434,2.0,0.005937295872897219,1546.0
862,862.0,0.0015857804883199528,2.0,0.004560819030684118,2.0,0.0059374189929682865,1547.0
863,863.0,0.0015775876932852442,2.0,0.004568087464741107,2.0,0.005937535815622413,1548.0
864,864.0,0.001568518024550383,2.0,0.004575337196953576,2.0,0.00593764645724434,1549.0
865,865.0,0.0015583540522327917,2.0,0.004582560890613229,2.0,0.005937752185270491,1550.0
866,866.0,0.0015469929347188692,2.0,0.004589754361513139,2.0,0.005937854556098627,1551.0
867,867.0,0.0015354810752966372,2.0,0.004596912401201233,2.0,0.005937953961580016,1552.0
868,868.0,0.0015220806771623512,2.0,0.00460402929710125,2.0,0.005938049781737014,1553.0
869,869.0,0.0015078631859539188,2.0,0.0046111041285919925,2.0,0.005938141597829741,1554.0
870,870.0,0.001493579965391288,2.0,0.004618127946495261,2.0,0.0059382294857232235,1555.0
871,871.0,0.0014777797900533615,2.0,0.004625096705581445,2.0,0.0059383134325422205,1556.0
872,872.0,0.0014614249957533173,2.0,0.0046320098200034986,2.0,0.00593839321218653,1557.0
873,873.0,0.0014447533963269444,2.0,0.004638859972010926,2.0,0.005938468943760619,1558.0
874,874.0,0.0014277886419419425,2.0,0.004645644275301026,2.0,0.005938541133806205,1559.0
875,875.0,0.0014100470112702141,2.0,0.004652360937606233,2.0,0.005938610113988777,1560.0
876,876.0,0.001391419463304668,2.0,0.004659008271204867,2.0,0.005938676011209791,1561.0
877,877.0,0.0013735816931271265,2.0,0.004665582326756854,2.0,0.0059387390566271745,1562.0
878,878.0,0.0013550633442775332,2.0,0.004672078628354195,2.0,0.0059387994601944084,1563.0
879,879.0,0.0013361984416568188,2.0,0.004678500520523712,2.0,0.005938857248263052,1564.0
880,880.0,0.001317761852691962,2.0,0.004684844483320979,2.0,0.0059389124648972155,1565.0
881,881.0,0.0012988983465155894,2.0,0.004691108550237223,2.0,0.005938965269272115,1566.0
882,882.0,0.0012806691256838035,2.0,0.004697294389863306,2.0,0.00593901582974858,1567.0
883,883.0,0.001262798879987489,2.0,0.004703399662843886,2.0,0.005939064281428819,1568.0
884,884.0,0.0012442516324998125,2.0,0.004709427021103658,2.0,0.005939110816028753,1569.0
885,885.0,0.0012264816692126946,2.0,0.004715377837613503,3.0,0.005939155654978782,1570.0
886,886.0,0.0012091118847059354,2.0,0.004721248606542719,3.0,0.005939155201641114,1571.0
887,887.0,0.0011918938980560049,2.0,0.0047270426845796906,3.0,0.005939111085023759,1572.0
888,888.0,0.0011748890559521883,2.0,0.0047327616655130356,3.0,0.005939168584415034,1573.0
889,889.0,0.0011584099911092162,2.0,0.004738405978974501,3.0,0.005939204941803531,1574.0
890,890.0,0.0011421372732852075,2.0,0.004743976352587354,3.0,0.005939263116845614,1575.0
891,891.0,0.0011266406678071966,2.0,0.004749475007039905,3.0,0.005939302843725398,1576.0
892,892.0,0.0011112263209407448,2.0,0.004754902659035807,3.0,0.005939337722976056,1577.0
893,893.0,0.0010960495753350342,2.0,0.0047602627451884625,3.0,0.005939377722099569,1578.0
894,894.0,0.0010814629975599217,2.0,0.004765555415122579,3.0,0.005939377722099569,1579.0
895,895.0,0.001067095152491439,2.0,0.004770781564170782,3.0,0.005939377722099569,1580.0
896,896.0,0.001053110254350174,2.0,0.004775943779274184,3.0,0.005939377722099569,1581.0
897,897.0,0.0010390796328922608,2.0,0.004781042886345838,3.0,0.005939377722099569,1582.0
898,898.0,0.0010257963318149345,2.0,0.004786080504219457,3.0,0.005939377722099569,1583.0
899,899.0,0.0010128443377310824,2.0,0.004791056208069039,2.0,0.005974442398710049,1584.0
900,900.0,0.0009996127324619374,2.0,0.004795973377960214,2.0,0.005973125481371069,1585.0
901,901.0,0.0009869454010765747,2.0,0.0048008334136698146,2.0,0.006013104607398877,1586.0
902,902.0,0.0009742870264269906,2.0,0.0048056347876338215,2.0,0.006019745148082659,1587.0
903,903.0,0.0009619808341752149,2.0,0.004810380028433522,2.0,0.006015694554696603,1588.0
904,904.0,0.000950165630577345,2.0,0.004815069003491192,2.0,0.006022363310727482,1589.0
905,905.0,0.0009380579046763706,2.0,0.004819703236609502,2.0,0.006031968531400844,1590.0
906,906.0,0.0009259833811223756,2.0,0.004824284929658143,2.0,0.006035713559247627,1591.0
907,907.0,0.0009142992748758107,2.0,0.004828812511837946,2.0,0.006034294706032622,1592.0
908,908.0,0.0009026064098259647,2.0,0.0048332859831545115,2.0,0.006033881086322211,1593.0
909,909.0,0.0008910681103625079,2.0,0.004837707074124311,2.0,0.0060369164308271585,1594.0
910,910.0,0.0008796766705908919,2.0,0.004842075591063972,2.0,0.006040835291797437,1595.0
911,911.0,0.0008682380208654458,2.0,0.004846392133377735,2.0,0.006042752535007911,1596.0
912,912.0,0.0008570338276391804,2.0,0.00485065726744347,2.0,0.00604259354937053,1597.0
913,913.0,0.0008458315838920084,2.0,0.004854870621606391,2.0,0.006042382108320484,1598.0
914,914.0,0.0008346940534524122,2.0,0.0048590331936904626,2.0,0.006043510505747657,1599.0
915,915.0,0.0008237963316037863,2.0,0.004863144856319923,2.0,0.006045475037071312,1600.0
916,916.0,0.0008127831114723513,2.0,0.004867205789230847,2.0,0.006047007142995925,1601.0
917,917.0,0.0008017760301159537,2.0,0.004871217027726955,2.0,0.006047590422732847,1602.0
918,918.0,0.0007910292305070025,2.0,0.004875177880316454,2.0,0.0060477438801966425,1603.0
919,919.0,0.0007803547390311514,2.0,0.004879088248703264,2.0,0.006048200351765561,1604.0
920,920.0,0.0007696640847719091,2.0,0.0048829492772194194,2.0,0.006049105408429842,1605.0
921,921.0,0.0007590507584721426,2.0,0.004886761197153239,2.0,0.0060500372157774795,1606.0
922,922.0,0.000748555827399931,2.0,0.00489052380971142,2.0,0.006050596196040264,1607.0
923,923.0,0.0007384060762811024,2.0,0.004894237374910748,2.0,0.006050810451471877,1608.0
924,924.0,0.000728480631427951,2.0,0.004897902356540094,2.0,0.0060510104367439066,1609.0
925,925.0,0.0007182154255072478,2.0,0.004901520333169158,2.0,0.006051431481413056,1610.0
926,926.0,0.0007079353332970074,2.0,0.004905092296849601,2.0,0.0060520025257826,1611.0
927,927.0,0.0006980500350160775,2.0,0.00490861647536042,2.0,0.006052490669640682,1612.0
928,928.0,0.0006884489139843091,2.0,0.004912092688868115,2.0,0.006052776606902432,1613.0
929,929.0,0.0006789245637320499,2.0,0.004915522772526591,2.0,0.006052952385047372,1614.0
930,930.0,0.000669267118164554,2.0,0.004918908024127396,2.0,0.00605317765351794,1615.0
931,931.0,0.0006597941663974981,2.0,0.004922248725653878,2.0,0.006053493828585125,1616.0
932,932.0,0.0006506816069261452,2.0,0.004925544127625476,2.0,0.006053808403911958,1617.0
933,933.0,0.0006416460459538636,2.0,0.0049287950453755,2.0,0.00605403187164401,1618.0
934,934.0,0.0006326747633729716,2.0,0.004932003165388177,2.0,0.0060541795386072714,1619.0
935,935.0,0.0006239079198261559,2.0,0.004935168781320353,2.0,0.006054332776373461,1620.0
936,936.0,0.0006153078177233455,2.0,0.004938292126091988,2.0,0.00605453450012167,1621.0
937,937.0,0.000606828798208034,2.0,0.0049413741271022915,2.0,0.006054750814100189,1622.0
938,938.0,0.0005984961698424386,2.0,0.004944415528932155,2.0,0.006054927428450734,1623.0
939,939.0,0.0005903982302058102,2.0,0.0049474168533104506,2.0,0.006055057859527016,1624.0
940,940.0,0.0005824877482624072,2.0,0.00495037874968959,2.0,0.006055181614228676,1625.0
941,941.0,0.0005747100133808006,2.0,0.004953302307573956,2.0,0.006055326252759757,1626.0
942,942.0,0.0005671199173358326,2.0,0.004956188386034229,2.0,0.006055474993114357,1627.0
943,943.0,0.0005596622342204367,2.0,0.004959037575856845,2.0,0.006055597798754733,1628.0
944,944.0,0.0005523443721378464,2.0,0.004961850742538358,2.0,0.0060556944290081705,1629.0
945,945.0,0.000545255421143149,2.0,0.004964628480308259,2.0,0.006055789725905592,1630.0
946,946.0,0.0005383616899077503,2.0,0.004967371422433435,2.0,0.006055896704919184,1631.0
947,947.0,0.0005316752521312057,2.0,0.004970080647240105,2.0,0.0060560037092867855,1632.0
948,948.0,0.0005251606368739189,2.0,0.004972757068697721,2.0,0.00605609684328785,1633.0
949,949.0,0.0005187061760576941,2.0,0.004975401663598838,2.0,0.006056178890481477,1634.0
950,950.0,0.0005123440419047111,2.0,0.004978015234977602,2.0,0.006056261363515478,1635.0
951,951.0,0.0005062131928796838,2.0,0.004980598032080899,2.0,0.006056347322083888,1636.0
952,952.0,0.0005003312689046037,2.0,0.004983150465669829,2.0,0.0060564298453219985,1637.0
953,953.0,0.0004945955250566439,2.0,0.004985673640809927,2.0,0.0060565040752725355,1638.0
954,954.0,0.00048894545264158,2.0,0.004988168753420407,2.0,0.006056572932876809,1639.0
955,955.0,0.00048342850713275386,2.0,0.004990636489629719,2.0,0.006056641133146445,1640.0
956,956.0,0.0004780832791686478,2.0,0.00499307723534287,2.0,0.0060567093243643335,1641.0
957,957.0,0.00047288822596247906,2.0,0.00499549161480668,2.0,0.006056775345995835,1642.0
958,958.0,0.00046784737514849974,2.0,0.004997880446849274,2.0,0.006056838048842317,1643.0
959,959.0,0.000462982238931553,2.0,0.0050002444446207136,2.0,0.0060568981022105905,1644.0
960,960.0,0.0004582353009186213,2.0,0.005002584343216938,2.0,0.006056956846427316,1645.0
961,961.0,0.0004535610411963722,2.0,0.005004900987199114,2.0,0.006057014902539184,1646.0
962,962.0,0.00044901188737843844,2.0,0.0050071949350930026,2.0,0.006057071214723482,1647.0
963,963.0,0.00044462684599713665,2.0,0.00500946651879217,2.0,0.0060571244082248165,1648.0
964,964.0,0.0004403706432216491,2.0,0.0050117163339053975,2.0,0.00605717479788058,1649.0
965,965.0,0.0004362091396071845,2.0,0.00501394517303283,3.0,0.006057224180782769,1650.0
966,966.0,0.0004321511536753273,2.0,0.0050161536535687536,3.0,0.006057170255126537,1651.0
967,967.0,0.00042821003987019774,2.0,0.005018342222975103,3.0,0.006057049998549815,1652.0
968,968.0,0.00042437682494306895,2.0,0.005020511374056871,3.0,0.006057225848896164,1653.0
969,969.0,0.00042064082688478104,2.0,0.005022661667821214,3.0,0.006057249213624406,1654.0
970,970.0,0.0004170117823253042,2.0,0.005024793621408414,3.0,0.006057285987579021,1655.0
971,971.0,0.00041349592913757384,2.0,0.005026907699386003,3.0,0.006057371280500569,1656.0
972,972.0,0.0004100942662067672,2.0,0.005029004416303138,3.0,0.006057428267312568,1657.0
973,973.0,0.0004067790094238191,2.0,0.005031084319172579,3.0,0.00605745643327218,1658.0
974,974.0,0.00040350443592033835,2.0,0.005033147961148545,3.0,0.006057498863305837,1659.0
975,975.0,0.00040028053598062553,2.0,0.0050351957565905655,3.0,0.006057556096160609,1660.0
976,976.0,0.00039717142456617967,2.0,0.005037227890401581,3.0,0.006057603806488015,1661.0
977,977.0,0.0003941951685966816,2.0,0.0050392445983058675,3.0,0.006057638233418137,1662.0
978,978.0,0.00039129742234463683,2.0,0.005041246439798833,3.0,0.006057673468139494,1663.0
979,979.0,0.0003884324798108429,2.0,0.005043234066545537,3.0,0.006057673468139494,1664.0
980,980.0,0.00038561966556212817,2.0,0.005045207857205656,3.0,0.006057673468139494,1665.0
981,981.0,0.0003828880732961761,2.0,0.005047167960488681,3.0,0.006057673468139494,1666.0
982,982.0,0.00038022975423371053,2.0,0.005049114623045322,3.0,0.006057673468139494,1667.0
983,983.0,0.0003776297801802789,2.0,0.005051048238994434,3.0,0.006057673468139494,1668.0
984,984.0,0.0003750985785901621,2.0,0.005052969163021205,2.0,0.006074893774250815,1669.0
985,985.0,0.00037262736514360507,2.0,0.005054877675010976,2.0,0.00588986476334297,1670.0
986,986.0,0.0003702058057208407,2.0,0.005056774108116501,2.0,0.006070956440551949,1671.0
987,987.0,0.0003679026856317891,2.0,0.005058658751663414,2.0,0.006047098862408201,1672.0
988,988.0,0.00036574967354998945,2.0,0.005060531843217125,2.0,0.005991002858582326,1673.0
989,989.0,0.00036355423891231597,2.0,0.00506239396901351,2.0,0.006022751151644152,1674.0
990,990.0,0.0003611738721381182,2.0,0.00506424587662236,2.0,0.006073626877648178,1675.0
991,991.0,0.0003588294238425611,2.0,0.005066087339413502,2.0,0.006085816218783168,1676.0
992,992.0,0.0003567880013012443,2.0,0.0050679174082809975,2.0,0.006063451009026697,1677.0
993,993.0,0.0003549353009620658,2.0,0.005069736252492103,2.0,0.006047423322276413,1678.0
994,994.0,0.0003529465496070865,2.0,0.005071545396297155,2.0,0.006057770105452792,1679.0
995,995.0,0.00035082685678005147,2.0,0.005073345786299716,2.0,0.0060797263898200475,1680.0
996,996.0,0.00034881465057204944,2.0,0.005075136722242285,2.0,0.0060915160890126765,1681.0
997,997.0,0.0003469316180061866,2.0,0.005076917528883677,2.0,0.0060869734039968645,1682.0
998,998.0,0.0003450871523250016,2.0,0.005078688741009867,2.0,0.006077155391892508,1683.0
999,999.0,0.0003432755369727409,2.0,0.005080451004404581,2.0,0.006075282949891837,1684.0
1000,1000.0,0.0003414861555318326,2.0,0.005082204505329538,2.0,0.006083038155449272,1685.0
1001,1001.0,0.0003397058046847644,2.0,0.005083949401300161,2.0,0.00609220249773076,1686.0
1002,1002.0,0.00033797302921568243,2.0,0.005085685796113524,2.0,0.006095208360444985,1687.0
1003,1003.0,0.000336311745587703,2.0,0.005087413726593273,2.0,0.006092015371549644,1688.0
1004,1004.0,0.00033472533769045645,2.0,0.005089133425827303,2.0,0.0060883977417866405,1689.0
1005,1005.0,0.000333212247993595,2.0,0.005090845249026396,2.0,0.006089084419804736,1690.0
1006,1006.0,0.00033170002272065423,2.0,0.0050925495691610725,2.0,0.006093380731367552,1691.0
1007,1007.0,0.00033010995631181547,2.0,0.005094246751812055,2.0,0.006097133334496404,1692.0
1008,1008.0,0.00032849378594568165,2.0,0.00509593679386887,2.0,0.006097581716185678,1693.0
1009,1009.0,0.0003269496430574479,2.0,0.005097619291045796,2.0,0.006095765011321513,1694.0
1010,1010.0,0.00032548070039790163,2.0,0.005099294102388581,2.0,0.0060947069025286404,1695.0
1011,1011.0,0.0003240500166544614,2.0,0.005100961587367011,2.0,0.006095946090716627,1696.0
1012,1012.0,0.0003226535849591723,2.0,0.005102622122153183,2.0,0.006098273262363449,1697.0
1013,1013.0,0.0003212743073162705,2.0,0.005104275894889389,2.0,0.006099569445639979,1698.0
1014,1014.0,0.00031988768009371906,2.0,0.005105923073539544,2.0,0.006099195887815257,1699.0
1015,1015.0,0.0003185139408073708,2.0,0.005107563738990034,2.0,0.006098354876743036,1700.0
1016,1016.0,0.00031718172863929813,2.0,0.005109197847070952,2.0,0.0060984427563282005,1701.0
1017,1017.0,0.0003158871410427503,2.0,0.005110825457019816,2.0,0.00609952851969796,1702.0
1018,1018.0,0.00031461897848871823,2.0,0.005112446774599204,2.0,0.006100566843396532,1703.0
1019,1019.0,0.00031337298927989777,2.0,0.005114061985906806,2.0,0.0061007565892653385,1704.0
1020,1020.0,0.00031213930934057986,2.0,0.0051156712200125356,2.0,0.0061003561985462475,1705.0
1021,1021.0,0.0003109124148838923,2.0,0.005117274584420473,2.0,0.006100189008793955,1706.0
1022,1022.0,0.0003097037677033694,2.0,0.005118872136304331,2.0,0.006100626682619248,1707.0
1023,1023.0,0.00030852531982616585,2.0,0.005120463904651981,2.0,0.006101270460337205,1708.0
1024,1024.0,0.0003073732149885951,2.0,0.005122049977221967,2.0,0.006101556623676958,1709.0
1025,1025.0,0.00030623768114425564,2.0,0.005123630503145488,2.0,0.0061014300633457615,1710.0
1026,1026.0,0.0003051162360454227,2.0,0.005125205611998789,2.0,0.006101307598720011,1711.0
1027,1027.0,0.00030401048137367753,2.0,0.005126775383442379,2.0,0.006101501563021741,1712.0
1028,1028.0,0.00030292074804628353,2.0,0.005128339884527766,2.0,0.00610187178795274,1713.0
1029,1029.0,0.00030184799091085375,2.0,0.005129899190627408,2.0,0.006102081275056673,1714.0
1030,1030.0,0.0003007936420166644,2.0,0.005131453378925576,2.0,0.006102042344295055,1715.0
1031,1031.0,0.000299756995214286,2.0,0.005133002531622772,2.0,0.006101976723751457,1716.0
1032,1032.0,0.0002987355894740435,2.0,0.005134546738392529,2.0,0.00610208438496988,1717.0
1033,1033.0,0.00029772753963006147,2.0,0.005136086085409635,2.0,0.006102301244195891,1718.0
1034,1034.0,0.00029673296108593557,2.0,0.005137620646327929,2.0,0.006102432304703373,1719.0
1035,1035.0,0.0002957539934734587,2.0,0.005139150485220098,2.0,0.006102423242934826,1720.0
1036,1036.0,0.00029479178495438933,2.0,0.005140675666846874,2.0,0.006102401878158792,1721.0
1037,1037.0,0.00029384377799590225,2.0,0.005142196267066289,2.0,0.006102479795885658,1722.0
1038,1038.0,0.00029290719054659436,2.0,0.005143712367749457,2.0,0.006102613244611686,1723.0
1039,1039.0,0.0002919831695794384,2.0,0.005145224037721928,2.0,0.006102691015512687,1724.0
1040,1040.0,0.00029107404026658553,2.0,0.005146731331588156,2.0,0.006102692199727483,1725.0
1041,1041.0,0.0002901787486809602,2.0,0.005148234309937518,2.0,0.006102695848098209,1726.0
1042,1042.0,0.00028929498746341084,2.0,0.005149733045419847,2.0,0.006102757199531329,1727.0
1043,1043.0,0.0002884227603847601,2.0,0.005151227605355774,2.0,0.006102839085512057,1728.0
1044,1044.0,0.00028756292769388324,2.0,0.005152718045269684,2.0,0.006102881132290258,1729.0
1045,1045.0,0.00028671476038102435,2.0,0.00515420442078405,2.0,0.006102886783492356,1730.0
1046,1046.0,0.0002858773690616763,2.0,0.005155686792034732,2.0,0.00610290576954754,1731.0
1047,1047.0,0.00028505105514849285,2.0,0.005157165215480822,2.0,0.006102956642182319,1732.0
1048,1048.0,0.000284236174946137,2.0,0.005158639743071474,2.0,0.006103007903577222,1733.0
1049,1049.0,0.0002834322489864536,2.0,0.005160110428383567,2.0,0.006103032362094643,1734.0
1050,1050.0,0.0002826386725815866,2.0,0.005161577326906843,3.0,0.0061030440001767486,1735.0
1051,1051.0,0.0002818549607459785,2.0,0.005163040491730974,3.0,0.0061030439333496014,1736.0
1052,1052.0,0.00028108055561963115,2.0,0.005164499972894952,3.0,0.006103026186351133,1737.0
1053,1053.0,0.00028031494879434164,2.0,0.005165955818000667,3.0,0.006102867127564629,1738.0
1054,1054.0,0.00027955803551445006,2.0,0.005167408071832454,3.0,0.006103053840752222,1739.0
1055,1055.0,0.0002788094534814011,2.0,0.005168856776608312,3.0,0.006102998263313882,1740.0
1056,1056.0,0.00027806883173006245,2.0,0.005170301974062917,3.0,0.006103103766172002,1741.0
1057,1057.0,0.00027733544247461996,2.0,0.005171743704114623,3.0,0.0061031301872139666,1742.0
1058,1058.0,0.0002766088377515635,2.0,0.005173182004817731,3.0,0.006103120687006086,1743.0
1059,1059.0,0.0002758880513962967,2.0,0.005174616910513142,3.0,0.006103182370081715,1744.0
1060,1060.0,0.0002751729666278648,2.0,0.005176048453271258,3.0,0.006103229123990068,1745.0
1061,1061.0,0.00027446416745254996,2.0,0.005177476660205578,3.0,0.006103228502911476,1746.0
1062,1062.0,0.00027376490872939806,2.0,0.005178901557864471,3.0,0.006103243160698288,1747.0
1063,1063.0,0.00027308070969683026,2.0,0.005180323175860469,3.0,0.006103286869998556,1748.0
1064,1064.0,0.000272420412450027,2.0,0.005181741560713897,3.0,0.0061033177762331095,1749.0
1065,1065.0,0.00027179103242081534,2.0,0.0051831567876123455,3.0,0.006103326555987312,1750.0
1066,1066.0,0.000271189607813298,2.0,0.00518456897767692,3.0,0.006104768925219095,1751.0
1067,1067.0,0.0002705948799193362,2.0,0.0051859782885510484,3.0,0.006105165667528045,1752.0
1068,1068.0,0.0002699737864361388,2.0,0.005187384862693394,3.0,0.006105299462676565,1753.0
1069,1069.0,0.0002693086907564066,2.0,0.0051887887324173895,3.0,0.006105352002446981,1754.0
1070,1070.0,0.0002686144286330758,2.0,0.005190189758478653,3.0,0.006105369593014327,1755.0
1071,1071.0,0.0002679260760216382,2.0,0.005191587709927523,3.0,0.006105376958640656,1756.0
1072,1072.0,0.00026727046103101567,2.0,0.005192982432615243,3.0,0.006105377835915698,1757.0
1073,1073.0,0.0002666518822840288,2.0,0.005194373954433753,3.0,0.0061053797564326,1758.0
1074,1074.0,0.00026605615123138817,2.0,0.005195762442706272,3.0,0.0061053797564326,1759.0
1075,1075.0,0.00026546296861442684,2.0,0.005197148087283888,3.0,0.0061053797564326,1760.0
1076,1076.0,0.00026485835150280975,2.0,0.005198531004468182,3.0,0.0061053797564326,1761.0
1077,1077.0,0.0002642405905881547,2.0,0.005199911205137146,3.0,0.0061053797564326,1762.0
1078,1078.0,0.0002636177056345163,2.0,0.005201288627457802,3.0,0.0061053797564326,1763.0
1079,1079.0,0.00026299971129301096,2.0,0.005202663200645556,,,
1080,1080.0,0.0002623930623962255,2.0,0.005204034895583236,,,
1081,1081.0,0.0002617962007608964,2.0,0.005205403735260553,,,
1082,1082.0,0.00026119898601834583,2.0,0.0052067697763075035,,,
1083,1083.0,0.0002605923692787266,2.0,0.005208133067305379,,,
1084,1084.0,0.00025997897667560634,2.0,0.005209493604067019,,,
1085,1085.0,0.00025936961879919387,2.0,0.005210851335255239,,,
1086,1086.0,0.0002587715811492625,2.0,0.005212206223174175,,,
1087,1087.0,0.0002581816004630874,2.0,0.005213558286457452,,,
1088,1088.0,0.00025758806352218106,2.0,0.005214907581758291,,,
1089,1089.0,0.00025698183359941984,2.0,0.00521625414877343,,,
1090,1090.0,0.00025636602446228474,2.0,0.005217597966654175,,,
1091,1091.0,0.00025575131592820994,2.0,0.0052189389668529755,,,
1092,1092.0,0.0002551438167715569,2.0,0.005220277097013374,,,
1093,1093.0,0.00025454068340310644,2.0,0.005221612360498141,,,
1094,1094.0,0.0002539346532885984,2.0,0.005222944792586405,,,
1095,1095.0,0.000253321107935556,2.0,0.0052242744137446255,,,
1096,1096.0,0.0002527009044726411,2.0,0.005225601206515895,,,
1097,1097.0,0.00025207693266717386,2.0,0.005226925129291952,,,
1098,1098.0,0.0002514505481026636,2.0,0.005228246144910655,,,
1099,1099.0,0.0002508212309480667,2.0,0.005229564231291679,,,
1100,1100.0,0.0002501877898390147,2.0,0.0052308793734305815,,,
1101,1101.0,0.0002495489795022808,2.0,0.005232191553595288,,,
1102,1102.0,0.000248903030446188,2.0,0.0052335007478083,,,
1103,1103.0,0.0002482482301504305,2.0,0.005234806925556802,,,
1104,1104.0,0.00024758435969247217,2.0,0.005236110047039817,,,
1105,1105.0,0.00024691299633521687,2.0,0.005237410063455255,,,
1106,1106.0,0.000246236130277016,2.0,0.0052387069248135566,,,
1107,1107.0,0.00024555444304368945,2.0,0.005240000589348578,,,
1108,1108.0,0.0002448670515279492,2.0,0.005241291025692374,,,
1109,1109.0,0.0002441725356428926,2.0,0.005242578206027443,,,
1110,1110.0,0.00024346977990806517,2.0,0.0052438620978865645,,,
1111,1111.0,0.000242758116983074,2.0,0.005245142661330779,,,
1112,1112.0,0.00024203709842320764,2.0,0.005246419850538607,,,
1113,1113.0,0.00024130656561339376,2.0,0.005247693616150897,,,
1114,1114.0,0.0002405668477408531,2.0,0.005248963906415849,,,
1115,1115.0,0.00023981842599112802,2.0,0.005250230668708164,,,
1116,1116.0,0.00023906123251211573,2.0,0.00525149385209007,,,
1117,1117.0,0.00023829431446123096,2.0,0.0052527534081121515,,,
1118,1118.0,0.00023751636551340015,2.0,0.005254009287932066,,,
1119,1119.0,0.00023672664033311497,2.0,0.0052552614376635874,,,
1120,1120.0,0.00023592529769112856,2.0,0.005256509796512912,,,
1121,1121.0,0.0002351128941207461,2.0,0.005257754299720451,,,
1122,1122.0,0.00023428967203285427,2.0,0.0052589948833113255,,,
1123,1123.0,0.0002334553007666927,2.0,0.005260231486189148,,,
1124,1124.0,0.0002326092081383002,2.0,0.005261464048487172,,,
1125,1125.0,0.0002317509760414821,2.0,0.005262692508554342,,,
1126,1126.0,0.00023088041230133333,2.0,0.00526391680168236,,,
1127,1127.0,0.00022999737024477967,2.0,0.00526513686091391,,,
1128,1128.0,0.00022910161548135672,2.0,0.005266352618230456,,,
1129,1129.0,0.00022819289350692695,2.0,0.005267564004791292,,,
1130,1130.0,0.0002272710838616095,2.0,0.005268770950471044,,,
1131,1131.0,0.00022633621380334083,2.0,0.005269973383752822,,,
1132,1132.0,0.00022538835693844216,2.0,0.005271171232433853,,,
1133,1133.0,0.00022442747398042769,2.0,0.005272364424404188,,,
1134,1134.0,0.00022345336938261342,2.0,0.005273552887891901,,,
1135,1135.0,0.0002224656913140044,2.0,0.005274736550868679,,,
1136,1136.0,0.00022146399499026287,2.0,0.005275915340225803,,,
1137,1137.0,0.00022044778431354537,2.0,0.005277089180948925,,,
1138,1138.0,0.0002194166450334045,2.0,0.005278257995626041,,,
1139,1139.0,0.00021837033683199254,2.0,0.005279421704174698,,,
1140,1140.0,0.00021730883022472153,2.0,0.005280580224272041,,,
1141,1141.0,0.00021623219502508764,2.0,0.005281733472271861,,,
1142,1142.0,0.00021514049962251058,2.0,0.005282881364317818,,,
1143,1143.0,0.00021403380207812004,2.0,0.005284023816868793,,,
1144,1144.0,0.00021291236327367164,2.0,0.005285160746692596,,,
1145,1145.0,0.00021177698340886717,2.0,0.005286292070812606,,,
1146,1146.0,0.00021062946137118506,2.0,0.00528741770758135,,,
1147,1147.0,0.0002094727475332311,2.0,0.0052885375795350366,,,
1148,1148.0,0.0002083104998550421,2.0,0.005289651618681588,,,
1149,1149.0,0.00020714531208274707,2.0,0.00529075977260367,,,
1150,1150.0,0.0002059762685965191,2.0,0.00529186200822014,,,
1151,1151.0,0.0002047971381675525,2.0,0.005292958306173823,,,
1152,1152.0,0.00020359781955861698,2.0,0.0052940486422672454,,,
1153,1153.0,0.00020236879090819828,2.0,0.005295132959311015,,,
1154,1154.0,0.00020110632278229774,2.0,0.005296211146594094,,,
1155,1155.0,0.00019981448599621753,2.0,0.005297283042899404,,,
1156,1156.0,0.0001985029944085223,2.0,0.005298348467144675,,,
1157,1157.0,0.0001971822767203119,2.0,0.005299407259701312,,,
1158,1158.0,0.00019585937047899774,2.0,0.005300459312328751,,,
1159,1159.0,0.00019453626982739435,2.0,0.005301504572016962,,,
1160,1160.0,0.000193210369422412,2.0,0.005302543023060212,,,
1161,1161.0,0.0001918757348349736,2.0,0.0053035746603459525,,,
1162,1162.0,0.00019052527700517274,2.0,0.005304599464966777,,,
1163,1163.0,0.00018915413714154657,2.0,0.005305617386544348,,,
1164,1164.0,0.0001877628514956035,2.0,0.005306628337072418,,,
1165,1165.0,0.00018635770029910346,2.0,0.0053076322027193175,,,
1166,1166.0,0.00018494722709042408,2.0,0.005308628872445165,,,
1167,1167.0,0.0001835371609886983,2.0,0.005309618268504362,,,
1168,1168.0,0.00018212685646896588,2.0,0.005310600358497441,,,
1169,1169.0,0.00018071004700943792,2.0,0.005311575140464743,,,
1170,1170.0,0.00017927908392559023,2.0,0.0053125426090489805,,,
1171,1171.0,0.0001778290728671383,2.0,0.005313502725624957,,,
1172,1172.0,0.00017635845568164196,2.0,0.005314455410924317,,,
1173,1173.0,0.0001748674898112135,2.0,0.0053154005596402955,,,
1174,1174.0,0.0001733582963590965,2.0,0.005316338058142217,,,
1175,1175.0,0.0001718364608974132,2.0,0.005317267794123731,,,
1176,1176.0,0.00017031025597343924,2.0,0.005318189666516919,,,
1177,1177.0,0.00016878618337809754,2.0,0.00531910360393148,,,
1178,1178.0,0.00016726496507102798,2.0,0.0053200095789762356,,,
1179,1179.0,0.00016574196003082443,2.0,0.0053209075988752816,,,
1180,1180.0,0.00016421119972406947,2.0,0.005321797674738208,,,
1181,1181.0,0.00016266910114120646,2.0,0.0053226797930177126,,,
1182,1182.0,0.00016111541365886918,2.0,0.005323553908422041,,,
1183,1183.0,0.0001595517119499935,2.0,0.005324419956590839,,,
1184,1184.0,0.00015797972696446515,2.0,0.005325277871826323,,,
1185,1185.0,0.00015640091087709205,2.0,0.00532612759681492,,,
1186,1186.0,0.0001548167764627625,2.0,0.005326969083467359,,,
1187,1187.0,0.00015322893048343056,2.0,0.00532780229144147,,,
1188,1188.0,0.00015163854840361592,2.0,0.005328627188471812,,,
1189,1189.0,0.00015004585300847098,2.0,0.005329443750877338,,,
1190,1190.0,0.00014845018121497784,2.0,0.005330251961269445,,,
1191,1191.0,0.00014685065479638968,2.0,0.005331051803478227,,,
1192,1192.0,0.000145246910322121,2.0,0.005331843257830291,,,
1193,1193.0,0.0001436394010127435,2.0,0.005332626299999103,,,
1194,1194.0,0.00014202910636766804,2.0,0.005333400903747481,,,
1195,1195.0,0.00014041700320052182,2.0,0.0053341670452827115,,,
1196,1196.0,0.00013880371117162547,2.0,0.005334924706066311,,,
1197,1197.0,0.00013718953164048483,2.0,0.005335673872803711,,,
1198,1198.0,0.0001355746829577095,2.0,0.005336414535542226,,,
1199,1199.0,0.00013395945805818875,2.0,0.005337146685974684,,,
1200,1200.0,0.00013234420108095696,2.0,0.005337870316997557,,,
1201,1201.0,0.00013072925752248562,2.0,0.005338585423110021,,,
1202,1202.0,0.00012911499197273084,2.0,0.005339292000688467,,,
1203,1203.0,0.00012750182689263352,2.0,0.005339990047995016,,,
1204,1204.0,0.00012589023641532533,2.0,0.005340679565280707,,,
1205,1205.0,0.00012428068833111695,2.0,0.005341360555095851,,,
1206,1206.0,0.00012267360473267226,2.0,0.005342033022567456,,,
1207,1207.0,0.00012106936739164689,2.0,0.005342696975366844,,,
1208,1208.0,0.00011946834466678386,2.0,0.005343352423466897,,,
1209,1209.0,0.00011787090600663371,2.0,0.005343999378927801,,,
1210,1210.0,0.00011627742556026445,2.0,0.005344637855826391,,,
1211,1211.0,0.0001146882791714494,2.0,0.005345267870262921,,,
1212,1212.0,0.00011310384758041726,2.0,0.005345889440387092,,,
1213,1213.0,0.00011152452319265803,2.0,0.005346502586407982,,,
1214,1214.0,0.0001099507270861135,2.0,0.005347107330621052,,,
1215,1215.0,0.00010838291643587378,2.0,0.005347703697471323,,,
1216,1216.0,0.0001068215684490963,2.0,0.005348291713707508,,,
1217,1217.0,0.00010526710072995528,2.0,0.0053488714085758995,,,
1218,1218.0,0.00010371976073344477,2.0,0.005349442813928404,,,
1219,1219.0,0.00010217954178369619,2.0,0.00535000596390453,,,
1220,1220.0,0.00010064628447473808,2.0,0.005350560894021638,,,
1221,1221.0,9.91199430049822e-05,2.0,0.005351107639815192,,,
1222,1222.0,9.760083998116991e-05,2.0,0.005351646236020817,,,
1223,1223.0,9.608964778169774e-05,2.0,0.005352176717181346,,,
1224,1224.0,9.458713152338213e-05,2.0,0.005352699119618129,,,
1225,1225.0,9.309387759612256e-05,2.0,0.005353213483303727,,,
1226,1226.0,9.16101826547997e-05,2.0,0.005353719852359543,,,
1227,1227.0,9.013606780627057e-05,2.0,0.005354218274100169,,,
1228,1228.0,8.867134516128575e-05,2.0,0.005354708797482701,,,
1229,1229.0,8.721570325911724e-05,2.0,0.005355191471631129,,,
1230,1230.0,8.57688404306761e-05,2.0,0.005355666344716332,,,
1231,1231.0,8.433062381395136e-05,2.0,0.005356133463293045,,,
1232,1232.0,8.290126113542227e-05,2.0,0.005356592872350875,,,
1233,1233.0,8.148146045739181e-05,2.0,0.005357044616217239,,,
1234,1234.0,8.007265768791196e-05,2.0,0.0053574887403811085,,,
1235,1235.0,7.867724145208161e-05,2.0,0.005357925294173579,,,
1236,1236.0,7.729865939225085e-05,2.0,0.005358354334668783,,,
1237,1237.0,7.594103980666045e-05,2.0,0.005358775931791607,,,
1238,1238.0,7.460828300432314e-05,2.0,0.005359190173997302,,,
1239,1239.0,7.330233782510673e-05,2.0,0.0053595971719255595,,,
1240,1240.0,7.202075571677913e-05,2.0,0.005359997057185528,,,
1241,1241.0,7.075397620518179e-05,2.0,0.005360389971901339,,,
1242,1242.0,6.948620489013497e-05,2.0,0.005360776045140695,,,
1243,1243.0,6.820256512990092e-05,2.0,0.005361155354780267,,,
1244,1244.0,6.690008468580463e-05,2.0,0.005361527894062868,,,
1245,1245.0,6.559150088150499e-05,2.0,0.005361893576488498,,,
1246,1246.0,6.429840590591206e-05,2.0,0.005362252299622145,,,
1247,1247.0,6.303851568221414e-05,2.0,0.005362604029333823,,,
1248,1248.0,6.18184721156188e-05,2.0,0.0053629488473100366,,,
1249,1249.0,6.0632727162587785e-05,2.0,0.005363286930301176,,,
1250,1250.0,5.9467955883003554e-05,2.0,0.005363618490753005,,,
1251,1251.0,5.8309672671667405e-05,2.0,0.005363943711429067,,,
1252,1252.0,5.7150643661963776e-05,2.0,0.005364262703681966,,,
1253,1253.0,5.599744948523293e-05,2.0,0.005364575501203903,,,
1254,1254.0,5.4866877535628445e-05,2.0,0.005364882098907898,,,
1255,1255.0,5.377278581258231e-05,2.0,0.00536518252703383,,,
1256,1256.0,5.270789500192081e-05,2.0,0.0053654769059223225,,,
1257,1257.0,5.164482633838269e-05,2.0,0.005365765430320147,,,
1258,1258.0,5.056119800437811e-05,2.0,0.005366048255974626,,,
1259,1259.0,4.9463566364767846e-05,2.0,0.005366325391761244,,,
1260,1260.0,4.838040146889747e-05,2.0,0.0053665967264614365,,,
1261,1261.0,4.7335500814634155e-05,2.0,0.005366862184040008,,,
1262,1262.0,4.6332926495308306e-05,2.0,0.005367121841268261,,,
1263,1263.0,4.535760805582206e-05,2.0,0.005367375902681612,,,
1264,1264.0,4.438633516190187e-05,2.0,0.005367624594676098,,,
1265,1265.0,4.3405231435265485e-05,2.0,0.00536786806281022,,,
1266,1266.0,4.242215387915195e-05,2.0,0.005368106328089022,,,
1267,1267.0,4.145887147191584e-05,2.0,0.005368339337043466,,,
1268,1268.0,4.0531439889993926e-05,2.0,0.005368567078391537,,,
1269,1269.0,3.963849591877027e-05,2.0,0.005368789657737972,,,
1270,1270.0,3.876448060776278e-05,2.0,0.005369007266923274,,,
1271,1271.0,3.789246356957939e-05,2.0,0.005369220090513915,,,
1272,1272.0,3.701644850623439e-05,2.0,0.005369428229576194,,,
1273,1273.0,3.61443223057289e-05,2.0,0.005369631694294662,,,
1274,1274.0,3.528943363126731e-05,2.0,0.005369830462668621,,,
1275,1275.0,3.4459966960779103e-05,2.0,0.00537002455505926,,,
1276,1276.0,3.365440223739416e-05,2.0,0.005370214063528217,,,
1277,1277.0,3.2864952172825424e-05,2.0,0.00537039912411601,,,
1278,1278.0,3.208434332453256e-05,2.0,0.005370579864729667,,,
1279,1279.0,3.1310858759422294e-05,2.0,0.005370756371480504,,,
1280,1280.0,3.05480490372132e-05,2.0,0.005370928691436226,,,
1281,1281.0,2.980068631019149e-05,2.0,0.00537109686245868,,,
1282,1282.0,2.9070952532430727e-05,2.0,0.005371260941495165,,,
1283,1283.0,2.8357675226759173e-05,2.0,0.005371421011142665,,,
1284,1284.0,2.765821312957709e-05,2.0,0.005371577165737693,,,
1285,1285.0,2.697092088849809e-05,2.0,0.005371729493338243,,,
1286,1286.0,2.6295819892803147e-05,2.0,0.005371878067832097,,,
1287,1287.0,2.563358531701388e-05,2.0,0.0053720229542843475,,,
1288,1288.0,2.4983700850305414e-05,2.0,0.0053721642178897345,,,
1289,1289.0,2.4344360448274526e-05,2.0,0.005372301927484546,,,
1290,1290.0,2.3713663026741967e-05,2.0,0.005372436149145457,,,
1291,1291.0,2.3091276595246893e-05,2.0,0.005372566939259558,,,
1292,1292.0,2.247924687757865e-05,2.0,0.005372694344012161,,,
1293,1293.0,2.1882041554907598e-05,2.0,0.005372818407815716,,,
1294,1294.0,2.130577912612889e-05,2.0,0.005372939186084636,,,
1295,1295.0,2.0756623500511447e-05,2.0,0.005373056758249537,,,
1296,1296.0,2.0236934300781615e-05,2.0,0.005373171236629586,,,
1297,1297.0,1.974168994931746e-05,2.0,0.005373282766679442,,,
1298,1298.0,1.925726121873359e-05,2.0,0.005373391506550052,,,
1299,1299.0,1.876739169389103e-05,2.0,0.005373497587426258,,,
1300,1300.0,1.8261982823309855e-05,2.0,0.005373601067269327,,,
1301,1301.0,1.774268379188541e-05,2.0,0.005373701916691703,,,
1302,1302.0,1.7221337356606677e-05,2.0,0.0053738000520398765,,,
1303,1303.0,1.671411407546817e-05,2.0,0.005373895398520812,,,
1304,1304.0,1.6234652391087544e-05,2.0,0.005373987944983276,,,
1305,1305.0,1.578855641027143e-05,2.0,0.005374077767181478,,,
1306,1306.0,1.5371309779651237e-05,2.0,0.005374165014174163,,,
1307,1307.0,1.4970514497937439e-05,2.0,0.0053742498651514845,,,
1308,1308.0,1.4571818788502074e-05,2.0,0.005374332475045906,,,
1309,1309.0,1.4165915601843423e-05,2.0,0.005374412932170383,,,
1310,1310.0,1.3752833174683615e-05,2.0,0.005374491247712325,,,
1311,1311.0,1.3340864504265445e-05,2.0,0.005374567382841005,,,
1312,1312.0,1.294100972564449e-05,2.0,0.0053746412988778846,,,
1313,1313.0,1.2560971420186085e-05,2.0,0.005374713001717501,,,
1314,1314.0,1.2202070243398054e-05,2.0,0.005374782556380782,,,
1315,1315.0,1.1859880770393755e-05,2.0,0.005374850069294877,,,
1316,1316.0,1.152729757890543e-05,2.0,0.0053749156539931045,,,
1317,1317.0,1.1198354191618612e-05,2.0,0.005374979400229923,,,
1318,1318.0,1.0870719844819861e-05,2.0,0.005375041359574062,,,
1319,1319.0,1.054585966800769e-05,2.0,0.0053751015515280266,,,
1320,1320.0,1.0227181969304007e-05,2.0,0.005375159983068727,,,
1321,1321.0,9.917931885170584e-06,2.0,0.005375216669050503,,,
1322,1322.0,9.619751497348802e-06,2.0,0.005375271642650614,,,
1323,1323.0,9.332591879966642e-06,2.0,0.005375324954493002,,,
1324,1324.0,9.055199660187054e-06,2.0,0.005375376664031998,,,
1325,1325.0,8.786115690435258e-06,2.0,0.005375426830462696,,,
1326,1326.0,8.523942102158455e-06,2.0,0.005375475506246289,,,
1327,1327.0,8.267600670445172e-06,2.0,0.005375522736003461,,,
1328,1328.0,-6.539785540965658e-09,2.0,0.005375568556843319,,,
1329,1329.0,-2.81573686433763e-07,3.0,0.005375613000081243,,,
1330,1330.0,8.088825827420795e-06,3.0,0.005375612964925887,,,
1331,1331.0,7.770521923054598e-06,3.0,0.00537561145129494,,,
1332,1332.0,7.613480447461716e-06,3.0,0.005375654933855547,,,
1333,1333.0,7.261118163525757e-06,3.0,0.005375696705662356,,,
1334,1334.0,7.048924635670426e-06,3.0,0.005375737633579918,,,
1335,1335.0,0.00021144857426312526,3.0,0.005375776667587807,,,
1336,1336.0,0.0,3.0,0.005375814561165949,,,
1337,1337.0,0.0,3.0,0.005376951389680795,,,
1338,1338.0,0.0,3.0,0.005376951389680795,,,
1339,1339.0,0.0,3.0,0.005376951389680795,,,
1340,1340.0,0.0,3.0,0.005376951389680795,,,
1341,1341.0,0.00517318962544228,3.0,0.005376951389680795,,,
1342,1342.0,0.004246595276173965,3.0,0.005376951389680795,,,
1343,1343.0,0.003594486283857672,2.0,0.005394622919891667,,,
1344,1344.0,0.003104313599224248,2.0,0.005429180659748144,,,
1345,1345.0,0.002712783117059519,2.0,0.0054573396767791885,,,
1346,1346.0,0.0023913079546406917,2.0,0.0054805641020383745,,,
1347,1347.0,0.0021251704301821312,2.0,0.00550029938363045,,,
1348,1348.0,0.0019064251455112528,2.0,0.005517400581547487,,,
1349,1349.0,0.00172715620445163,2.0,0.005532388422075536,,,
1350,1350.0,0.0015787644033731852,2.0,0.00554563390352999,,,
1351,1351.0,0.0014526168791153405,2.0,0.005557431857049365,,,
1352,1352.0,0.0013413012931251115,2.0,0.005568036793645006,,,
1353,1353.0,0.0012393102918229683,2.0,0.005577661975035644,,,
1354,1354.0,0.0011438725750856614,2.0,0.005586474745860315,,,
1355,1355.0,0.0010548930395057362,2.0,0.005594595651653317,,,
1356,1356.0,0.0009723538663987291,2.0,0.005602104726000958,,,
1357,1357.0,0.0008963242943303723,2.0,0.00560905177681955,,,
1358,1358.0,0.000827405822332827,2.0,0.005615471488985633,,,
1359,1359.0,0.0007656113700537931,2.0,0.005621398336868195,,,
1360,1360.0,0.0007099205861205329,2.0,0.005626866984005711,,,
1361,1361.0,0.0006585929144777892,2.0,0.005631912742902582,,,
1362,1362.0,0.0006101689421791014,2.0,0.005636574548899642,,,
1363,1363.0,0.0005642040918564755,2.0,0.0056408916270645,,,
1364,1364.0,0.0005211369961424035,2.0,0.005644897634128069,,,
1365,1365.0,0.00048155286578232463,2.0,0.005648616548338132,,,
1366,1366.0,0.00044538338880939455,2.0,0.00565206421055041,,,
1367,1367.0,0.00041207765982416455,2.0,0.005655254028159511,,,
1368,1368.0,0.0003813147800898146,2.0,0.005658201958393922,,,
1369,1369.0,0.0003532112768741535,2.0,0.0056609273379693344,,,
1370,1370.0,0.0003281110472693203,2.0,0.005663449182564769,,,
1371,1371.0,0.0003061000633615305,2.0,0.00566578344439903,,,
1372,1372.0,0.00028677446383865623,2.0,0.005667944303350896,,,
1373,1373.0,0.00026963099544973575,2.0,0.005669946638819268,,,
1374,1374.0,0.00025431109168515763,2.0,0.0056718073162032945,,,
1375,1375.0,0.00024062235120589118,2.0,0.0056735437225392035,,,
1376,1376.0,0.00022839122170030784,2.0,0.00567517098332672,,,
1377,1377.0,0.00021733306368517294,2.0,0.0056767013916510616,,,
1378,1378.0,0.00020728130659054882,2.0,0.005678145223370353,,,
1379,1379.0,0.0001982500762620088,2.0,0.0056795116764240625,,,
1380,1380.0,0.00019019969799436912,2.0,0.005680808975180326,,,
1381,1381.0,0.00018296846256848185,2.0,0.005682043736976394,,,
1382,1382.0,0.00017638541757312182,2.0,0.005683221640504991,,,
1383,1383.0,0.00017023768726493848,2.0,0.0056843484513238,,,
1384,1384.0,0.00016420448545556912,2.0,0.0056854297155105975,,,
1385,1385.0,0.00015801432241096034,2.0,0.005686470065020261,,,
1386,1386.0,0.00015161411735916674,2.0,0.005687473163883202,,,
1387,1387.0,0.0001451167808445506,2.0,0.0056884414685819795,,,
1388,1388.0,0.0001386567567739476,2.0,0.005689375612881714,,,
1389,1389.0,0.00013235252103881262,2.0,0.005690274686747399,,,
1390,1390.0,0.0001263250725256922,2.0,0.005691137478127238,,,
1391,1391.0,0.0001206497917457154,2.0,0.005691963417606247,,,
1392,1392.0,0.000115396501496353,2.0,0.0056927527015131815,,,
1393,1393.0,0.00011063098445719575,2.0,0.005693506201548692,,,
1394,1394.0,0.00010635991468814667,2.0,0.005694225479563952,,,
1395,1395.0,0.00010250106590499637,2.0,0.005694912528128347,,,
1396,1396.0,9.892178448800473e-05,2.0,0.0056955697390303405,,,
1397,1397.0,9.551981240813972e-05,2.0,0.005696199880374193,,,
1398,1398.0,9.222793549697041e-05,2.0,0.005696805759928165,,,
1399,1399.0,8.902036920878987e-05,2.0,0.005697389718519,,,
1400,1400.0,8.589726838976714e-05,2.0,0.005697953342354217,,,
1401,1401.0,8.287678683188275e-05,2.0,0.005698497635783993,,,
1402,1402.0,7.998662826205196e-05,2.0,0.005699023220693181,,,
1403,1403.0,7.725510165787831e-05,2.0,0.005699530572426736,,,
1404,1404.0,7.469725046752135e-05,2.0,0.0057000201675614535,,,
1405,1405.0,7.230650832810198e-05,2.0,0.0057004925864940995,,,
1406,1406.0,7.005920062644104e-05,2.0,0.005700948567911734,,,
1407,1407.0,6.791903869903353e-05,2.0,0.005701389012286182,,,
1408,1408.0,6.585742035124244e-05,2.0,0.0057018149062758,,,
1409,1409.0,6.385142389111844e-05,2.0,0.005702227199508548,,,
1410,1410.0,6.186768742041497e-05,2.0,0.0057026267069825234,,,
1411,1411.0,5.9883742872487384e-05,2.0,0.005703014037060064,,,
1412,1412.0,5.791558118477047e-05,2.0,0.005703389635220735,,,
1413,1413.0,5.599421920663274e-05,2.0,0.005703753816396693,,,
1414,1414.0,5.41382614030554e-05,2.0,0.005704106705371141,,,
1415,1415.0,5.2351812703054946e-05,2.0,0.005704448298858351,,,
1416,1416.0,5.063888399890767e-05,2.0,0.005704778684864167,,,
1417,1417.0,4.899059975914061e-05,2.0,0.005705098128435869,,,
1418,1418.0,4.738741620305493e-05,2.0,0.005705407000890585,,,
1419,1419.0,4.582333902995755e-05,2.0,0.005705705697107935,,,
1420,1420.0,4.4309904502717203e-05,2.0,0.005705994634992609,,,
1421,1421.0,4.285158753655302e-05,2.0,0.005706274181939586,,,
1422,1422.0,4.1441053801250176e-05,2.0,0.005706544593936277,,,
1423,1423.0,4.006930468149532e-05,2.0,0.005706806092855271,,,
1424,1424.0,3.8731035605325e-05,2.0,0.0057070589664906645,,,
1425,1425.0,3.742603391416933e-05,2.0,0.0057073035282674735,,,
1426,1426.0,3.6159782572899194e-05,2.0,0.0057075400498409,,,
1427,1427.0,3.493830048326635e-05,2.0,0.005707768751584099,,,
1428,1428.0,3.3760305586606694e-05,2.0,0.005707989823660019,,,
1429,1429.0,3.26208268682842e-05,2.0,0.005708203455078429,,,
1430,1430.0,3.151811991701363e-05,2.0,0.005708409866206137,,,
1431,1431.0,3.0450216807095106e-05,2.0,0.00570860931182947,,,
1432,1432.0,2.9413488588588222e-05,2.0,0.005708802039477584,,,
1433,1433.0,2.8405662859597435e-05,2.0,0.005708988268358009,,,
1434,1434.0,2.7425148757930737e-05,2.0,0.005709168207770532,,,
1435,1435.0,2.6471443159411875e-05,2.0,0.0057093420558271026,,,
1436,1436.0,2.5546133957199563e-05,2.0,0.005709509989964274,,,
1437,1437.0,2.4651161771187197e-05,2.0,0.005709672174683625,,,
1438,1438.0,2.378669604280799e-05,2.0,0.005709828765439637,,,
1439,1439.0,2.2951226388723697e-05,2.0,0.005709979914847823,,,
1440,1440.0,2.2142865989577668e-05,2.0,0.005710125784622825,,,
1441,1441.0,2.1360315838857935e-05,2.0,0.005710266547592261,,,
1442,1442.0,2.0601997890041417e-05,2.0,0.005710402377582425,,,
1443,1443.0,1.9866466672965726e-05,2.0,0.005710533439824183,,,
1444,1444.0,1.9153089552759252e-05,2.0,0.005710659888800842,,,
1445,1445.0,1.8461548882127908e-05,2.0,0.0057107818716025105,,,
1446,1446.0,1.7791389281467063e-05,2.0,0.005710899526330541,,,
1447,1447.0,1.7141706010767624e-05,2.0,0.005711012982852644,,,
1448,1448.0,1.651166743553417e-05,2.0,0.0057111223674432676,,,
1449,1449.0,1.590086133150557e-05,2.0,0.005711227804581292,,,
1450,1450.0,1.530909412546778e-05,2.0,0.005711329416162344,,,
1451,1451.0,1.4735791131127589e-05,2.0,0.005711427318931237,,,
1452,1452.0,1.4180206705211678e-05,2.0,0.005711521624898284,,,
1453,1453.0,1.3641892404553927e-05,2.0,0.005711612443733682,,,
1454,1454.0,1.3120694890775841e-05,2.0,0.005711699884015507,,,
1455,1455.0,1.26163937708554e-05,2.0,0.005711784051052136,,,
1456,1456.0,1.212871592067571e-05,2.0,0.005711865045904897,,,
1457,1457.0,1.1657376671661764e-05,2.0,0.005711942967084779,,,
1458,1458.0,1.1201896369300437e-05,2.0,0.00571201791223735,,,
1459,1459.0,1.0761551973693507e-05,2.0,0.00571208997775916,,,
1460,1460.0,1.0335695093915662e-05,2.0,0.005712159258495957,,,
1461,1461.0,9.923960998713604e-06,2.0,0.005712225847676169,,,
1462,1462.0,9.526093498272418e-06,2.0,0.005712289835796547,,,
1463,1463.0,9.141726493067876e-06,2.0,0.005712351309231279,,,
1464,1464.0,8.770505222810306e-06,2.0,0.005712410350657797,,,
1465,1465.0,8.412111454884425e-06,2.0,0.005712467040676621,,,
1466,1466.0,8.06622913635657e-06,2.0,0.00571252145843095,,,
1467,1467.0,7.73261974030277e-06,2.0,0.005712573680978411,,,
1468,1468.0,-2.0458078803622237e-09,2.0,0.005712623783355427,,,
1469,1469.0,-7.008345244485333e-08,2.0,0.005712671838785517,,,
1470,1470.0,7.073604382399454e-06,2.0,0.005712717918691395,,,
1471,1471.0,7.256038693085089e-06,3.0,0.005712762093137536,,,
1472,1472.0,6.810735616991715e-06,3.0,0.005712762081450322,,,
1473,1473.0,6.606168563317698e-06,3.0,0.005712761681080246,,,
1474,1474.0,6.225684343564643e-06,3.0,0.005712802091039231,,,
1475,1475.0,0.00012764493282091703,3.0,0.00571284354350264,,,
1476,1476.0,1.2181831695464472e-07,3.0,0.005712882452302135,,,
1477,1477.0,0.0,3.0,0.005712920192691257,,,
1478,1478.0,0.0,3.0,0.005712955759639771,,,
1479,1479.0,0.0,3.0,0.005713685036038137,,,
1480,1480.0,0.0,3.0,0.0057136857320696744,,,
1481,1481.0,0.0,3.0,0.0057136857320696744,,,
1482,1482.0,0.005184465071674876,3.0,0.0057136857320696744,,,
1483,1483.0,0.003552561401801045,3.0,0.0057136857320696744,,,
1484,1484.0,0.002595861780308208,3.0,0.0057136857320696744,,,
1485,1485.0,0.002086824183653029,3.0,0.0057136857320696744,,,
1486,1486.0,0.0016874439369095808,2.0,0.005741830769988595,,,
1487,1487.0,0.0013341156526456713,2.0,0.005782867192149283,,,
1488,1488.0,0.001063504759116119,2.0,0.005812926185020431,,,
1489,1489.0,0.0008878833784099731,2.0,0.0058336137090665655,,,
1490,1490.0,0.0007704624273544466,2.0,0.005848776644377138,,,
1491,1491.0,0.0006680353391157627,2.0,0.0058609947614545075,,,
1492,1492.0,0.0005706876449807022,2.0,0.0058708932130700645,,,
1493,1493.0,0.0004881664567427902,2.0,0.00587873089178556,,,
1494,1494.0,0.0004279922053233436,2.0,0.005884986276382181,,,
1495,1495.0,0.0003859538142250513,2.0,0.00589021377858531,,,
1496,1496.0,0.0003518883773949259,2.0,0.0058947537159163635,,,
1497,1497.0,0.0003193974913618208,2.0,0.005898692935482919,,,
1498,1498.0,0.00028767468475603716,2.0,0.005902060207493001,,,
1499,1499.0,0.00025799853777417063,2.0,0.005904942098733293,,,
1500,1500.0,0.0002316896867554767,2.0,0.005907469908865953,,,
1501,1501.0,0.00020924944690532083,2.0,0.005909750359484007,,,
1502,1502.0,0.00019002347550259985,2.0,0.005911830297901892,,,
1503,1503.0,0.00017371580928816064,2.0,0.00591371882326353,,,
1504,1504.0,0.00016071088265243129,2.0,0.00591542029519695,,,
1505,1505.0,0.00015133022774277627,2.0,0.005916946661883617,,,
1506,1506.0,0.0001449587200749259,2.0,0.005918317716231834,,,
1507,1507.0,0.00013964957478297853,2.0,0.005919556250521873,,,
1508,1508.0,0.00013339311195540525,2.0,0.0059206812120585805,,,
1509,1509.0,0.00012561702953534066,2.0,0.005921709817329369,,,
1510,1510.0,0.0001173985873487348,2.0,0.0059226615770199935,,,
1511,1511.0,0.00011046667303994093,2.0,0.005923557922567375,,,
1512,1512.0,0.00010556652239848004,2.0,0.005924416656182583,,,
1513,1513.0,0.0001018408524322451,2.0,0.005925244056222488,,,
1514,1514.0,9.813440346577567e-05,2.0,0.005926034495685833,,,
1515,1515.0,9.397117410639381e-05,2.0,0.0059267789532943815,,,
1516,1516.0,8.925496655380499e-05,2.0,0.005927474789616127,,,
1517,1517.0,8.38349378104225e-05,2.0,0.005928129614203811,,,
1518,1518.0,7.772416916370937e-05,2.0,0.005928755459265653,,,
1519,1519.0,7.150718125111738e-05,2.0,0.005929359279522272,,,
1520,1520.0,6.608971358630753e-05,2.0,0.005929941182210439,,,
1521,1521.0,6.20595984621467e-05,2.0,0.005930498451929358,,,
1522,1522.0,5.9193289751688145e-05,2.0,0.005931027801993893,,,
1523,1523.0,5.6573480835268935e-05,2.0,0.005931525050184211,,,
1524,1524.0,5.34443587333851e-05,2.0,0.005931986090957616,,,
1525,1525.0,4.9878085589579755e-05,2.0,0.005932410285728687,,,
1526,1526.0,4.6440529884572576e-05,2.0,0.0059328023699817154,,,
1527,1527.0,4.3328094632308204e-05,2.0,0.005933170568739685,,,
1528,1528.0,4.0344733568411004e-05,2.0,0.005933521783019071,,,
1529,1529.0,3.752539121994617e-05,2.0,0.00593385747249551,,,
1530,1530.0,3.5187309410773485e-05,2.0,0.005934174612177606,,,
1531,1531.0,3.340038241895728e-05,2.0,0.005934470604828589,,,
1532,1532.0,3.187310788290058e-05,2.0,0.005934746211187714,,,
1533,1533.0,3.0426443348992745e-05,2.0,0.005935003358004012,,,
1534,1534.0,2.9124425897351804e-05,2.0,0.005935242808963511,,,
1535,1535.0,2.7946021852827297e-05,2.0,0.005935465535450852,,,
1536,1536.0,2.6685482855025765e-05,2.0,0.005935674392187698,,,
1537,1537.0,2.5282816853654592e-05,2.0,0.005935872649293243,,,
1538,1538.0,2.3918159219828328e-05,2.0,0.005936061847017733,,,
1539,1539.0,2.2747703483953478e-05,2.0,0.005936242463014989,,,
1540,1540.0,2.173363194084628e-05,2.0,0.005936415355186404,,,
1541,1541.0,2.0736509879665405e-05,2.0,0.005936581256697791,,,
1542,1542.0,1.967546925606086e-05,2.0,0.005936739679348927,,,
1543,1543.0,1.8634092409614962e-05,2.0,0.0059368897787484155,,,
1544,1544.0,1.7806227703780644e-05,2.0,0.0059370317799216175,,,
1545,1545.0,1.7240521745981232e-05,2.0,0.005937166835296222,,,
1546,1546.0,1.6740836001479644e-05,2.0,0.005937295872897219,,,
1547,1547.0,1.6136767732365903e-05,2.0,0.0059374189929682865,,,
1548,1548.0,1.5462211712928153e-05,2.0,0.005937535815622413,,,
1549,1549.0,1.4800462677456192e-05,2.0,0.00593764645724434,,,
1550,1550.0,1.4136574855956112e-05,2.0,0.005937752185270491,,,
1551,1551.0,1.3434640880793613e-05,2.0,0.005937854556098627,,,
1552,1552.0,1.2752791620324597e-05,2.0,0.005937953961580016,,,
1553,1553.0,1.2156265779829074e-05,2.0,0.005938049781737014,,,
1554,1554.0,1.1615610702075796e-05,2.0,0.005938141597829741,,,
1555,1555.0,1.1096343107253445e-05,2.0,0.0059382294857232235,,,
1556,1556.0,1.061601653610924e-05,2.0,0.0059383134325422205,,,
1557,1557.0,1.0171058110805548e-05,2.0,0.00593839321218653,,,
1558,1558.0,9.730550404363212e-06,2.0,0.005938468943760619,,,
1559,1559.0,9.29747511474776e-06,2.0,0.005938541133806205,,,
1560,1560.0,8.891213747323753e-06,2.0,0.005938610113988777,,,
1561,1561.0,8.513311486824558e-06,2.0,0.005938676011209791,,,
1562,1562.0,8.158166940235595e-06,2.0,0.0059387390566271745,,,
1563,1563.0,7.835311325671111e-06,2.0,0.0059387994601944084,,,
1564,1564.0,7.549746444579849e-06,2.0,0.005938857248263052,,,
1565,1565.0,-7.633032562027993e-08,2.0,0.0059389124648972155,,,
1566,1566.0,-7.42812398547563e-06,2.0,0.005938965269272115,,,
1567,1567.0,9.681434159575639e-06,2.0,0.00593901582974858,,,
1568,1568.0,6.121610575244455e-06,2.0,0.005939064281428819,,,
1569,1569.0,9.79504121168693e-06,2.0,0.005939110816028753,,,
1570,1570.0,6.68883431147324e-06,3.0,0.005939155654978782,,,
1571,1571.0,5.872599724183552e-06,3.0,0.005939155201641114,,,
1572,1572.0,6.7345873715597404e-06,3.0,0.005939111085023759,,,
1573,1573.0,0.0,3.0,0.005939168584415034,,,
1574,1574.0,0.0,3.0,0.005939204941803531,,,
1575,1575.0,0.0,3.0,0.005939263116845614,,,
1576,1576.0,0.0,3.0,0.005939302843725398,,,
1577,1577.0,0.0,3.0,0.005939337722976056,,,
1578,1578.0,0.0066708424136234165,3.0,0.005939377722099569,,,
1579,1579.0,0.0011037353276611775,3.0,0.005939377722099569,,,
1580,1580.0,-0.0006731109932145525,3.0,0.005939377722099569,,,
1581,1581.0,0.0011079455017462764,3.0,0.005939377722099569,,,
1582,1582.0,0.0015936545963987372,3.0,0.005939377722099569,,,
1583,1583.0,0.0006206706173815201,3.0,0.005939377722099569,,,
1584,1584.0,-0.00023510393428420844,2.0,0.005974442398710049,,,
1585,1585.0,-6.854718020812092e-05,2.0,0.005973125481371069,,,
1586,1586.0,0.0005029236056084807,2.0,0.006013104607398877,,,
1587,1587.0,0.0006489388191244092,2.0,0.006019745148082659,,,
1588,1588.0,0.0003173301237933612,2.0,0.006015694554696603,,,
1589,1589.0,-2.6310481515662284e-05,2.0,0.006022363310727482,,,
1590,1590.0,-3.4992383275648815e-05,2.0,0.006031968531400844,,,
1591,1591.0,0.00018672967950399374,2.0,0.006035713559247627,,,
1592,1592.0,0.00032501177484198484,2.0,0.006034294706032622,,,
1593,1593.0,0.000253398086811087,2.0,0.006033881086322211,,,
1594,1594.0,9.645293838878202e-05,2.0,0.0060369164308271585,,,
1595,1595.0,2.53746543835681e-05,2.0,0.006040835291797437,,,
1596,1596.0,7.547514442279385e-05,2.0,0.006042752535007911,,,
1597,1597.0,0.0001496294600172389,2.0,0.00604259354937053,,,
1598,1598.0,0.00015402865749730726,2.0,0.006042382108320484,,,
1599,1599.0,9.23885954992333e-05,2.0,0.006043510505747657,,,
1600,1600.0,3.5410004448806423e-05,2.0,0.006045475037071312,,,
1601,1601.0,3.305044321465781e-05,2.0,0.006047007142995925,,,
1602,1602.0,6.958011812762438e-05,2.0,0.006047590422732847,,,
1603,1603.0,9.43607193139668e-05,2.0,0.0060477438801966425,,,
1604,1604.0,8.065498492196425e-05,2.0,0.006048200351765561,,,
1605,1605.0,4.7241792389680994e-05,2.0,0.006049105408429842,,,
1606,1606.0,2.904048902080915e-05,2.0,0.0060500372157774795,,,
1607,1607.0,3.721560397098136e-05,2.0,0.006050596196040264,,,
1608,1608.0,5.223154318712696e-05,2.0,0.006050810451471877,,,
1609,1609.0,5.1964561682159726e-05,2.0,0.0060510104367439066,,,
1610,1610.0,3.691289725775593e-05,2.0,0.006051431481413056,,,
1611,1611.0,2.4391209941433586e-05,2.0,0.0060520025257826,,,
1612,1612.0,2.531075035536692e-05,2.0,0.006052490669640682,,,
1613,1613.0,3.331835151922521e-05,2.0,0.006052776606902432,,,
1614,1614.0,3.572696041198713e-05,2.0,0.006052952385047372,,,
1615,1615.0,2.9169123573238734e-05,2.0,0.00605317765351794,,,
1616,1616.0,2.1541079230193687e-05,2.0,0.006053493828585125,,,
1617,1617.0,2.0438027163405768e-05,2.0,0.006053808403911958,,,
1618,1618.0,2.3886451777177396e-05,2.0,0.00605403187164401,,,
1619,1619.0,2.4563255820998562e-05,2.0,0.0060541795386072714,,,
1620,1620.0,2.0279894685796742e-05,2.0,0.006054332776373461,,,
1621,1621.0,1.5957050927439467e-05,2.0,0.00605453450012167,,,
1622,1622.0,1.5736617610686222e-05,2.0,0.006054750814100189,,,
1623,1623.0,1.7665419956547223e-05,2.0,0.006054927428450734,,,
1624,1624.0,1.766929448599496e-05,2.0,0.006055057859527016,,,
1625,1625.0,1.537867038998594e-05,2.0,0.006055181614228676,,,
1626,1626.0,1.3547775072348371e-05,2.0,0.006055326252759757,,,
1627,1627.0,1.3617905603100968e-05,2.0,0.006055474993114357,,,
1628,1628.0,1.4193237912837442e-05,2.0,0.006055597798754733,,,
1629,1629.0,1.3625816271469973e-05,2.0,0.0060556944290081705,,,
1630,1630.0,1.2256312306101979e-05,2.0,0.006055789725905592,,,
1631,1631.0,1.136913506411269e-05,2.0,0.006055896704919184,,,
1632,1632.0,1.1260474596417991e-05,2.0,0.0060560037092867855,,,
1633,1633.0,1.1258853300365562e-05,2.0,0.00605609684328785,,,
1634,1634.0,1.0900518438394109e-05,2.0,0.006056178890481477,,,
1635,1635.0,1.0352459573884123e-05,2.0,0.006056261363515478,,,
1636,1636.0,9.914920966581153e-06,2.0,0.006056347322083888,,,
1637,1637.0,9.698682537387693e-06,2.0,0.0060564298453219985,,,
1638,1638.0,9.584983863513766e-06,2.0,0.0060565040752725355,,,
1639,1639.0,9.296976057860311e-06,2.0,0.006056572932876809,,,
1640,1640.0,8.782011284982002e-06,2.0,0.006056641133146445,,,
1641,1641.0,8.319037677154188e-06,2.0,0.0060567093243643335,,,
1642,1642.0,8.152761399960583e-06,2.0,0.006056775345995835,,,
1643,1643.0,-8.902740705261055e-06,2.0,0.006056838048842317,,,
1644,1644.0,-1.9853787400857994e-05,2.0,0.0060568981022105905,,,
1645,1645.0,2.903192044876423e-05,2.0,0.006056956846427316,,,
1646,1646.0,3.857324089051398e-06,2.0,0.006057014902539184,,,
1647,1647.0,6.071046722665267e-06,2.0,0.006057071214723482,,,
1648,1648.0,1.408094668470043e-05,2.0,0.0060571244082248165,,,
1649,1649.0,9.407801057608702e-06,2.0,0.00605717479788058,,,
1650,1650.0,4.649810593908465e-06,3.0,0.006057224180782769,,,
1651,1651.0,7.0045712291952525e-06,3.0,0.006057170255126537,,,
1652,1652.0,9.448220410681263e-06,3.0,0.006057049998549815,,,
1653,1653.0,7.876136640241404e-06,3.0,0.006057225848896164,,,
1654,1654.0,5.683242647300664e-06,3.0,0.006057249213624406,,,
1655,1655.0,5.816560436030113e-06,3.0,0.006057285987579021,,,
1656,1656.0,0.0,3.0,0.006057371280500569,,,
1657,1657.0,0.0,3.0,0.006057428267312568,,,
1658,1658.0,0.0,3.0,0.00605745643327218,,,
1659,1659.0,0.0,3.0,0.006057498863305837,,,
1660,1660.0,0.0,3.0,0.006057556096160609,,,
1661,1661.0,0.030280810008263964,3.0,0.006057603806488015,,,
1662,1662.0,-0.003937525873135741,3.0,0.006057638233418137,,,
1663,1663.0,-0.00931974245209469,3.0,0.006057673468139494,,,
1664,1664.0,0.005285324309920179,3.0,0.006057673468139494,,,
1665,1665.0,0.008411728846573104,3.0,0.006057673468139494,,,
1666,1666.0,0.0020049176657716506,3.0,0.006057673468139494,,,
1667,1667.0,-0.00368173805664204,3.0,0.006057673468139494,,,
1668,1668.0,-0.0026468257058629304,3.0,0.006057673468139494,,,
1669,1669.0,0.0017094783719321712,2.0,0.006074893774250815,,,
1670,1670.0,0.003617926378113766,2.0,0.00588986476334297,,,
1671,1671.0,0.0019373041352405498,2.0,0.006070956440551949,,,
1672,1672.0,-0.0007460178076139159,2.0,0.006047098862408201,,,
1673,1673.0,-0.001614256519163849,2.0,0.005991002858582326,,,
1674,1674.0,-0.0003081590620761562,2.0,0.006022751151644152,,,
1675,1675.0,0.0012757033623710984,2.0,0.006073626877648178,,,
1676,1676.0,0.0015054063476099143,2.0,0.006085816218783168,,,
1677,1677.0,0.0004932733866453089,2.0,0.006063451009026697,,,
1678,1678.0,-0.0005239895427469684,2.0,0.006047423322276413,,,
1679,1679.0,-0.0005940077285296889,2.0,0.006057770105452792,,,
1680,1680.0,0.00011277832461315089,2.0,0.0060797263898200475,,,
1681,1681.0,0.0007053271254222154,2.0,0.0060915160890126765,,,
1682,1682.0,0.0006156595379943386,2.0,0.0060869734039968645,,,
1683,1683.0,7.353705066671042e-05,2.0,0.006077155391892508,,,
1684,1684.0,-0.0002979829746113808,2.0,0.006075282949891837,,,
1685,1685.0,-0.0001735960347310388,2.0,0.006083038155449272,,,
1686,1686.0,0.0002033013635402061,2.0,0.00609220249773076,,,
1687,1687.0,0.0003816843997044714,2.0,0.006095208360444985,,,
1688,1688.0,0.0002125266422199977,2.0,0.006092015371549644,,,
1689,1689.0,-6.124518580538387e-05,2.0,0.0060883977417866405,,,
1690,1690.0,-0.0001378983516370566,2.0,0.006089084419804736,,,
1691,1691.0,1.4410271910414761e-05,2.0,0.006093380731367552,,,
1692,1692.0,0.00017802359838202733,2.0,0.006097133334496404,,,
1693,1693.0,0.00017021566925014622,2.0,0.006097581716185678,,,
1694,1694.0,3.1102506191793344e-05,2.0,0.006095765011321513,,,
1695,1695.0,-6.563183638314737e-05,2.0,0.0060947069025286404,,,
1696,1696.0,-2.74069313217228e-05,2.0,0.006095946090716627,,,
1697,1697.0,7.174501055714969e-05,2.0,0.006098273262363449,,,
1698,1698.0,0.00010552092193767099,2.0,0.006099569445639979,,,
1699,1699.0,4.6901154590388596e-05,2.0,0.006099195887815257,,,
1700,1700.0,-2.074251729397186e-05,2.0,0.006098354876743036,,,
1701,1701.0,-2.0071664103846332e-05,2.0,0.0060984427563282005,,,
1702,1702.0,3.179010654983021e-05,2.0,0.00609952851969796,,,
1703,1703.0,6.067583451751308e-05,2.0,0.006100566843396532,,,
1704,1704.0,3.43310241937621e-05,2.0,0.0061007565892653385,,,
1705,1705.0,-6.379935640141963e-06,2.0,0.0061003561985462475,,,
1706,1706.0,-1.0753923479285821e-05,2.0,0.006100189008793955,,,
1707,1707.0,1.7643506938339593e-05,2.0,0.006100626682619248,,,
1708,1708.0,3.55379176961337e-05,2.0,0.006101270460337205,,,
1709,1709.0,2.14769961109219e-05,2.0,0.006101556623676958,,,
1710,1710.0,-1.4849448257656935e-06,2.0,0.0061014300633457615,,,
1711,1711.0,-3.5010376342597252e-06,2.0,0.006101307598720011,,,
1712,1712.0,1.2768288779365369e-05,2.0,0.006101501563021741,,,
1713,1713.0,2.186771138657417e-05,2.0,0.00610187178795274,,,
1714,1714.0,1.2743787347496254e-05,2.0,0.006102081275056673,,,
1715,1715.0,1.9404794995539296e-07,2.0,0.006102042344295055,,,
1716,1716.0,5.978295342830531e-07,2.0,0.006101976723751457,,,
1717,1717.0,1.0053118533334864e-05,2.0,0.00610208438496988,,,
1718,1718.0,1.3417776373322597e-05,2.0,0.006102301244195891,,,
1719,1719.0,6.889684090801174e-06,2.0,0.006102432304703373,,,
1720,1720.0,9.259887845294157e-07,2.0,0.006102423242934826,,,
1721,1721.0,3.1109909661742487e-06,2.0,0.006102401878158792,,,
1722,1722.0,8.335770642532357e-06,2.0,0.006102479795885658,,,
1723,1723.0,8.399400917639282e-06,2.0,0.006102613244611686,,,
1724,1724.0,4.00760883763056e-06,2.0,0.006102691015512687,,,
1725,1725.0,1.9069325408510167e-06,2.0,0.006102692199727483,,,
1726,1726.0,-1.094980594578412e-08,2.0,0.006102695848098209,,,
1727,1727.0,-2.9078971845937185e-06,2.0,0.006102757199531329,,,
1728,1728.0,-2.606262113128798e-05,2.0,0.006102839085512057,,,
1729,1729.0,3.059387129868336e-05,2.0,0.006102881132290258,,,
1730,1730.0,-9.106537947901823e-06,2.0,0.006102886783492356,,,
1731,1731.0,1.7286904183679846e-05,2.0,0.00610290576954754,,,
1732,1732.0,4.329106269043425e-06,2.0,0.006102956642182319,,,
1733,1733.0,-1.556613570978824e-06,2.0,0.006103007903577222,,,
1734,1734.0,1.0106758015190085e-05,2.0,0.006103032362094643,,,
1735,1735.0,7.660549273807638e-06,3.0,0.0061030440001767486,,,
1736,1736.0,-1.0176229847923613e-07,3.0,0.0061030439333496014,,,
1737,1737.0,2.4016418857767163e-06,3.0,0.006103026186351133,,,
1738,1738.0,7.1616258114016765e-06,3.0,0.006102867127564629,,,
1739,1739.0,5.0638544376725015e-06,3.0,0.006103053840752222,,,
1740,1740.0,1.4385205242902562e-06,3.0,0.006102998263313882,,,
1741,1741.0,0.00023629717411754225,3.0,0.006103103766172002,,,
1742,1742.0,6.498680331765558e-05,3.0,0.0061031301872139666,,,
1743,1743.0,2.191483241522564e-05,3.0,0.006103120687006086,,,
1744,1744.0,8.605563849799059e-06,3.0,0.006103182370081715,,,
1745,1745.0,2.8811675393574586e-06,3.0,0.006103229123990068,,,
1746,1746.0,1.206417035570872e-06,3.0,0.006103228502911476,,,
1747,1747.0,1.436889131426575e-07,3.0,0.006103243160698288,,,
1748,1748.0,3.145614655332194e-07,3.0,0.006103286869998556,,,
1749,1749.0,0.0,3.0,0.0061033177762331095,,,
1750,1750.0,0.0,3.0,0.006103326555987312,,,
1751,1751.0,0.0,3.0,0.006104768925219095,,,
1752,1752.0,0.0,3.0,0.006105165667528045,,,
1753,1753.0,0.0,3.0,0.006105299462676565,,,


==> Fig5.csv <==
,epochs,Decay,Modes,Error,Loss
0,0.0,0.02963834138523603,1.0,1.3990070651614765,-0.12533513990516185
1,1.0,0.0296256639907086,1.0,1.3927218863022561,-0.12154828684859442
2,2.0,0.02866563294441617,1.0,1.385986044132957,-0.11799840355465692
3,3.0,0.028905140915046177,1.0,1.3793835284560743,-0.11455364906896837
4,4.0,0.029225901310093377,1.0,1.3730975368311604,-0.11131629659123309
5,5.0,0.029367331202111838,1.0,1.3670745498980656,-0.10814452362440083
6,6.0,0.029463590290540267,1.0,1.3612272074565868,-0.10502942325767156
7,7.0,0.029565988950356527,1.0,1.3555009205055817,-0.10198962478319061
8,8.0,0.02972308109664879,1.0,1.3498783959914231,-0.09902827033182283
9,9.0,0.029910502385865394,1.0,1.3443361987400255,-0.09614305372655461
10,10.0,0.030029319792304963,1.0,1.3388808993619912,-0.09332723337213478
11,11.0,0.03003867161623985,1.0,1.333544276279938,-0.09057690084943243
12,12.0,0.030010062014976222,1.0,1.3283559177295199,-0.08789717332541638
13,13.0,0.03003744004980654,1.0,1.3233371765456352,-0.08529592797730114
14,14.0,0.03011489503378524,1.0,1.3184909687336612,-0.08277403300138858
15,15.0,0.030162632817520425,1.0,1.313796621405375,-0.08032450177116761
16,16.0,0.030150247695352735,1.0,1.30922045065047,-0.07794142094613918
17,17.0,0.03012661268007007,1.0,1.3047291802712857,-0.07562543066706334
18,18.0,0.030135678565244753,1.0,1.3003013596827544,-0.07337916788994317
19,19.0,0.030163733352355514,1.0,1.2959331628039577,-0.07120130789244504
20,20.0,0.03016610224486067,1.0,1.2916333854416182,-0.06908745929530283
21,21.0,0.030120694484287957,1.0,1.287416832098263,-0.06703448626072489
22,22.0,0.030046405834680375,1.0,1.2833006866121868,-0.06504236437056357
23,23.0,0.02997489012941743,1.0,1.2793009649133305,-0.0631123104668087
24,24.0,0.029918231673914594,1.0,1.2754277523411266,-0.06124407919091292
25,25.0,0.029866176649426035,1.0,1.2716831225379777,-0.05943540209470714
26,26.0,0.02980640707770044,1.0,1.2680627622252718,-0.05768340824416138
27,27.0,0.029739171419063598,1.0,1.2645590604518055,-0.055985973329309234
28,28.0,0.029672517823321445,1.0,1.261164306061097,-0.054341737006203775
29,29.0,0.029610487652187954,1.0,1.2578724276407844,-0.05274933710104029
30,30.0,0.02954737977613819,1.0,1.2546789318566016,-0.051207013764093715
31,31.0,0.029473276594330286,1.0,1.2515801594200688,-0.04971287027400848
32,32.0,0.0293839168555949,1.0,1.248572442618284,-0.04826537013443545
33,33.0,0.02928356296518634,1.0,1.2456515451312982,-0.046863490523300966
34,34.0,0.029179204145407093,1.0,1.2428127950018009,-0.04550639599065752
35,35.0,0.029073950661673443,1.0,1.2400517298246068,-0.04419303650100202
36,36.0,0.028967134958109056,1.0,1.2373646510434195,-0.04292206188108298
37,37.0,0.028859512850362576,1.0,1.2347487457120714,-0.04169202893031649
38,38.0,0.028754747529099293,1.0,1.2322018180172836,-0.04050157235968623
39,39.0,0.02865423701852851,1.0,1.229721826306936,-0.039349343099285526
40,40.0,0.028553645630692903,1.0,1.2273064150650446,-0.03823389981799789
41,41.0,0.028447655655733144,1.0,1.2249526485304643,-0.03715381114883393
42,42.0,0.02833694214038668,1.0,1.222657196936821,-0.03610786714862618
43,43.0,0.028227576509113735,1.0,1.2204170035793203,-0.03509508856571025
44,44.0,0.02812321983517674,1.0,1.218230055824368,-0.034114494589002564
45,45.0,0.028020621308012365,1.0,1.2160957792235374,-0.033164927077709544
46,46.0,0.027914535918788907,1.0,1.2140148527207886,-0.03224515600472727
47,47.0,0.02780491724178225,1.0,1.2119885524090706,-0.031354110523302635
48,48.0,0.027696727424695214,1.0,1.2100178724146864,-0.03049092282095909
49,49.0,0.0275935646109868,1.0,1.208102710891909,-0.029654750092060186
50,50.0,0.027493900899527215,1.0,1.2062413994702479,-0.02884462940779948
51,51.0,0.027393881088679684,1.0,1.2044307638849567,-0.02805953503865574
52,52.0,0.027292086908545003,1.0,1.2026667145344434,-0.02729853045531535
53,53.0,0.027190646520064622,1.0,1.2009451384870926,-0.026560822105532775
54,54.0,0.027092560123464664,1.0,1.199262729036277,-0.025845680691083693
55,55.0,0.026998898525261703,1.0,1.1976174285055234,-0.025152346032157463
56,56.0,0.026908388203789328,1.0,1.1960083425280832,-0.024480012207321256
57,57.0,0.026819122796837923,1.0,1.1944352275802497,-0.02382788223728181
58,58.0,0.026730629248412085,1.0,1.1928978443210503,-0.02319522423552264
59,59.0,0.026644341643577405,1.0,1.1913954847653707,-0.022581380049748172
60,60.0,0.0265619342075803,1.0,1.1899268286041844,-0.021985726646857478
61,61.0,0.026483391115501645,1.0,1.1884901028350223,-0.021407632898463418
62,62.0,0.026407174859977442,1.0,1.1870834127719267,-0.020846457711077536
63,63.0,0.026332261618556774,1.0,1.185705099737214,-0.02030158781936692
64,64.0,0.026259490795599923,1.0,1.1843540260314518,-0.019772466538972466
65,65.0,0.026190665223354385,1.0,1.1830297285182654,-0.01925857869184072
66,66.0,0.02612664241217543,1.0,1.181732411546906,-0.018759412151531353
67,67.0,0.026066696883526155,1.0,1.180462807538168,-0.018274441519812917
68,68.0,0.026009655541262083,1.0,1.1792219942817885,-0.017803148374679657
69,69.0,0.02595522104210992,1.0,1.1780112519182175,-0.017345049662560216
70,70.0,0.025904057229632477,1.0,1.176831972769945,-0.016899702557885386
71,71.0,0.025856918510461395,1.0,1.1756855788238074,-0.016466686555478185
72,72.0,0.0258139872032724,1.0,1.1745734034466324,-0.016045586662427152
73,73.0,0.0257749813599085,1.0,1.1734965379774096,-0.01563599265507941
74,74.0,0.025739690353109225,1.0,1.1724556842902327,-0.015237508572277802
75,75.0,0.0257083362470619,1.0,1.1714510654351797,-0.014849759189413714
76,76.0,0.025681475053221766,1.0,1.1704824315431348,-0.01447238769871925
77,77.0,0.02565959192286021,1.0,1.1695491680107277,-0.014105048528909822
78,78.0,0.025642795942479812,1.0,1.1686504757692573,-0.013747402515574816
79,79.0,0.025630918965545004,1.0,1.1677855637866477,-0.013399118193810663
80,80.0,0.025623901676876823,1.0,1.1669537892545412,-0.013059876887948352
81,81.0,0.02562201597501998,1.0,1.1661547049464618,-0.012729375765477391
82,82.0,0.025625674903040924,1.0,1.1653880123993328,-0.012407325583553104
83,83.0,0.025635114319140416,1.0,1.1646534549270928,-0.012093446003056885
84,84.0,0.025650376401591155,1.0,1.1639507027694667,-0.011787463787713323
85,85.0,0.02567158469495847,1.0,1.1632792788681314,-0.011489114909778981
86,86.0,0.025699115369462,1.0,1.1626385505531531,-0.01119814651228042
87,87.0,0.02573346223757974,1.0,1.1620277804880461,-0.010914315541072073
88,88.0,0.025775023903374807,1.0,1.1614462050550232,-0.010637385712608811
89,89.0,0.025824087672832167,1.0,1.160893101811964,-0.010367126304207051
90,90.0,0.025880961755512705,1.0,1.160367820564676,-0.010103313269544039
91,91.0,0.025946038342989093,1.0,1.1598697752828762,-0.009845730343912512
92,92.0,0.026019744955096697,1.0,1.1593984133958009,-0.009594168702042813
93,93.0,0.026102515501339144,1.0,1.1589531858561153,-0.009348426057074926
94,94.0,0.026194833612632452,1.0,1.1585335345499337,-0.009108306322464876
95,95.0,0.026297262122479622,1.0,1.1581388991602126,-0.008873619572752948
96,96.0,0.02641041036878539,1.0,1.157768732601075,-0.00864418162888491
97,97.0,0.026534905094240616,1.0,1.157422509639644,-0.008419813453120806
98,98.0,0.026671416422096732,1.0,1.1570997187269336,-0.008200340904630423
99,99.0,0.02682069135453879,1.0,1.1567998383398692,-0.007985594771121641
100,100.0,0.026983541388424712,1.0,1.1565223096589532,-0.007775410602348281
101,101.0,0.027160815814054842,1.0,1.156266521255112,-0.007569628325889457
102,102.0,0.027353415906577517,1.0,1.156031816049495,-0.007368092028178109
103,103.0,0.02756233746146091,1.0,1.155817518425571,-0.00717064998123524
104,104.0,0.027788691523153095,1.0,1.155622966576399,-0.006977154589935139
105,105.0,0.02803369633831076,1.0,1.1554475293825839,-0.006787462085023705
106,106.0,0.028298671305602312,1.0,1.1552905921513834,-0.0066014321590316186
107,107.0,0.028585043295626035,1.0,1.1551515093535536,-0.00641892775106405
108,108.0,0.028894354823653733,1.0,1.155029538556268,-0.006239814951621308
109,109.0,0.02922828080121683,1.0,1.1549237805940362,-0.006063962939758873
110,110.0,0.02958866579060391,1.0,1.154833151458347,-0.005891243944901097
111,111.0,0.029977560728540187,1.0,1.1547564005580573,-0.005721533189419165
112,112.0,0.03039722911304194,1.0,1.1546921720304164,-0.0055547087129081815
113,113.0,0.030850140499825134,1.0,1.1546390884015991,-0.005390651118388964
114,114.0,0.03133899980870428,1.0,1.1545958268966092,-0.005229243434449476
115,115.0,0.03186681588507729,1.0,1.154561161981366,-0.005070371155847127
116,116.0,0.03243695927832059,1.0,1.1545339614890846,-0.004913922270950891
117,117.0,0.03305318430527616,1.0,1.1545131417307237,-0.004759787113018542
118,118.0,0.03371965544695285,1.0,1.1544976018435926,-0.004607858149068507
119,119.0,0.03444102213827437,1.0,1.1544861636754569,-0.004458029914539783
120,120.0,0.03522252852909029,1.0,1.1544775389513855,-0.004310199084181354
121,121.0,0.03607011765062614,1.0,1.154470332865596,-0.004164264490390441
122,122.0,0.036990526620045025,1.0,1.1544630782516405,-0.004020127008852772
123,123.0,0.03799140737779411,1.0,1.1544542833442817,-0.003877689424878897
124,124.0,0.039081497741252934,1.0,1.1544424728862421,-0.0037368563949548407
125,125.0,0.04027084074494859,1.0,1.1544262072795808,-0.0035975344791713882
126,126.0,0.041571047541092795,1.0,1.1544040746326796,-0.0034596321581728804
127,127.0,0.04299561391053099,1.0,1.154374661319659,-0.003323059804252444
128,128.0,0.044560312135375264,1.0,1.154336513946656,-0.0031877296355856664
129,129.0,0.04628369054386279,1.0,1.1542881072990114,-0.003053555688534989
130,130.0,0.04818772529432259,1.0,1.154227829246568,-0.0029204538242405004
131,131.0,0.050298673642281064,1.0,1.1541539868417101,-0.002788341760137734
132,132.0,0.05264818281024986,1.0,1.1540648307024342,-0.0026571390924282623
133,133.0,0.05527474186174584,1.0,1.1539585894886655,-0.002526767284895684
134,134.0,0.05822563170373275,1.0,1.1538335040384609,-0.0023971496455474565
135,135.0,0.06155960679947969,1.0,1.1536878516148488,-0.002268211333639253
136,136.0,0.06535063299325714,1.0,1.1535199540411687,-0.0021398793998566677
137,137.0,0.06969316776047592,1.0,1.1533281682481924,-0.0020120828190360036
138,138.0,0.07470978206772988,1.0,1.153110862815793,-0.0018847524919154276
139,139.0,0.08056246725700443,1.0,1.1528663883124637,-0.0017578212407984616
140,140.0,0.08746990345702771,1.0,1.152593051419487,-0.0016312238314169962
141,141.0,0.09573468100080205,1.0,1.1522891019951456,-0.0015048970149185385
142,142.0,0.10578784595727794,1.0,1.1519527381712116,-0.0013787795591509626
143,143.0,0.11826517023875878,1.0,1.1515821282842982,-0.0012528122576004536
144,144.0,0.13414509848421258,1.0,1.1511754420991318,-0.0011269379342446
145,145.0,0.15501563709978575,1.0,1.1507308799804137,-0.001001101463424537
146,146.0,0.18363670090514897,1.0,1.150246689287545,-0.0008752498008556179
147,147.0,0.22526580699442073,1.0,1.1497211624171837,-0.0007493320087381662
148,148.0,0.29130951677955585,1.0,1.1491526186421481,-0.000623299269033557
149,149.0,0.4120279955213821,1.0,1.1485393788494709,-0.0004971048949533474
150,150.0,0.7029202699478552,1.0,1.1478797452395897,-0.00037070434917187264
151,151.0,2.3794353161530806,1.0,1.1471719955179716,-0.00024405526366875937
152,152.0,1.7256084568117318,1.0,1.146414394202664,-0.00011711745220046262
153,153.0,0.6344511438029788,1.0,1.145605215687329,1.0147083880613362e-05
154,154.0,0.3892178531042201,1.0,1.1447427685244527,0.0001377741495905091
155,155.0,0.2810267121936171,1.0,1.1438254105106418,0.0002657973490498327
156,156.0,0.2201087645296875,1.0,1.1428515493509075,0.00039424808182873583
157,157.0,0.18104575505645779,1.0,1.1418196311591498,0.000523155544220262
158,158.0,0.15387131218704977,1.0,1.1407281249293884,0.0006525467319517428
159,159.0,0.1338783984102322,1.0,1.139575512458227,0.0007824464434197397
160,160.0,0.11855442806751192,1.0,1.1383602895727867,0.0009128772869030452
161,161.0,0.10643593699785171,1.0,1.137080978130637,0.001043859693420972
162,162.0,0.09661277995166326,1.0,1.135736142674725,0.0011754119325953852
163,163.0,0.08848922201575214,1.0,1.1343244037521647,0.0013075501293943847
164,164.0,0.08165897622688079,1.0,1.1328444424229416,0.0014402882833510352
165,165.0,0.07583545157361717,1.0,1.1312949956236313,0.001573638292296877
166,166.0,0.07081070559706476,1.0,1.129674846759888,0.0017076099796120286
167,167.0,0.0664302057332743,1.0,1.127982817659014,0.0018422111227641552
168,168.0,0.06257672436505986,1.0,1.1262177662129678,0.0019774474832811393
169,169.0,0.059159729648531986,1.0,1.1243785901647092,0.0021133228403855137
170,170.0,0.05610820163782379,1.0,1.122464234042936,0.002249839029222824
171,171.0,0.05336565003777134,1.0,1.1204736951711316,0.0023869959820692678
172,172.0,0.05088658503034187,1.0,1.118406026231809,0.002524791770891938
173,173.0,0.04863396917397931,1.0,1.1162603346789333,0.0026632226519315936
174,174.0,0.046577345773702566,1.0,1.1140357813937818,0.0028022831138743475
175,175.0,0.04469144336812616,1.0,1.111731581128649,0.0029419659293215728
176,176.0,0.04295512128891148,1.0,1.1093470056670351,0.0030822622078028284
177,177.0,0.04135056268429378,1.0,1.1068813885692983,0.0032231614499592877
178,178.0,0.03986264928736484,1.0,1.1043341293104079,0.003364651604347499
179,179.0,0.03847847189575856,1.0,1.1017046951345135,0.00350671912743326
180,180.0,0.03718694376754807,1.0,1.0989926204910927,0.0036493490453574752
181,181.0,0.03597849258240784,1.0,1.0961975053147412,0.003792525016324579
182,182.0,0.03484481269337338,1.0,1.093319013785374,0.003936229394152377
183,183.0,0.0337786643097553,1.0,1.0903568745325989,0.004080443293567742
184,184.0,0.03277370972439526,1.0,1.0873108822240989,0.004225146656629027
185,185.0,0.0318243788541055,1.0,1.0841808998690146,0.0043703183196388325
186,186.0,0.03092575804191852,1.0,1.0809668612073429,0.004515936080766845
187,187.0,0.030073497547934213,1.0,1.0776687728775416,0.004661976768570482
188,188.0,0.029263734186348922,1.0,1.0742867161527467,0.0048084163110414515
189,189.0,0.028493026273092397,1.0,1.0708208478149654,0.004955229804803329
190,190.0,0.027758298674092192,1.0,1.0672713996158447,0.005102391584241299
191,191.0,0.027056796203585934,1.0,1.063638676239431,0.005249875290261941
192,192.0,0.02638604390851654,1.0,1.0599230526912984,0.00539765393849847
193,193.0,0.025743813070068903,1.0,1.0561249728540305,0.005545699986971041
194,194.0,0.025128092015540126,1.0,1.0522449506773874,0.005693985403080953
195,195.0,0.02453706095313515,1.0,1.048283573903265,0.00584248172975937
196,196.0,0.023969070152073495,1.0,1.0442415082505274,0.005991160150786017
197,197.0,0.023422620968595088,1.0,1.0401194990986005,0.006139991555206855
198,198.0,0.022896349330683304,1.0,1.0359183688686122,0.006288946600491716
199,199.0,0.022389011320718903,1.0,1.0316390110117872,0.00643799577415699
200,200.0,0.021899470545446675,1.0,1.0272823839738559,0.006587109453841573
201,201.0,0.02142668704543723,1.0,1.0228495088433902,0.006736257965836204
202,202.0,0.02096970752162732,1.0,1.0183414721366977,0.0068854116420146725
203,203.0,0.02052765668495827,1.0,1.0137594317490113,0.007034540875151
204,204.0,0.020099729581657184,1.0,1.0091046218947395,0.007183616172544368
205,205.0,0.019685184776120416,1.0,1.0043783534553652,0.0073326082077647715
206,206.0,0.01928333828894695,1.0,0.999582009128037,0.0074814878703481505
207,207.0,0.018893558202109813,1.0,0.9947170359923164,0.007630226313343091
208,208.0,0.018515259849508064,1.0,0.9897849393647951,0.007778794998673698
209,209.0,0.018147901517216295,1.0,0.9847872804219279,0.007927165740345049
210,210.0,0.017790980588593935,1.0,0.9797256773079434,0.008075310745530867
211,211.0,0.01744403007722853,1.0,0.9746018073849269,0.008223202653552666
212,212.0,0.01710661550271489,1.0,0.9694174081672524,0.008370814572732482
213,213.0,0.01677833207847029,1.0,0.9641742759168477,0.008518120115065631
214,214.0,0.016458802179521986,1.0,0.9588742624379712,0.00866509342866243
215,215.0,0.016147673054013646,1.0,0.9535192711941792,0.008811709227983983
216,216.0,0.015844614752624275,1.0,0.9481112535070316,0.008957942821928204
217,217.0,0.015549318255882226,1.0,0.9426522051032167,0.009103770139778746
218,218.0,0.01526149377238217,1.0,0.9371441632359948,0.009249167755039867
219,219.0,0.01498086918478049,1.0,0.9315892047737269,0.009394112907215438
220,220.0,0.014707188633490477,1.0,0.9259894453714184,0.009538583521536336
221,221.0,0.014440211228764354,1.0,0.9203470389793543,0.009682558226591751
222,222.0,0.014179709877556847,1.0,0.914664176224176,0.009826016369872109
223,223.0,0.013925470215956826,1.0,0.9089430805460736,0.009968938031280308
224,224.0,0.013677289639961482,1.0,0.9031860024517372,0.010111304034663406
225,225.0,0.013434976421209922,1.0,0.8973952137435792,0.010253095957441349
226,226.0,0.013198348893599724,1.0,0.8915730037474939,0.010394296138443986
227,227.0,0.01296723470402464,1.0,0.8857216780703375,0.010534887684029033
228,228.0,0.012741470124608526,1.0,0.87984355843322,0.010674854472491557
229,229.0,0.012520899422747048,1.0,0.8739409813128656,0.010814181156775484
230,230.0,0.012305374284600833,1.0,0.8680162941573876,0.010952853165535008
231,231.0,0.012094753287225925,1.0,0.8620718499018004,0.01109085670261668
232,232.0,0.01188890141284033,1.0,0.8561100017251314,0.01122817874504405
233,233.0,0.01168768959899822,1.0,0.8501330995491053,0.01136480703958751
234,234.0,0.011490994321898849,1.0,0.8441434882412527,0.011500730097977585
235,235.0,0.011298697212299359,1.0,0.8381435062445457,0.011635937190790795
236,236.0,0.011110684703010716,1.0,0.8321354833303528,0.011770418340041364
237,237.0,0.010926847705288933,1.0,0.8261217371176159,0.0119041643105396
238,238.0,0.01074708131034635,1.0,0.8201045689601253,0.012037166600098874
239,239.0,0.0105712845128638,1.0,0.8140862600722886,0.012169417428672707
240,240.0,0.01039935995472253,1.0,0.8080690683902104,0.012300909726486342
241,241.0,0.010231213687867068,1.0,0.8020552261416869,0.012431637121213727
242,242.0,0.010066754955821083,1.0,0.7960469377807049,0.012561593924250391
243,243.0,0.009905895993026213,1.0,0.7900463778499309,0.012690775116138942
244,244.0,0.009748551839961638,1.0,0.7840556883945204,0.012819176331216653
245,245.0,0.009594640172300033,1.0,0.7780769757956737,0.012946793841562134
246,246.0,0.009444081143057257,1.0,0.7721123073233541,0.013073624540308713
247,247.0,0.009296797236539318,1.0,0.7661637080681081,0.013199665924384239
248,248.0,0.00915271313321429,1.0,0.7602331588156909,0.013324916076736368
249,249.0,0.009011755584821642,1.0,0.7543225948092281,0.013449373648098442
250,250.0,0.008873853298834484,1.0,0.7484339046854975,0.01357303783835001
251,251.0,0.008738936831739031,1.0,0.7425689288184094,0.013695908377526574
252,252.0,0.008606938490872507,1.0,0.7367294569696162,0.013817985506529983
253,253.0,0.008477792244346706,1.0,0.7309172259062767,0.013939269957591684
254,254.0,0.008351433638281964,1.0,0.725133917726713,0.014059762934544952
255,255.0,0.008227799720588078,1.0,0.7193811589514235,0.01417946609296282
256,256.0,0.008106828970792505,1.0,0.7136605197320188,0.014298381520214096
257,257.0,0.007988461235396125,1.0,0.7079735125873488,0.014416511715484796
258,258.0,0.007872637668633586,1.0,0.7023215908304167,0.01453385956981021
259,259.0,0.007759300678417556,1.0,0.6967061474224917,0.014650428346159894
260,260.0,0.00764839387678576,1.0,0.6911285146768267,0.014766221659620151
261,261.0,0.007539862034397052,1.0,0.6855899643553203,0.014881243457719318
262,262.0,0.007433651038920747,1.0,0.6800917072930694,0.014995498000934658
263,263.0,0.007329707857044466,1.0,0.6746348922976193,0.015108989843415951
264,264.0,0.007227980499915779,1.0,0.6692206050577204,0.015221723813961136
265,265.0,0.007128417991761603,1.0,0.6638498680098548,0.015333704997277686
266,266.0,0.0070309703412372365,1.0,0.6585236412432671,0.01544493871556282
267,267.0,0.00693558851529772,1.0,0.6532428235265674,0.015555430510433742
268,268.0,0.006842224415524619,1.0,0.6480082525397483,0.015665186125234
269,269.0,0.0067508308566749525,1.0,0.6428207043806701,0.015774211487740213
270,270.0,0.006661361547127687,1.0,0.6376808932592641,0.015882512693293712
271,271.0,0.006573771070977076,1.0,0.6325894721010343,0.015990095988379194
272,272.0,0.0064880148716788206,1.0,0.6275470338911422,0.01609696775466828
273,273.0,0.006404049237235135,1.0,0.6225541130479648,0.016203134493542725
274,274.0,0.006321831286875614,1.0,0.6176111863875624,0.01630860281111108
275,275.0,0.006241318958976344,1.0,0.612718673808713,0.016413379403732976
276,276.0,0.006162470999924347,1.0,0.607876939025878,0.016517471044065132
277,277.0,0.006085246953853806,1.0,0.6030862905065834,0.01662088456763945
278,278.0,0.006009607153241088,1.0,0.5983469826480144,0.01672362685997912
279,279.0,0.005935512710281748,1.0,0.5936592172502873,0.01682570484425764
280,280.0,0.0058629255088367025,1.0,0.5890231452408679,0.0169271254695055
281,281.0,0.005791808196762733,1.0,0.5844388683578604,0.01702789569936837
282,282.0,0.005722124178577981,1.0,0.5799064405035513,0.017128022501416932
283,283.0,0.005653837608498903,1.0,0.5754258688935563,0.017227512837005556
284,284.0,0.005586913383817028,1.0,0.570997115466398,0.017326373651675917
285,285.0,0.005521317138442644,1.0,0.5666200987699052,0.017424611866102325
286,286.0,0.005457015236533103,1.0,0.5622946959697863,0.01752223436757489
287,287.0,0.005393974766179826,1.0,0.5580207444945684,0.017619248002013633
288,288.0,0.005332163533223456,1.0,0.5537980433311347,0.01771565956650508
289,289.0,0.005271550055126824,1.0,0.5496263544401091,0.017811475802352216
290,290.0,0.005212103554771608,1.0,0.5455054045791101,0.017906703388629864
291,291.0,0.005153793954075967,1.0,0.5414348873132844,0.018001348936236186
292,292.0,0.005096591867436486,1.0,0.5374144648612973,0.018095418982428505
293,293.0,0.005040468595034183,1.0,0.5334437697503455,0.01818891998582963
294,294.0,0.0049853961160059405,1.0,0.5295224064779046,0.018281858321890734
295,295.0,0.004931347081434122,1.0,0.5256499532200937,0.018374240278797357
296,296.0,0.004878294807097811,1.0,0.5218259634518745,0.018466072053805058
297,297.0,0.004826213265969396,1.0,0.51804996748104,0.018557359749990218
298,298.0,0.004775077080451135,1.0,0.5143214740859942,0.018648109373400355
299,299.0,0.0047248615143712265,1.0,0.510639972308943,0.01873832683058786
300,300.0,0.004675542464758826,1.0,0.5070049331674923,0.018828017926510832
301,301.0,0.004627096453418474,1.0,0.503415811078317,0.01891718836278498
302,302.0,0.004579500618262145,1.0,0.4998720451279593,0.019005843736270754
303,303.0,0.004532732704383063,1.0,0.49637306047523466,0.019093989537980315
304,304.0,0.004486771054862021,1.0,0.49291826990763155,0.01918163115228804
305,305.0,0.004441594601369389,1.0,0.4895070752988836,0.01926877385642793
306,306.0,0.0043971828545779496,1.0,0.48613886882263246,0.019355422820261065
307,307.0,0.004353515894402114,1.0,0.4828130340768313,0.019441583106297414
308,308.0,0.0043105743600119935,1.0,0.47952894731797807,0.019527259669956658
309,309.0,0.004268339439633664,1.0,0.4762859787644936,0.01961245736005293
310,310.0,0.0042267928601798675,1.0,0.47308349378178716,0.019697180919487498
311,311.0,0.004185916876753795,1.0,0.46992085389516647,0.019781434986133554
312,312.0,0.004145694262055989,1.0,0.46679741775424294,0.019865224093898286
313,313.0,0.004106108295673654,1.0,0.46371254214068947,0.019948552673948204
314,314.0,0.004067142753261249,1.0,0.4606655829567429,0.020031425056084465
315,315.0,0.004028781895616232,1.0,0.4576558960927231,0.020113845470254597
316,316.0,0.003991010457689971,1.0,0.4546828381796727,0.020195818048187313
317,317.0,0.003953813637559642,1.0,0.45174576731866883,0.020277346825137283
318,318.0,0.003917177085389311,1.0,0.4488440438423043,0.02035843574172767
319,319.0,0.0038810868923713935,1.0,0.44597703107870657,0.020439088645878865
320,320.0,0.0038455295796731366,1.0,0.4431440960524072,0.020519309294812632
321,321.0,0.003810492087389467,1.0,0.4403446100801609,0.020599101357120814
322,322.0,0.00377596176354371,1.0,0.4375779492704475,0.020678468414888455
323,323.0,0.003741926353139265,1.0,0.4348434949857824,0.02075741396586138
324,324.0,0.0037083739872964304,1.0,0.43214063433444927,0.020835941425649294
325,325.0,0.003675293172451419,1.0,0.42946876068867895,0.020914054129955777
326,326.0,0.0036426727796598736,1.0,0.42682727414058924,0.020991755336827386
327,327.0,0.003610502034001962,1.0,0.4242155818282435,0.02106904822891388
328,328.0,0.003578770504112496,1.0,0.42163309819238887,0.02114593591573262
329,329.0,0.0035474680918631484,1.0,0.4190792452864752,0.02122242143593037
330,330.0,0.0035165850221681874,1.0,0.4165534531489877,0.021298507759536466
331,331.0,0.0034861118329510385,1.0,0.4140551601080566,0.02137419779020205
332,332.0,0.003456039365274769,1.0,0.41158381293551516,0.021449494367419768
333,333.0,0.003426358753653262,1.0,0.4091388669431422,0.021524400268719285
334,334.0,0.0033970614165442815,1.0,0.4067197861596584,0.021598918211834323
335,335.0,0.0033681390470193654,1.0,0.404326043578242,0.02167305085683745
336,336.0,0.0033395836036263318,1.0,0.40195712134588873,0.021746800808239205
337,337.0,0.003311387301456875,1.0,0.39961251083765414,0.02182017061704815
338,338.0,0.0032835426034112675,1.0,0.3972917126871542,0.021893162782789122
339,339.0,0.0032560422116764496,1.0,0.3949942368456529,0.021965779755477394
340,340.0,0.00322887905941694,1.0,0.3927196026566139,0.02203802393754649
341,341.0,0.0032020463026688553,1.0,0.39046733890471125,0.02210989768572807
342,342.0,0.0031755373124622904,1.0,0.3882369838341002,0.022181403312882444
343,343.0,0.00314934566715078,1.0,0.38602808514713766,0.022252543089778257
344,344.0,0.003123465144969324,1.0,0.3838401999883819,0.022323319246820784
345,345.0,0.003097889716799746,1.0,0.38167289492818424,0.022393733975727876
346,346.0,0.0030726135391527937,1.0,0.3795257459584257,0.022463789431153396
347,347.0,0.003047630947358152,1.0,0.37739833847730564,0.022533487732257655
348,348.0,0.0030229364489758525,1.0,0.375290267231558,0.02260283096422482
349,349.0,0.002998524717422796,1.0,0.37320113623420004,0.02267182117972721
350,350.0,0.0029743905858018627,1.0,0.37113055870141975,0.022740460400336976
351,351.0,0.0029505290409356797,1.0,0.36907815700329655,0.0228087506178856
352,352.0,0.0029269352176047583,1.0,0.3670435625867885,0.022876693795771678
353,353.0,0.0029036043929840266,1.0,0.36502641587167267,0.022944291870217577
354,354.0,0.0028805319812891623,1.0,0.3630263661589937,0.023011546751475775
355,355.0,0.0028577135285971665,1.0,0.36104307155338117,0.023078460324985714
356,356.0,0.00283514470787065,1.0,0.35907619885998754,0.02314503445248244
357,357.0,0.0028128213141462534,1.0,0.3571254234509362,0.023211270973057613
358,358.0,0.0027907392599208175,1.0,0.35519042913982496,0.023277171704174364
359,359.0,0.0027688945707072784,1.0,0.35327090807904,0.02334273844263663
360,360.0,0.002747283380752388,1.0,0.3513665606544117,0.02340797296551461
361,361.0,0.0027259019289315838,1.0,0.34947709536263255,0.023472877031027392
362,362.0,0.0027047465547923974,1.0,0.3476022286817967,0.02353745237938385
363,363.0,0.0026838136947600695,1.0,0.3457416849381173,0.02360170073358327
364,364.0,0.002663099878497562,1.0,0.34389519616529685,0.02366562380017674
365,365.0,0.0026426017254013298,1.0,0.34206250196842,0.02372922326999073
366,366.0,0.0026223159412491794,1.0,0.3402433493999292,0.023792500818814174
367,367.0,0.002602239314973939,1.0,0.3384374928278778,0.023855458108050166
368,368.0,0.002582368715573046,1.0,0.336644693782986,0.023918096785333697
369,369.0,0.00256270108914842,1.0,0.33486472080793994,0.02398041848511652
370,370.0,0.0025432334560626093,1.0,0.3330973493300467,0.024042424829220425
371,371.0,0.00252396290821459,1.0,0.3313423615363622,0.02410411742736026
372,372.0,0.0025048866064274946,1.0,0.32959954622432086,0.02416549787763773
373,373.0,0.0024860017779474233,1.0,0.32786869864103024,0.024226567767007216
374,374.0,0.0024673057140430998,1.0,0.32614962033962663,0.024287328671714698
375,375.0,0.0024487957677091347,1.0,0.3244421190502793,0.02434778215771101
376,376.0,0.002430469351463096,1.0,0.3227460085431232,0.02440792978104037
377,377.0,0.0024123239352334598,1.0,0.3210611084778365,0.02446777308820538
378,378.0,0.0023943570443431088,1.0,0.3193872442536445,0.024527313616509422
379,379.0,0.0023765662575665663,1.0,0.31772424686867606,0.02458655289437746
380,380.0,0.002358949205277093,1.0,0.3160719527849587,0.024645492441656335
381,381.0,0.002341503567669409,1.0,0.3144302037916253,0.024704133769895283
382,382.0,0.0023242270730534855,1.0,0.31279884686247034,0.02476247838260773
383,383.0,0.0023071174962244574,1.0,0.3111777340108469,0.02482052777551524
384,384.0,0.0022901726568968187,1.0,0.30956672215023473,0.02487828343677433
385,385.0,0.002273390418205913,1.0,0.3079656729639787,0.02493574684718712
386,386.0,0.002256768685272206,1.0,0.3063744527760827,0.0249929194803965
387,387.0,0.002240305403818878,1.0,0.3047929324142821,0.02504980280306658
388,388.0,0.0022239985588601635,1.0,0.30322098706993517,0.025106398275049235
389,389.0,0.0022078461734258014,1.0,0.3016584961650657,0.025162707349537187
390,390.0,0.0021918463073532708,1.0,0.3001053432253194,0.025218731473204727
391,391.0,0.0021759970561246473,1.0,0.2985614157501357,0.025274472086336198
392,392.0,0.002160296549747058,1.0,0.29702660508176143,0.025329930622943274
393,393.0,0.002144742951683657,1.0,0.2955008062815927,0.025385108510871487
394,394.0,0.0021293344578302478,1.0,0.2939839180111496,0.025440007171896477
395,395.0,0.0021140692955233095,1.0,0.2924758424083628,0.025494628021810618
396,396.0,0.002098945722601309,1.0,0.29097648496206535,0.025548972470500617
397,397.0,0.002083962026493549,1.0,0.28948575439447666,0.02560304192201631
398,398.0,0.0020691165233502275,1.0,0.28800356254964,0.02565683777463148
399,399.0,0.002054407557207388,1.0,0.2865298242792845,0.025710361420896884
400,400.0,0.0020398334991853936,1.0,0.2850644573274529,0.02576361424768608
401,401.0,0.0020253927467155926,1.0,0.28360738222004667,0.025816597636234423
402,402.0,0.0020110837228021036,1.0,0.28215852215848636,0.025869312962171688
403,403.0,0.0019969048753159372,1.0,0.28071780291458903,0.025921761595548595
404,404.0,0.0019828546763037014,1.0,0.27928515272746773,0.025973944900857714
405,405.0,0.0019689316213402017,1.0,0.27786050220234765,0.026025864237049206
406,406.0,0.001955134228894778,1.0,0.27644378421063537,0.02607752095754138
407,407.0,0.0019414610397281682,1.0,0.2750349337941392,0.026128916410226837
408,408.0,0.0019279106163100166,1.0,0.2736338880742653,0.02618005193747422
409,409.0,0.0019144815422601055,1.0,0.2722405861615708,0.026230928876125992
410,410.0,0.0019011724218134455,1.0,0.2708549690646579,0.0262815485574925
411,411.0,0.0018879818793026732,1.0,0.2694769796033517,0.026331912307342574
412,412.0,0.0018749085586603714,1.0,0.2681065623271317,0.02638202144589105
413,413.0,0.00186195112294715,1.0,0.2667436634348656,0.0264318772877833
414,414.0,0.0018491082538880073,1.0,0.2653882306954475,0.026481481142077105
415,415.0,0.0018363786514354868,1.0,0.26404021337172584,0.026530834312222185
416,416.0,0.0018237610333405236,1.0,0.26269956214736145,0.026579938096037425
417,417.0,0.0018112541347516473,1.0,0.26136622905600165,0.0266287937856862
418,418.0,0.0017988567078162467,1.0,0.2600401674140225,0.026677402667649796
419,419.0,0.0017865675213075537,1.0,0.258721331756006,0.026725766022699413
420,420.0,0.0017743853602597138,1.0,0.2574096777707062,0.026773885125866627
421,421.0,0.0017623090256183342,1.0,0.25610516223879715,0.026821761246412727
422,422.0,0.0017503373339058195,1.0,0.25480774297505165,0.026869395647796973
423,423.0,0.0017384691168950295,1.0,0.25351737877392727,0.02691678958764397
424,424.0,0.0017267032213029913,1.0,0.2522340293561161,0.026963944317710365
425,425.0,0.0017150385084845913,1.0,0.25095765531651,0.02701086108385088
426,426.0,0.001703473854149049,1.0,0.24968821807523311,0.027057541125984096
427,427.0,0.0016920081480791401,1.0,0.2484256798316307,0.02710398567805772
428,428.0,0.0016806402938646522,1.0,0.24717000352025884,0.02715019596801389
429,429.0,0.0016693692086433305,1.0,0.24592115276868026,0.027196173217754308
430,430.0,0.0016581938228547313,1.0,0.24467909185726086,0.02724191864310554
431,431.0,0.001647113079996108,1.0,0.24344378568111022,0.02728743345378445
432,432.0,0.0016361259363964363,1.0,0.2422151997143452,0.027332718853364
433,433.0,0.0016252313609893332,1.0,0.24099329997639884,0.027377776039239334
434,434.0,0.0016144283351003487,1.0,0.23977805299967422,0.027422606202594485
435,435.0,0.0016037158522408243,1.0,0.2385694257986361,0.027467210528369545
436,436.0,0.0015930929179034199,1.0,0.23736738584113834,0.02751159019522855
437,437.0,0.001582558549375041,1.0,0.23617190102181748,0.027555746375528153
438,438.0,0.0015721117755433452,1.0,0.23498293963670497,0.02759968023528697
439,439.0,0.0015617516367228844,1.0,0.23380047035930923,0.027643392934155995
440,440.0,0.0015514771844746121,1.0,0.23262446221871888,0.027686885625389773
441,441.0,0.001541287481443612,1.0,0.23145488457902363,0.027730159455818734
442,442.0,0.0015311816011923686,1.0,0.23029170711958213,0.02777321556582244
443,443.0,0.0015211586280416524,1.0,0.22913489981697172,0.027816055089304105
444,444.0,0.0015112176569224928,1.0,0.22798443292870668,0.02785867915366616
445,445.0,0.001501357793223441,1.0,0.22684027697764547,0.027901088879787005
446,446.0,0.0014915781526501069,1.0,0.22570240273712758,0.027943285381999104
447,447.0,0.001481877861084795,1.0,0.2245707812177274,0.027985269768068245
448,448.0,0.001472256054451634,1.0,0.22344538365537325,0.028027043139174167
449,449.0,0.0014627118785863656,1.0,0.22232618150018307,0.028068606589892502
450,450.0,0.0014532444891084864,1.0,0.22121314640614842,0.028109961208178068
451,451.0,0.0014438530512965455,1.0,0.22010625022169086,0.02815110807534956
452,452.0,0.0014345367399705806,1.0,0.21900546498092768,0.028192048266075638
453,453.0,0.0014252947393720208,1.0,0.21791076289604305,0.028232782848362375
454,454.0,0.0014161262430523148,1.0,0.21682211635073156,0.02827331288354223
455,455.0,0.001407030453759037,1.0,0.21573949789387814,0.028313639426264362
456,456.0,0.0013980065833310614,1.0,0.214662880233512,0.02835376352448645
457,457.0,0.0013890538525891541,1.0,0.21359223623185006,0.028393686219467903
458,458.0,0.001380171491237577,1.0,0.21252753890123793,0.02843340854576459
459,459.0,0.0013713587377579709,1.0,0.2114687614002681,0.028472931531224936
460,460.0,0.001362614839314015,1.0,0.2104158770302012,0.028512256196987586
461,461.0,0.0013539390516566659,1.0,0.20936885923204304,0.028551383557480367
462,462.0,0.0013453306390236498,1.0,0.20832768158416226,0.028590314620420772
463,463.0,0.0013367888740557297,1.0,0.2072923178003273,0.02862905038681792
464,464.0,0.0013283130376982757,1.0,0.20626274172804546,0.02866759185097576
465,465.0,0.0013199024191174493,1.0,0.20523892734699856,0.028705940000497927
466,466.0,0.0013115563156114393,1.0,0.20422084876778987,0.028744095816293766
467,467.0,0.001303274032523393,1.0,0.20320848023126245,0.028782060272585886
468,468.0,0.0012950548831602005,1.0,0.20220179610803696,0.028819834336919026
469,469.0,0.0012868981887075857,1.0,0.20120077089798577,0.028857418970170228
470,470.0,0.0012788032781502502,1.0,0.20020537922998036,0.02889481512656042
471,471.0,0.0012707694881898364,1.0,0.19921559586205476,0.028932023753667244
472,472.0,0.0012627961631685785,1.0,0.1982313956816222,0.028969045792439228
473,473.0,0.0012548826549895122,1.0,0.19725275370563405,0.029005882177211145
474,474.0,0.001247028323040274,1.0,0.19627964508094498,0.029042533835720717
475,475.0,0.0012392325341174693,1.0,0.19531204508491054,0.02907900168912646
476,476.0,0.0012314946623540744,1.0,0.19434992912600269,0.029115286652026756
477,477.0,0.00122381408914199,1.0,0.19339327274440704,0.029151389632480082
478,478.0,0.0012161902030615125,1.0,0.1924420516127086,0.02918731153202646
479,479.0,0.0012086223998104139,1.0,0.1914962415366451,0.02922305324570992
480,480.0,0.0012011100821293016,1.0,0.19055581845584538,0.029258615662102104
481,481.0,0.0011936526597353286,1.0,0.1896207584445603,0.029293999663327002
482,482.0,0.0011862495492485766,1.0,0.18869103771243326,0.029329206125086604
483,483.0,0.001178900174127551,1.0,0.18776663260532597,0.029364235916687697
484,484.0,0.0011716039645964917,1.0,0.18684751960613688,0.029399089901069528
485,485.0,0.001164360357580554,1.0,0.18593367533549654,0.02943376893483256
486,486.0,0.0011571687966379634,1.0,0.1850250765523892,0.029468273868268034
487,487.0,0.0011500287318949014,1.0,0.18412170015487536,0.029502605545388496
488,488.0,0.0011429396199767552,1.0,0.18322352318082819,0.029536764803959205
489,489.0,0.0011359009239459295,1.0,0.18233052280846596,0.0295707524755304
490,490.0,0.001128912113236793,1.0,0.18144267635679592,0.029604569385470306
491,491.0,0.0011219726635888158,1.0,0.1805599612861548,0.029638216352999035
492,492.0,0.0011150820569871208,1.0,0.17968235519871703,0.029671694191223216
493,493.0,0.0011082397815964944,1.0,0.17880983583884608,0.0297050037071713
494,494.0,0.001101445331698095,1.0,0.17794238109336905,0.029738145701829692
495,495.0,0.0010946982076310346,1.0,0.17707996899181722,0.02977112097017947
496,496.0,0.0010879979157276177,1.0,0.176222577706627,0.029803930301233756
497,497.0,0.0010813439682519142,1.0,0.17537018555329015,0.029836574478075816
498,498.0,0.0010747358833418492,1.0,0.17452277099039368,0.02986905427789767
499,499.0,0.0010681731849457388,1.0,0.1736803126195651,0.02990137047203927
500,500.0,0.0010616554027639412,1.0,0.17284278918541215,0.02993352382602832
501,501.0,0.001055182072189559,1.0,0.1720101795754001,0.02996551509962052
502,502.0,0.001048752734249457,1.0,0.17118246281960048,0.029997345046840353
503,503.0,0.001042366935544195,1.0,0.17035961809038866,0.030029014416022362
504,504.0,0.001036024228192396,1.0,0.1695416247021209,0.030060523949852862
505,505.0,0.001029724169770301,1.0,0.16872846211072798,0.030091874385412044
506,506.0,0.001023466323256646,1.0,0.1679201099132226,0.030123066454216557
507,507.0,0.0010172502569746526,1.0,0.16711654784714797,0.030154100882262388
508,508.0,0.0010110755445348167,1.0,0.16631775578995922,0.03018497839006816
509,509.0,0.0010049417647807625,1.0,0.16552371375834046,0.03021569969271874
510,510.0,0.0009988485017322914,1.0,0.16473440190747243,0.03024626549990913
511,511.0,0.0009927953445296332,1.0,0.16394980053023678,0.03027667651598872
512,512.0,0.0009867818873799102,1.0,0.16316989005635926,0.03030693344000576
513,513.0,0.0009808077295017851,1.0,0.1623946510515037,0.030337036965752073
514,514.0,0.0009748724750708097,1.0,0.16162406421630277,0.03036698778180805
515,515.0,0.0009689757331676125,1.0,0.16085811038532558,0.030396786571587807
516,516.0,0.0009631171177236659,1.0,0.16009677052601076,0.030426434013384532
517,517.0,0.0009572962474670202,1.0,0.15934002573755982,0.030455930780416057
518,518.0,0.0009515127458732225,1.0,0.1585878572497583,0.030485277540870555
519,519.0,0.0009457662411099054,1.0,0.1578402464217447,0.030514474957952325
520,520.0,0.0009400563659866485,1.0,0.1570971747407581,0.03054352368992781
521,521.0,0.0009343827579056436,1.0,0.15635862382084212,0.0305724243901716
522,522.0,0.0009287450588065828,1.0,0.1556245754014866,0.03060117770721259
523,523.0,0.0009231429151204995,1.0,0.1548950113462357,0.030629784284780238
524,524.0,0.0009175759777183684,1.0,0.1541699136412711,0.030658244761850764
525,525.0,0.0009120439018601305,1.0,0.15344926439395878,0.030686559772693522
526,526.0,0.0009065463471480813,1.0,0.15273304583136113,0.030714729946917343
527,527.0,0.0009010829774771409,1.0,0.15202124029871036,0.03074275590951685
528,528.0,0.0008956534609849494,1.0,0.1513138302578493,0.03077063828091886
529,529.0,0.0008902574700086328,1.0,0.1506107982856578,0.030798377677028723
530,530.0,0.0008848946810305493,1.0,0.1499121270724489,0.0308259747092766
531,531.0,0.0008795647746392345,1.0,0.14921779942032637,0.03085342998466383
532,532.0,0.0008742674354757104,1.0,0.1485277982415275,0.030880744105809068
533,533.0,0.0008690023521915841,1.0,0.14784210655675575,0.030907917670994555
534,534.0,0.0008637692174035073,1.0,0.1471607074934827,0.030934951274212148
535,535.0,0.0008585677276440122,1.0,0.14648358428422958,0.03096184550520937
536,536.0,0.0008533975833219271,1.0,0.14581072026483796,0.030988600949535376
537,537.0,0.0008482584886734282,1.0,0.14514209887271934,0.03101521818858671
538,538.0,0.000843150151720851,1.0,0.14447770364509255,0.031041697799653097
539,539.0,0.0008380722842287224,1.0,0.14381751821721303,0.03106804035596299
540,540.0,0.0008330246016583599,1.0,0.14316152632058657,0.03109424642672906
541,541.0,0.0008280068231294983,1.0,0.14250971178117042,0.031120316577193555
542,542.0,0.0008230186713726542,1.0,0.1418620585175693,0.031146251368673425
543,543.0,0.0008180598726916121,1.0,0.14121855053922325,0.031172051358605443
544,544.0,0.0008131301569208631,1.0,0.14057917194458724,0.031197717100590997
545,545.0,0.0008082292573821225,1.0,0.1399439069193096,0.031223249144440846
546,546.0,0.0008033569108470197,1.0,0.13931273973440259,0.031248648036219673
547,547.0,0.0007985128574953941,1.0,0.1386856547444098,0.03127391431829038
548,548.0,0.0007936968408760729,1.0,0.13806263638557348,0.031299048529358296
549,549.0,0.0007889086078643652,1.0,0.1374436691739979,0.03132405120451515
550,550.0,0.0007841479086300933,1.0,0.13682873770381218,0.031348922875282875
551,551.0,0.0007794144965903619,1.0,0.13621782664533408,0.03137366406965707
552,552.0,0.0007747081283794823,1.0,0.135610920743236,0.03139827531215052
553,553.0,0.0007700285638048497,1.0,0.13500800481471142,0.03142275712383621
554,554.0,0.0007653755658128631,1.0,0.13440906374764558,0.03144711002239037
555,555.0,0.0007607489004520593,1.0,0.13381408249878984,0.031471334522135096
556,556.0,0.0007561483368356641,1.0,0.13322304609193855,0.03149543113408086
557,557.0,0.000751573647104661,1.0,0.13263593961611078,0.03151940036596878
558,558.0,0.0007470246063942236,1.0,0.13205274822374072,0.03154324272231261
559,559.0,0.0007425009927964569,1.0,0.13147345712887218,0.03156695870444052
560,560.0,0.0007380025873264907,1.0,0.13089805160535825,0.03159054881053663
561,561.0,0.0007335291738859731,1.0,0.13032651698507092,0.031614013535682293
562,562.0,0.0007290805392323014,1.0,0.12975883865611784,0.03163735337189716
563,563.0,0.0007246564729419493,1.0,0.1291950020610674,0.031660568808179884
564,564.0,0.000720256767377763,1.0,0.12863499269518272,0.031683660330548744
565,565.0,0.0007158812176553855,1.0,0.12807879610466413,0.03170662842208187
566,566.0,0.0007115296216116539,1.0,0.12752639788490464,0.031729473562957265
567,567.0,0.0007072017797721093,1.0,0.12697778367875492,0.03175219623049253
568,568.0,0.0007028974953167518,1.0,0.1264329391747978,0.031774796899184374
569,569.0,0.000698616574051889,1.0,0.12589185010563422,0.031797276040747835
570,570.0,0.000694358824376278,1.0,0.12535450224618333,0.031819634124155186
571,571.0,0.0006901240572494236,1.0,0.12482088141199336,0.03184187161567466
572,572.0,0.0006859120861652772,1.0,0.12429097345756482,0.031863988978908825
573,573.0,0.0006817227271171757,1.0,0.12376476427468754,0.03188598667483268
574,574.0,0.0006775557985690495,1.0,0.1232422397907916,0.03190786516183158
575,575.0,0.0006734111214287358,1.0,0.12272338596731261,0.031929624895738765
576,576.0,0.0006692885190151417,1.0,0.12220818879807076,0.0319512663298726
577,577.0,0.0006651878170301199,1.0,0.12169663430766398,0.03197278991507369
578,578.0,0.0006611088435309154,1.0,0.12118870854987773,0.03199419609974155
579,579.0,0.0006570514289023068,1.0,0.12068439760610919,0.03201548532987103
580,580.0,0.0006530154058247638,1.0,0.12018368758380771,0.0320366580490885
581,581.0,0.0006490006092522569,1.0,0.11968656461493152,0.03205771469868776
582,582.0,0.0006450068763802199,1.0,0.11919301485442185,0.03207865571766554
583,583.0,0.0006410340466209861,1.0,0.1187030244786935,0.03209948154275689
584,584.0,0.0006370819615765137,1.0,0.11821657968414177,0.032120192608470106
585,585.0,0.000633150465009703,1.0,0.11773366668566894,0.03214078934712152
586,586.0,0.0006292394028233626,1.0,0.1172542717152293,0.032161272188869904
587,587.0,0.0006253486230269646,1.0,0.11677838102039065,0.032181641561750546
588,588.0,0.0006214779757188004,1.0,0.11630598086291623,0.03220189789170922
589,589.0,0.0006176273130529077,1.0,0.11583705751736555,0.0322220416026356
590,590.0,0.0006137964892207264,1.0,0.11537159726971498,0.032242073116396645
591,591.0,0.000609985360421835,1.0,0.11490958641599842,0.03226199285286944
592,592.0,0.0006061937848399285,1.0,0.11445101126096804,0.032281801229973955
593,593.0,0.0006024216226218548,1.0,0.1139958581167756,0.032301498663705394
594,594.0,0.0005986687358472601,1.0,0.11354411330167691,0.03232108556816622
595,595.0,0.000594934988512027,1.0,0.11309576313875566,0.03234056235559804
596,596.0,0.0005912202464986657,1.0,0.11265079395466947,0.03235992943641295
597,597.0,0.0005875243775553338,1.0,0.11220919207841928,0.03237918721922485
598,598.0,0.0005838472512751001,1.0,0.1117709438401415,0.03239833611088025
599,599.0,0.0005801887390673228,1.0,0.11133603556992193,0.03241737651648885
600,600.0,0.0005765487141412607,1.0,0.11090445359663391,0.03243630883945391
601,601.0,0.0005729270514787944,1.0,0.11047618424680088,0.03245513348150214
602,602.0,0.000569323627815087,1.0,0.11005121384348195,0.03247385084271345
603,603.0,0.0005657383216164785,1.0,0.10962952870518317,0.032492461321550314
604,604.0,0.0005621710130556252,1.0,0.10921111514479247,0.03251096531488685
605,605.0,0.0005586215839945447,1.0,0.10879595946854116,0.03252936321803765
606,606.0,0.0005550899179608368,1.0,0.10838404797499046,0.03254765542478619
607,607.0,0.0005515759001254078,1.0,0.107975366954044,0.032565842327413067
608,608.0,0.0005480794172833891,1.0,0.107569902685987,0.0325839243167239
609,609.0,0.0005446003578348351,1.0,0.10716764144055196,0.03260190178207683
610,610.0,0.0005411386117581818,1.0,0.1067685694760115,0.03261977511140984
611,611.0,0.0005376940705985863,1.0,0.10637267303829809,0.032637544691267784
612,612.0,0.0005342666274405129,1.0,0.10597993836015229,0.032655210906828894
613,613.0,0.0005308561768907238,1.0,0.10559035166029866,0.03267277414193133
614,614.0,0.0005274626150589079,1.0,0.10520389914265003,0.03269023477909913
615,615.0,0.0005240858395376494,1.0,0.1048205669955397,0.03270759319956799
616,616.0,0.0005207257493817361,1.0,0.10444034139098445,0.03272484978331071
617,617.0,0.0005173822450910415,1.0,0.10406320848397504,0.03274200490906238
618,618.0,0.0005140552285897726,1.0,0.10368915441179663,0.032759058954345166
619,619.0,0.0005107446032088583,1.0,0.10331816529337946,0.03277601229549289
620,620.0,0.000507450273665972,1.0,0.10295022722867907,0.03279286530767522
621,621.0,0.0005041721460482636,1.0,0.10258532629808731,0.03280961836492166
622,622.0,0.0005009101277922986,1.0,0.10222344856187325,0.032826271840145096
623,623.0,0.0004976641276681783,1.0,0.10186458005965522,0.03284282610516517
624,624.0,0.0004944340557593829,1.0,0.10150870680990391,0.03285928153073123
625,625.0,0.0004912198234446796,1.0,0.10115581480947608,0.032875638486545095
626,626.0,0.00048802134338292707,1.0,0.10080589003318033,0.03289189734128342
627,627.0,0.0004848385294931799,1.0,0.10045891843337378,0.03290805846261975
628,628.0,0.0004816712969366372,1.0,0.10011488593959088,0.03292412221724636
629,629.0,0.00047851956210252864,1.0,0.09977377845820345,0.0329400889708957
630,630.0,0.00047538324258698507,1.0,0.09943558187211304,0.032955959088361554
631,631.0,0.0004722622571790038,1.0,0.09910028204047525,0.032971732933519925
632,632.0,0.0004691565258417109,1.0,0.09876786479845602,0.03298741086934956
633,633.0,0.00046606596969734005,1.0,0.09843831595702054,0.033002993257952216
634,634.0,0.00046299051100856254,1.0,0.09811162130275354,0.03301848046057258
635,635.0,0.0004599300731626856,1.0,0.0977877665977133,0.03303387283761794
636,636.0,0.0004568845806570296,1.0,0.09746673757931659,0.03304917074867745
637,637.0,0.000453853959080235,1.0,0.0971485199602564,0.033064374552541166
638,638.0,0.0004508381350966392,1.0,0.09683309942845249,0.03307948460721879
639,639.0,0.0004478370364330796,1.0,0.09652046164703361,0.03309450126995803
640,640.0,0.00044485059185701815,1.0,0.09621059225435248,0.03310942489726268
641,641.0,0.00044187873116882697,1.0,0.09590347686403243,0.033124255844910494
642,642.0,0.0004389213851786862,1.0,0.0955991010650465,0.03313899446797052
643,643.0,0.0004359784856957514,1.0,0.09529745042182852,0.03315364112082043
644,644.0,0.0004330499655119846,1.0,0.09499851047441624,0.03316819615716325
645,645.0,0.00043013575838401265,1.0,0.09470226673862565,0.03318265993004401
646,646.0,0.0004272357990226212,1.0,0.09440870470625748,0.03319703279186597
647,647.0,0.00042435002307462103,1.0,0.09411780984533467,0.033211315094406516
648,648.0,0.0004214783671081677,1.0,0.0938295676003715,0.03322550718883287
649,649.0,0.00041862076859839345,1.0,0.09354396339267378,0.03323960942571739
650,650.0,0.00041577716591481004,1.0,0.09326098262066868,0.03325362215505259
651,651.0,0.0004129474983029692,1.0,0.09298061066026649,0.03326754572626586
652,652.0,0.00041013170587123423,1.0,0.09270283286525224,0.03328138048823393
653,653.0,0.0004073297295791019,1.0,0.09242763456770632,0.033295126789296935
654,654.0,0.0004045415112202009,1.0,0.09215500107845596,0.033308784977272195
655,655.0,0.0004017669934076806,1.0,0.09188491768755572,0.0333223553994678
656,656.0,0.00039900611956260475,1.0,0.0916173696647965,0.033335838402695765
657,657.0,0.00039625883389910285,1.0,0.09135234226024308,0.03334923433328492
658,658.0,0.00039352508140940383,1.0,0.09108982070480037,0.03336254353709351
659,659.0,0.0003908048078510393,1.0,0.09082979021080746,0.033375766359521525
660,660.0,0.00038809795973454315,1.0,0.09057223597265877,0.03338890314552265
661,661.0,0.00038540448430687336,1.0,0.09031714316745182,0.03340195423961595
662,662.0,0.0003827243295415645,1.0,0.09006449695566202,0.03341491998589733
663,663.0,0.0003800574441218984,1.0,0.08981428248184373,0.033427800728050544
664,664.0,0.00037740377743079916,1.0,0.08956648487535576,0.033440596809358056
665,665.0,0.0003747632795364449,1.0,0.08932108925111251,0.033453308572711477
666,666.0,0.0003721359011794091,1.0,0.08907808071036023,0.033465936360621805
667,667.0,0.00036952159375884167,1.0,0.08883744434147627,0.03347848051522933
668,668.0,0.0003669203093205883,1.0,0.08859916522079188,0.03349094137831324
669,669.0,0.00036433200054662165,1.0,0.08836322841343797,0.033503319291300904
670,670.0,0.0003617566207375033,1.0,0.08812961897421376,0.0335156145952769
671,671.0,0.0003591941238048545,1.0,0.08789832194847648,0.03352782763099182
672,672.0,0.00035664446425581975,1.0,0.08766932237305117,0.03353995873887057
673,673.0,0.0003541075971819437,1.0,0.08744260527716292,0.033552008259020646
674,674.0,0.000351583478247492,1.0,0.08721815568338788,0.03356397653123991
675,675.0,0.0003490720636774204,1.0,0.08699595860862262,0.03357586389502417
676,676.0,0.00034657331024231017,1.0,0.08677599906507368,0.033587670689574495
677,677.0,0.00034408717525224655,1.0,0.08655826206126419,0.03359939725380421
678,678.0,0.00034161361653898365,1.0,0.0863427326030569,0.033611043926345535
679,679.0,0.0003391525924499386,1.0,0.08612939569469476,0.03362261104555612
680,680.0,0.00033670406183027127,1.0,0.08591823633985739,0.033634098949525085
681,681.0,0.0003342679840188449,1.0,0.0857092395427314,0.033645507976079
682,682.0,0.00033184431883000767,1.0,0.08550239030909672,0.03365683846278734
683,683.0,0.0003294330265465673,1.0,0.08529767364742556,0.033668090746967916
684,684.0,0.0003270340679072483,1.0,0.08509507456999395,0.033679265165691835
685,685.0,0.0003246474040950286,1.0,0.08489457809400729,0.03369036205578828
686,686.0,0.0003222729967277907,1.0,0.08469616924273603,0.03370138175384899
687,687.0,0.0003199108078463457,1.0,0.0844998330466617,0.03371232459623248
688,688.0,0.00031756079990291896,1.0,0.08430555454463465,0.03372319091906798
689,689.0,0.00031522293575153505,1.0,0.08411331878503979,0.03373398105825913
690,690.0,0.00031289717863926925,1.0,0.08392311082697126,0.03374469534948735
691,691.0,0.0003105834921915824,1.0,0.08373491574141544,0.033755334128214985
692,692.0,0.00030828184040366537,1.0,0.08354871861244005,0.03376589772968828
693,693.0,0.0003059921876342871,1.0,0.08336450453839046,0.03377638648893989
694,694.0,0.0003037144985875665,1.0,0.08318225863309145,0.03378680074079125
695,695.0,0.00030144873831101254,1.0,0.08300196602705366,0.03379714081985479
696,696.0,0.0002991948721792299,1.0,0.08282361186868437,0.03380740706053566
697,697.0,0.0002969528658887501,1.0,0.08264718132550126,0.0338175997970334
698,698.0,0.0002947226854455117,1.0,0.08247265958534966,0.03382771936334326
699,699.0,0.0002925042971550488,1.0,0.08230003185762126,0.0338377660932573
700,700.0,0.0002902976676159944,1.0,0.08212928337447373,0.033847740320365284
701,701.0,0.0002881027637064454,1.0,0.08196039939205149,0.03385764237805519
702,702.0,0.0002859195525781515,1.0,0.08179336519170602,0.0338674725995137
703,703.0,0.0002837480016452053,1.0,0.08162816608121516,0.033877231317726214
704,704.0,0.000281588078574816,1.0,0.08146478739600106,0.033886918865476824
705,705.0,0.0002794397512817991,1.0,0.08130321450034582,0.03389653557534792
706,706.0,0.0002773029879112276,1.0,0.0811434327886037,0.0339060817797196
707,707.0,0.00027517775684260165,1.0,0.08098542768641032,0.033915557810768944
708,708.0,0.0002730640266676528,1.0,0.08082918465188722,0.0339249640004688
709,709.0,0.00027096176619109284,1.0,0.08067468917684169,0.03393430068058676
710,710.0,0.00026887094441707156,1.0,0.08052192678796062,0.03394356818268347
711,711.0,0.00026679153054425214,1.0,0.0803708830479981,0.03395276683811104
712,712.0,0.00026472349395457615,1.0,0.08022154355695697,0.033961896978011046
713,713.0,0.00026266680420655253,1.0,0.08007389395326195,0.03397095893331246
714,714.0,0.00026062143102714117,1.0,0.07992791991492514,0.03397995303472925
715,715.0,0.0002585873443034585,1.0,0.07978360716070217,0.03398887961275783
716,716.0,0.0002565645140761396,1.0,0.07964094145124063,0.033997738997674304
717,717.0,0.00025455291052782806,1.0,0.07949990859021756,0.03400653151953147
718,718.0,0.00025255250398107515,1.0,0.07936049442546579,0.03401525750815571
719,719.0,0.0002505632648864674,1.0,0.07922268485009165,0.0340239172931435
720,720.0,0.00024858516381669427,1.0,0.07908646580357935,0.03403251120385797
721,721.0,0.0002466181714588009,1.0,0.07895182327288432,0.03404103956942505
722,722.0,0.00024466225860870366,1.0,0.07881874329351306,0.034049502718729585
723,723.0,0.00024271739616144652,1.0,0.07868721195059217,0.03405790098041113
724,724.0,0.00024078355510575732,1.0,0.07855721537992204,0.0340662346828597
725,725.0,0.00023886070651739992,1.0,0.0784287397690173,0.034074504154211226
726,726.0,0.00023694882155071275,1.0,0.07830177135813347,0.034082709722342876
727,727.0,0.00023504787143484857,1.0,0.07817629644127898,0.034090851714868226
728,728.0,0.0002331578274625007,1.0,0.07805230136721099,0.03409893045913219
729,729.0,0.0002312786609908562,1.0,0.07792977254041675,0.03410694628220589
730,730.0,0.00022941034342588223,1.0,0.07780869642207938,0.03411489951088119
731,731.0,0.00022755284622514115,1.0,0.07768905953102655,0.034122790471665325
732,732.0,0.00022570614088434908,1.0,0.07757084844466303,0.03413061949077506
733,733.0,0.00022387019893635582,1.0,0.07745404979988642,0.034138386894130984
734,734.0,0.00022204499194363134,1.0,0.07733865029398629,0.034146093007351414
735,735.0,0.00022023049149016023,1.0,0.07722463668552473,0.034153738155746315
736,736.0,0.00021842666918127265,1.0,0.07711199579519948,0.034161322664311024
737,737.0,0.00021663349663048862,1.0,0.07700071450668994,0.034168846857719745
738,738.0,0.00021485094546221754,1.0,0.07689077976748417,0.0341763110603191
739,739.0,0.00021307898729964618,1.0,0.076782178589687,0.03418371559612127
740,740.0,0.000211317593763401,1.0,0.07667489805081056,0.0341910607887973
741,741.0,0.00020956673646534967,1.0,0.07656892529454515,0.03419834696167005
742,742.0,0.00020782638700403734,1.0,0.07646424753151161,0.034205574437707095
743,743.0,0.00020609651695587761,1.0,0.07636085203999338,0.03421274353951356
744,744.0,0.00020437709787953412,1.0,0.07625872616665053,0.03421985458932477
745,745.0,0.00020266810130003558,1.0,0.07615785732721347,0.034226907908998676
746,746.0,0.00020096949871257005,1.0,0.07605823300715718,0.0342339038200085
747,747.0,0.00019928126157331335,1.0,0.07595984076235546,0.034240842643434875
748,748.0,0.00019760336129857753,1.0,0.07586266821971625,0.03424772469995815
749,749.0,0.00019593576925667466,1.0,0.07576670307779525,0.034254550309850446
750,750.0,0.0001942784567678932,1.0,0.07567193310739186,0.03426131979296775
751,751.0,0.0001926313950961791,1.0,0.07557834615212312,0.03426803346874175
752,752.0,0.00019099455544953356,1.0,0.07548593012897836,0.03427469165617172
753,753.0,0.0001893679089713083,1.0,0.07539467302885415,0.03428129467381619
754,754.0,0.00018775142674264228,1.0,0.07530456291706839,0.03428784283978467
755,755.0,0.00018614507977336942,1.0,0.0752155879338547,0.03429433647172913
756,756.0,0.00018454883900022155,1.0,0.07512773629483677,0.034300775886835576
757,757.0,0.0001829626752844299,1.0,0.07504099629148243,0.03430716140181542
758,758.0,0.00018138655940852467,1.0,0.07495535629153804,0.03431349333289678
759,759.0,0.00017982046207112019,1.0,0.07487080473944241,0.034319771995815804
760,760.0,0.0001782643538853472,1.0,0.07478733015672134,0.03432599770580787
761,761.0,0.00017671820537729015,1.0,0.07470492114236203,0.03433217077759869
762,762.0,0.00017518198697857138,1.0,0.07462356637316842,0.034338291525395415
763,763.0,0.00017365566902843963,1.0,0.07454325460409501,0.0343443602628777
764,764.0,0.00017213922176939733,1.0,0.07446397466856383,0.0343503773031886
765,765.0,0.0001706326153430382,1.0,0.07438571547876022,0.034356342958925534
766,766.0,0.0001691358197899297,1.0,0.0743084660259093,0.0343622575421312
767,767.0,0.00016764880504546237,1.0,0.07423221538053444,0.03436812136428436
768,768.0,0.00016617154093913735,1.0,0.07415695269269554,0.03437393473629067
769,769.0,0.00016470399719123476,1.0,0.0740826671922097,0.03437969796847341
770,770.0,0.000163246143411305,1.0,0.07400934818885159,0.03438541137056427
771,771.0,0.00016179794909605897,1.0,0.07393698507253665,0.034391075251694
772,772.0,0.00016035938362726453,1.0,0.07386556731348629,0.03439668992038311
773,773.0,0.00015893041627025267,1.0,0.07379508446237278,0.034402255684532534
774,774.0,0.0001575110161730337,1.0,0.07372552615044853,0.034407772851414234
775,775.0,0.00015610115236279698,1.0,0.07365688208965701,0.03441324172766183
776,776.0,0.0001547007937458438,1.0,0.07358914207272559,0.034418662619261235
777,777.0,0.0001533099091065163,1.0,0.0735222959732407,0.0344240358315412
778,778.0,0.00015192846710552593,1.0,0.07345633374570752,0.03442936166916393
779,779.0,0.0001505564362760715,1.0,0.07339124542559158,0.03443464043611567
780,780.0,0.00014919378502963255,1.0,0.07332702112934383,0.034439872435697294
781,781.0,0.00014784048164645465,1.0,0.07326365105440935,0.034445057970514836
782,782.0,0.0001464964942803443,1.0,0.07320112547922018,0.0344501973424702
783,783.0,0.00014516179095641635,1.0,0.07313943476317272,0.03445529085275163
784,784.0,0.00014383633957045706,1.0,0.07307856934658756,0.03446033880182439
785,785.0,0.00014252010788768824,1.0,0.07301851975065615,0.034465341489421375
786,786.0,0.00014121306354032852,1.0,0.0729592765773715,0.034470299214533776
787,787.0,0.00013991517403421543,1.0,0.07290083050944293,0.034475212275401734
788,788.0,0.00013862640673792176,1.0,0.07284317231019789,0.03448008096950495
789,789.0,0.00013734672889200223,1.0,0.07278629282346875,0.03448490559355357
790,790.0,0.0001360761076039547,1.0,0.07273018297346473,0.034489686443478725
791,791.0,0.00013481450984681028,1.0,0.07267483376463137,0.03449442381442345
792,792.0,0.00013356190246416338,1.0,0.07262023628149525,0.03449911800073346
793,793.0,0.00013231825216494737,1.0,0.07256638168849654,0.034503769295947916
794,794.0,0.0001310835255276677,1.0,0.07251326122980807,0.034508377992790426
795,795.0,0.0001298576889965955,1.0,0.07246086622914069,0.034512944383159876
796,796.0,0.00012864070888520383,1.0,0.07240918808953836,0.03451746875812147
797,797.0,0.00012743255137719417,1.0,0.07235821829315912,0.03452195140789768
798,798.0,0.00012623318252230235,1.0,0.07230794840104504,0.03452639262185935
799,799.0,0.00012504256824014893,1.0,0.07225837005288074,0.034530792688516866
800,800.0,0.0001238606743224836,1.0,0.07220947496674031,0.03453515189551124
801,801.0,0.00012268746642960803,1.0,0.07216125493882285,0.03453947052960537
802,802.0,0.00012152291009303214,1.0,0.07211370184317822,0.034543748876675384
803,803.0,0.00012036697071692801,1.0,0.07206680763142131,0.03454798722170195
804,804.0,0.00011921961357938718,1.0,0.07202056433243686,0.03455218584876168
805,805.0,0.0001180808038294658,1.0,0.07197496405207382,0.03455634504101863
806,806.0,0.00011695050649507678,1.0,0.07192999897283042,0.034560465080715905
807,807.0,0.00011582868647482467,1.0,0.07188566135352986,0.03456454624916718
808,808.0,0.00011471530854831455,1.0,0.07184194352898689,0.03456858882674854
809,809.0,0.0001136103373722118,1.0,0.07179883790966513,0.034572593092890076
810,810.0,0.00011251373748212863,1.0,0.07175633698132693,0.034576559326067874
811,811.0,0.00011142547329270926,1.0,0.07171443330467347,0.03458048780379592
812,812.0,0.0001103455091037383,1.0,0.0716731195149787,0.03458437880261809
813,813.0,0.00010927380909582046,1.0,0.07163238832171355,0.0345882325981002
814,814.0,0.00010821033733569578,1.0,0.07159223250816399,0.034592049464822285
815,815.0,0.0001071550577757413,1.0,0.07155264493104178,0.034595829676370794
816,816.0,0.00010610793425568455,1.0,0.07151361852008789,0.03459957350533098
817,817.0,0.0001050689305069281,1.0,0.07147514627766893,0.034603281223279325
818,818.0,0.00010403801014945984,1.0,0.07143722127836825,0.034606953100776064
819,819.0,0.0001030151366977916,1.0,0.07139983666856964,0.03461058940735789
820,820.0,0.0001020002735608869,1.0,0.07136298566603592,0.03461419041153058
821,821.0,0.00010099338404389884,1.0,0.07132666155948161,0.034617756380761915
822,822.0,9.99944313507144e-05,1.0,0.07129085770813924,0.034621287581474536
823,823.0,9.90033785853015e-05,1.0,0.07125556754132242,0.034624784279039006
824,824.0,9.802018875406296e-05,1.0,0.0712207845579822,0.034628246737766925
825,825.0,9.704482476699373e-05,1.0,0.07118650232625887,0.03463167522090416
826,826.0,9.607724944305034e-05,1.0,0.0711527144830306,0.034635069990624164
827,827.0,9.511742550570915e-05,1.0,0.0711194147334562,0.034638431308021425
828,828.0,9.416531559215284e-05,1.0,0.0710865968505142,0.034641759433105074
829,829.0,9.32208822506426e-05,1.0,0.07105425467453899,0.034645054624792414
830,830.0,9.228408794590842e-05,1.0,0.07102238211275215,0.034648317140902794
831,831.0,9.135489505733502e-05,1.0,0.070990973138791,0.03465154723815143
832,832.0,9.043326588696546e-05,1.0,0.07096002179223387,0.034654745172143425
833,833.0,8.95191626558965e-05,1.0,0.07092952217812258,0.034657911197367816
834,834.0,8.861254751189227e-05,1.0,0.0708994684664811,0.034661045567191864
835,835.0,8.771338252639267e-05,1.0,0.07086985489183283,0.034664148533855306
836,836.0,8.68216297023378e-05,1.0,0.07084067575271501,0.03466722034846488
837,837.0,8.593725097198926e-05,1.0,0.07081192541119084,0.034670261260988794
838,838.0,8.506020820396434e-05,1.0,0.07078359829235921,0.034673271520251486
839,839.0,8.419046319986959e-05,1.0,0.07075568888386365,0.03467625137392836
840,840.0,8.332797770314712e-05,1.0,0.07072819173539867,0.03467920106854078
841,841.0,8.24727133963209e-05,1.0,0.07070110145821429,0.03468212084945099
842,842.0,8.16246319080532e-05,1.0,0.07067441272462072,0.0346850109608574
843,843.0,8.078369481100443e-05,1.0,0.0706481202674905,0.03468787164578975
844,844.0,7.994986362950097e-05,1.0,0.07062221887975995,0.0346907031461046
845,845.0,7.912309983800769e-05,1.0,0.07059670341393075,0.03469350570248076
846,846.0,7.830336486480787e-05,1.0,0.07057156878156917,0.034696279554415045
847,847.0,7.749062009748813e-05,1.0,0.07054680995280614,0.034699024940217954
848,848.0,7.668482688163068e-05,1.0,0.07052242195583651,0.03470174209700956
849,849.0,7.58859465251114e-05,1.0,0.07049839987641857,0.0347044312607156
850,850.0,7.509394030180394e-05,1.0,0.07047473885737163,0.03470709266606356
851,851.0,7.430876945309069e-05,1.0,0.07045143409807612,0.03470972654657892
852,852.0,7.353039519018033e-05,1.0,0.07042848085397294,0.03471233313458158
853,853.0,7.275877869903034e-05,1.0,0.07040587443606243,0.03471491266118238
854,854.0,7.199388114027855e-05,1.0,0.07038361021040407,0.03471746535627969
855,855.0,7.123566365377872e-05,1.0,0.07036168359761832,0.03471999144855623
856,856.0,7.048408736094392e-05,1.0,0.07034009007238717,0.03472249116547593
857,857.0,6.97391133678958e-05,1.0,0.0703188251629555,0.03472496473328094
858,858.0,6.900070276782104e-05,1.0,0.07029788445063535,0.03472741237698877
859,859.0,6.826881664173655e-05,1.0,0.07027726356931,0.0347298343203896
860,860.0,6.754341606705275e-05,1.0,0.07025695820493763,0.03473223078604362
861,861.0,6.682446211335715e-05,1.0,0.07023696409505968,0.03473460199527854
862,862.0,6.611191584959261e-05,1.0,0.07021727702830799,0.034736948168187294
863,863.0,6.54057383464469e-05,1.0,0.07019789284391431,0.03473926952362576
864,864.0,6.470589067675223e-05,1.0,0.07017880743122025,0.034741566279210635
865,865.0,6.401233392148391e-05,1.0,0.07016001672919167,0.03474383865131753
866,866.0,6.332502916977403e-05,1.0,0.07014151672593155,0.034746086855079
867,867.0,6.264393752392456e-05,1.0,0.0701233034581961,0.03474831110438293
868,868.0,6.196902010003423e-05,1.0,0.07010537301091352,0.034750511611870816
869,869.0,6.130023803222633e-05,1.0,0.07008772151670391,0.03475268858893636
870,870.0,6.06375524754855e-05,1.0,0.07007034515540056,0.03475484224572406
871,871.0,5.99809246075031e-05,1.0,0.070053240153575,0.034756972791127966
872,872.0,5.933031563172749e-05,1.0,0.07003640278406295,0.03475908043279059
873,873.0,5.868568678042097e-05,1.0,0.07001982936549368,0.0347611653771019
874,874.0,5.804699931792297e-05,1.0,0.0700035162618196,0.03476322782919842
875,875.0,5.741421454132554e-05,1.0,0.06998745988185172,0.034765267992962486
876,876.0,5.678729378414979e-05,1.0,0.06997165667879372,0.03476728607102165
877,877.0,5.616619842202434e-05,1.0,0.06995610314978208,0.0347692822647481
878,878.0,5.555088987058744e-05,1.0,0.06994079583542509,0.034771256774258255
879,879.0,5.4941329589782666e-05,1.0,0.06992573131934914,0.03477320979841259
880,880.0,5.4337479088559804e-05,1.0,0.0699109062277421,0.03477514153481539
881,881.0,5.373929992499327e-05,1.0,0.0698963172289057,0.03477705217981467
882,882.0,5.314675371039807e-05,1.0,0.06988196103280375,0.034778941928502345
883,883.0,5.255980211145736e-05,1.0,0.06986783439062108,0.03478081097471433
884,884.0,5.1978406851758354e-05,1.0,0.06985393409431576,0.034782659511030906
885,885.0,5.140252971592869e-05,1.0,0.06984025697618665,0.0347844877287771
886,886.0,5.0832132552382574e-05,1.0,0.06982679990842776,0.03478629581802319
887,887.0,5.026717727388008e-05,1.0,0.06981355980270583,0.03478808396758539
888,888.0,4.9707625861683487e-05,1.0,0.06980053360971616,0.03478985236502658
889,889.0,4.9153440367925e-05,1.0,0.0697877183187719,0.03479160119665716
890,890.0,4.860458291738319e-05,1.0,0.06977511095735806,0.03479333064753602
891,891.0,4.8061015709864446e-05,1.0,0.0697627085907382,0.03479504090147164
892,892.0,4.7522701023787525e-05,1.0,0.0697505083214999,0.034796732141023246
893,893.0,4.698960121837884e-05,1.0,0.06973850728918582,0.034798404547502104
894,894.0,4.646167873308312e-05,1.0,0.06972670266982305,0.034800058300972936
895,895.0,4.5938896095753806e-05,1.0,0.06971509167558955,0.034801693580255436
896,896.0,4.54212159186875e-05,1.0,0.06970367155431209,0.03480331056292579
897,897.0,4.490860090523238e-05,1.0,0.06969243958918837,0.03480490942531852
898,898.0,4.4401013851418375e-05,1.0,0.06968139309822685,0.03480649034252815
899,899.0,4.389841764480353e-05,1.0,0.06967052943406056,0.0348080534884112
900,900.0,4.340077527269606e-05,1.0,0.06965984598328001,0.03480959903558821
901,901.0,4.2908049818820804e-05,1.0,0.06964934016640516,0.034811127155445744
902,902.0,4.2420204468364796e-05,1.0,0.06963900943702375,0.03481263801813871
903,903.0,4.1937202509640264e-05,1.0,0.06962885128203553,0.034814131792592594
904,904.0,4.145900733575422e-05,1.0,0.06961886322044356,0.03481560864650585
905,905.0,4.098558244787883e-05,1.0,0.06960904280408028,0.0348170687463524
906,906.0,4.051689145454229e-05,1.0,0.0695993876157644,0.034818512257384235
907,907.0,4.005289807790116e-05,1.0,0.06958989527089904,0.03481993934363405
908,908.0,3.959356615204745e-05,1.0,0.06958056341446404,0.034821350167918
909,909.0,3.913885962630422e-05,1.0,0.06957138972421115,0.03482274489183858
910,910.0,3.8688742568726296e-05,1.0,0.06956237190549643,0.034824123675787536
911,911.0,3.824317916442669e-05,1.0,0.06955350769744136,0.034825486678948886
912,912.0,3.780213372088293e-05,1.0,0.06954479486371874,0.034826834059302064
913,913.0,3.73655706690652e-05,1.0,0.06953623120428853,0.03482816597362504
914,914.0,3.693345456357442e-05,1.0,0.06952781453851632,0.03482948257749765
915,915.0,3.650575008597433e-05,1.0,0.06951954272752453,0.034830784025304935
916,916.0,3.608242204653536e-05,1.0,0.06951141364260985,0.034832070470240575
917,917.0,3.566343538439108e-05,1.0,0.069503425208048,0.03483334206431039
918,918.0,3.5248755173477203e-05,1.0,0.06949557534101009,0.03483459895833593
919,919.0,3.4838346618317444e-05,1.0,0.06948786203423622,0.034835841301958145
920,920.0,3.443217505877923e-05,1.0,0.06948028324005752,0.03483706924364117
921,921.0,3.403020597383867e-05,1.0,0.06947283703169123,0.03483828293067607
922,922.0,3.363240497857939e-05,1.0,0.06946552137639785,0.034839482509184734
923,923.0,3.323873782836758e-05,1.0,0.06945833445358723,0.034840668124123904
924,924.0,3.284917042203631e-05,1.0,0.069451274205591,0.03484183991928912
925,925.0,3.246366879770707e-05,1.0,0.06944433897206737,0.03484299803731885
926,926.0,3.208219914235805e-05,1.0,0.06943752658968753,0.03484414261969868
927,927.0,3.170472778447072e-05,1.0,0.06943083567166923,0.03484527380676547
928,928.0,3.13312212028122e-05,1.0,0.06942426378231562,0.03484639173771175
929,929.0,3.096164602347394e-05,1.0,0.0694178100469351,0.03484749655058996
930,930.0,3.059596902288988e-05,1.0,0.06941147140806586,0.03484858838231696
931,931.0,3.023415712687755e-05,1.0,0.06940524800900752,0.03484966736867847
932,932.0,2.9876177416852267e-05,1.0,0.06939913542898545,0.03485073364433361
933,933.0,2.9521997121910425e-05,1.0,0.06939313591197353,0.03485178734281944
934,934.0,2.9171583628040728e-05,1.0,0.06938724208199876,0.03485282859655573
935,935.0,2.882490446683426e-05,1.0,0.06938146062334839,0.034853857536849435
936,936.0,2.8481927319729516e-05,1.0,0.06937577775043022,0.03485487429389954
937,937.0,2.81426199866295e-05,1.0,0.06937020969445007,0.034855878996801495
938,938.0,2.7806950377023594e-05,1.0,0.069364728685093,0.034856871773551845
939,939.0,2.7474886386064185e-05,1.0,0.06935937175931256,0.03485785275105173
940,940.0,2.7146395771069655e-05,1.0,0.06935408037912248,0.03485882205511012
941,941.0,2.682144563236129e-05,1.0,0.06934893746183934,0.03485977981044275
942,942.0,2.6500001573752186e-05,1.0,0.06934381613897699,0.0348607261406667
943,943.0,2.6182025258606995e-05,1.0,0.06933890161629364,0.034861661168276985
944,944.0,2.5867469521711724e-05,1.0,0.06933391377380613,0.03486258501459377
945,945.0,2.555626590430589e-05,1.0,0.0693292682779225,0.034863497799624485
946,946.0,2.524829725020776e-05,1.0,0.06932433784772483,0.034864399641755424
947,947.0,2.4943331013638146e-05,1.0,0.0693200627626295,0.034865290657008774
948,948.0,2.464086595267017e-05,1.0,0.06931502141638039,0.03486617095734404
949,949.0,2.4339763926293777e-05,1.0,0.0693113605151483,0.03486704064663388
950,950.0,2.4037383155397798e-05,1.0,0.06930582285698174,0.0348678998112939
951,951.0,2.3727496613574687e-05,1.0,0.06930335777144168,0.03486874849807233
952,952.0,2.339532094444226e-05,1.0,0.06929642456141683,0.03486958666161376
953,953.0,2.3005533353920434e-05,1.0,0.06929655005214888,0.03487041403942899
954,954.0,2.247345865318695e-05,1.0,0.0692861028777133,0.034871229853500024
955,955.0,2.1595871146615828e-05,1.0,0.06929220942620566,0.034872032093969496
956,956.0,1.988751271616334e-05,1.0,0.06927325995996843,0.03487281579794718
957,957.0,1.621145726096297e-05,1.0,0.06929379240954019,0.03487356891491578
958,958.0,8.045356486925372e-06,1.0,0.06925481706459316,0.03487426247035758
959,959.0,-9.40396540189101e-06,1.0,0.06931160703677501,0.03487482783755584
960,960.0,-4.128606165684332e-05,1.0,0.06922721942434736,0.034875108419106904
961,961.0,-7.707698922307985e-05,1.0,0.06937575377425957,0.03487478045633602
962,962.0,-5.826920950743754e-05,1.0,0.06918780181395326,0.034873340643721926
963,963.0,6.795032447316334e-05,1.0,0.06949848235377214,0.03487065281520582
964,964.0,0.00017084846701781933,1.0,0.06910634101209823,0.034868620989027724
965,965.0,9.272487695050705e-05,1.0,0.069445756533096,0.034870990403639106
966,966.0,-3.878056882994672e-05,1.0,0.06918662341573803,0.03487694856786457
967,967.0,-3.5669015640944865e-05,1.0,0.06919050363971255,0.034880182678570196
968,968.0,6.246285299845124e-05,1.0,0.06942699051858635,0.03487883003147324
969,969.0,8.566962812075549e-05,1.0,0.06910990516954212,0.03487758596012671
970,970.0,7.436686127828662e-06,1.0,0.06926798682147389,0.03487976458169294
971,971.0,-2.3875347985649107e-05,1.0,0.06931819056409395,0.03488275284615534
972,972.0,3.8987950256422166e-05,1.0,0.06911959060155316,0.03488301225920412
973,973.0,6.175823888061413e-05,1.0,0.06929599346328828,0.03488217942508975
974,974.0,4.5913430445554345e-06,1.0,0.06924671070396468,0.03488353943627803
975,975.0,-5.596660767319503e-06,1.0,0.06912582812312519,0.0348856938487659
976,976.0,4.126726533870787e-05,1.0,0.06928353942384094,0.03488585402132141
977,977.0,3.4363408719728014e-05,1.0,0.06921648387126705,0.03488565877757723
978,978.0,4.2481776332567353e-07,1.0,0.06914450355582752,0.03488709844302005
979,979.0,1.747879754683081e-05,1.0,0.06925424870068282,0.034888297303241354
980,980.0,3.198953259074649e-05,1.0,0.06918239299263926,0.03488831212441293
981,981.0,1.2617128087267766e-05,1.0,0.06916078051030874,0.034888921935486684
982,982.0,1.3789566765626706e-05,1.0,0.06923593080241655,0.034890038033643725
983,983.0,2.440799567835955e-05,1.0,0.06916587483989158,0.03489047824849969
984,984.0,1.3936020247977806e-05,1.0,0.06917781993461043,0.034890959376396254
985,985.0,1.3741197812823685e-05,1.0,0.06921114073188647,0.0348918110051752
986,986.0,2.317060826415093e-05,1.0,0.06914939051119685,0.0348922972615481
987,987.0,1.4439638272647944e-05,1.0,0.0691935647392695,0.03489277672680113
988,988.0,9.963581194202578e-06,1.0,0.06918996232241618,0.034893585223028586
989,989.0,2.1109184035237235e-05,1.0,0.06913926254092541,0.03489408907741498
990,990.0,1.840280626044518e-05,1.0,0.06920050290760987,0.03489443674923673
991,991.0,8.469387356281407e-06,1.0,0.06916738842910293,0.034895173350098396
992,992.0,1.5305470083916163e-05,1.0,0.06914112539211585,0.034895815525121894
993,993.0,2.021531203005209e-05,1.0,0.06920881588489879,0.03489611107255224
994,994.0,1.164249897152107e-05,1.0,0.06915105819422955,0.034896645178023676
995,995.0,1.0934462829127255e-05,1.0,0.0691439321655618,0.034897350631725235
996,996.0,1.7309760027459038e-05,1.0,0.0692010934209067,0.03489775692645922
997,997.0,1.4831766495027572e-05,1.0,0.06913785696864513,0.03489813851677139
998,998.0,1.0904603810992892e-05,1.0,0.06915261679617225,0.03489874260040279
999,999.0,1.3461359665131242e-05,1.0,0.06918793315206832,0.034899260214242576
1000,1000.0,1.4730482126165203e-05,1.0,0.069131931331249,0.03489964077892346
1001,1001.0,1.2545133897738277e-05,1.0,0.06916074017902038,0.034900110578702244
1002,1002.0,1.1959884537221418e-05,1.0,0.06917109765825691,0.03490062467794379
1003,1003.0,1.2867394570875197e-05,1.0,0.06913543914236604,0.03490106251369984
1004,1004.0,1.2881033083920937e-05,1.0,0.0691673961376502,0.03490147992887385
1005,1005.0,1.2152124478736262e-05,1.0,0.06915284109229472,0.03490192902287654
1006,1006.0,1.1666165542600723e-05,1.0,0.06914000905402956,0.034902378598674476
1007,1007.0,1.1939770200211223e-05,1.0,0.06916555684574528,0.034902802739300916
1008,1008.0,1.218494956673645e-05,1.0,0.06913792644834393,0.03490320992355071
1009,1009.0,1.1446792902924328e-05,1.0,0.06914837802521881,0.03490362666234433
1010,1010.0,1.1010106781623596e-05,1.0,0.06916092176987504,0.03490405196386605
1011,1011.0,1.156705184109887e-05,1.0,0.06912941401010199,0.03490445150560709
1012,1012.0,1.1382932933599294e-05,1.0,0.06915435144767297,0.03490483580946093
1013,1013.0,1.0580434925696563e-05,1.0,0.06915292290020178,0.03490523955784133
1014,1014.0,1.0778166260611465e-05,1.0,0.06912772009566773,0.03490563688410362
1015,1015.0,1.1033404640669093e-05,1.0,0.06915720225275018,0.03490600620287699
1016,1016.0,1.0400953825066861e-05,1.0,0.06914408338298483,0.034906382427642844
1017,1017.0,1.0174612487682654e-05,1.0,0.06912835870175615,0.034906767566009404
1018,1018.0,1.0484311733367088e-05,1.0,0.06915361298188581,0.034907130631575155
1019,1019.0,1.0192205711161404e-05,1.0,0.06913760179162776,0.03490748579990924
1020,1020.0,9.77278679517109e-06,1.0,0.06913312875832671,0.03490785178279073
1021,1021.0,9.9204996709811e-06,1.0,0.06914836501864491,0.03490820757261018
1022,1022.0,9.87968286319075e-06,1.0,0.0691340977060223,0.03490854872474719
1023,1023.0,9.467695585653312e-06,1.0,0.06913624398914446,0.03490889503671112
1024,1024.0,9.423414812386146e-06,1.0,0.06914109801550442,0.034909239927226894
1025,1025.0,9.499809567040125e-06,1.0,0.0691336250215995,0.03490957043884824
1026,1026.0,9.194431200526493e-06,1.0,0.06913804241055914,0.034909899407761416
1027,1027.0,-0.002660697532041153,1.0,0.06913428803392853,0.03491023104673305
1028,1028.0,0.0015209070155926246,2.0,0.06528856271377238,0.03491055202792622
1029,1029.0,-0.0005466203608654771,2.0,0.06454603767580012,0.03481778901546249
1030,1030.0,-5.883518460685466e-06,2.0,0.06688583792131174,0.03487078393521615
1031,1031.0,0.0006526773244814625,2.0,0.06987401985431192,0.034851728062881726
1032,1032.0,0.0002432310665173436,2.0,0.07206664849493967,0.03485152301269949
1033,1033.0,0.00010016366382800768,2.0,0.07142811200867377,0.034874277237076666
1034,1034.0,0.00018584901698136404,2.0,0.06940689528078753,0.03488276077645323
1035,1035.0,-0.00011936977882557307,2.0,0.0676839337522073,0.03488625493657097
1036,1036.0,8.125505386038438e-05,2.0,0.06642414496627504,0.034892739115296216
1037,1037.0,0.00015274673324864972,2.0,0.06598238842072109,0.0348885742253264
1038,1038.0,0.0001377572226882571,2.0,0.06655260362449535,0.03489140921348275
1039,1039.0,0.00019469688452853614,2.0,0.06694884976833478,0.034896739169325224
1040,1040.0,0.00017570897090425007,2.0,0.0674956155876715,0.0349015467783355
1041,1041.0,-6.808853368483675e-05,2.0,0.06868124677598952,0.03490834266232719
1042,1042.0,-5.6374475586487644e-05,2.0,0.06931171418174593,0.03491447691021355
1043,1043.0,-1.9788941561345748e-05,2.0,0.06892117464614253,0.03491209971560621
1044,1044.0,-8.70493305415933e-06,2.0,0.0686492381280043,0.0349101316197683
1045,1045.0,0.0001941038219800933,2.0,0.06877688253144329,0.034909440792049155
1046,1046.0,6.957049165095389e-05,2.0,0.06873092053013723,0.03490913690902674
1047,1047.0,5.560042238792201e-05,2.0,0.06896077797744542,0.03491591356361009
1048,1048.0,1.2481785847163868e-05,2.0,0.06946146682919141,0.03491834276538353
1049,1049.0,-7.14673239167109e-05,2.0,0.06962817927583047,0.03492028429396528
1050,1050.0,5.590525756574604e-05,2.0,0.06939373815881235,0.03492072016419578
1051,1051.0,1.5072996481977992e-05,2.0,0.06915201729795747,0.03491822456295337
1052,1052.0,4.0928366554501384e-05,2.0,0.0689102232224112,0.034920176729859496
1053,1053.0,1.921275797273052e-05,2.0,0.06864940758484489,0.034920703085527374
1054,1054.0,1.2331326212092732e-06,2.0,0.06885387431355251,0.03492213236211258
1055,1055.0,8.058096695802134e-06,2.0,0.06919977589465595,0.03492280331903501
1056,1056.0,3.483140079752711e-05,2.0,0.06935857266758035,0.03492284638350956
1057,1057.0,1.799856763400666e-05,2.0,0.06983184534293514,0.034923127796316435
1058,1058.0,1.8933220068874504e-05,2.0,0.07048931856408439,0.03492434423896301
1059,1059.0,8.486719241112765e-06,2.0,0.07074793641356092,0.034924972832791765
1060,1060.0,-9.331965923282297e-06,2.0,0.07087069757449171,0.03492563408124809
1061,1061.0,1.5612451728918085e-05,2.0,0.07096695284526891,0.03492593048655661
1062,1062.0,1.2679814543696366e-05,2.0,0.07068497649959797,0.034925604560484234
1063,1063.0,4.981553256802421e-06,2.0,0.07028964082386373,0.034926149839056106
1064,1064.0,2.2288850924978765e-05,2.0,0.07014560632530996,0.03492659269896648
1065,1065.0,2.339327819293265e-06,2.0,0.07015603955455069,0.03492676668808146
1066,1066.0,1.0645544007608226e-05,2.0,0.07031106540367446,0.03492754517425324
1067,1067.0,1.1739802585591774e-05,2.0,0.07051807302037806,0.0349276268813269
1068,1068.0,-1.78037386244986e-07,2.0,0.07051433623920303,0.034927998706895086
1069,1069.0,1.0323808128846708e-05,2.0,0.07031043826022479,0.03492840875711157
1070,1070.0,1.9137451618381128e-07,2.0,0.07004913128848378,0.03492840253854952
1071,1071.0,6.554531831782692e-06,2.0,0.06979776911595456,0.03492876313453694
1072,1072.0,9.199618558447587e-06,2.0,0.06962834045361663,0.034928769819012724
1073,1073.0,6.597302716933718e-06,2.0,0.06961942076818627,0.03492899876149665
1074,1074.0,7.861547788006981e-06,2.0,0.06970135842910094,0.03492932009643997
1075,1075.0,5.672964614404897e-06,2.0,0.06976771219725554,0.03492955053649848
1076,1076.0,0.00011127940814176943,2.0,0.06987288767905614,0.034929825137908634
1077,1077.0,1.7483469456043594e-05,2.0,0.07007283506518626,0.034930023294132695
1078,1078.0,1.2463522029751925e-06,2.0,0.06935936736073886,0.03493391050273438
1079,1079.0,2.876754643009643e-08,2.0,0.06948720542812961,0.034934521274030836
1080,1080.0,0.0,2.0,0.06924726930091996,0.03493456481477552
1081,1081.0,0.0,2.0,0.06922882826795229,0.03493456581975725
1082,1082.0,0.0,2.0,0.06922882826795229,0.03493456581975725
1083,1083.0,0.0,2.0,0.06922882826795229,0.03493456581975725


==> Fig6.csv <==
,epochs,Decay,Modes,Loss,Modes_truncated,Loss_truncated,epochs_truncated
0,0.0,0.05009130218271743,1.0,-0.0017661099398702139,1.0,0.03686461828500735,521.0
1,1.0,0.050244918011346,1.0,-0.0016773343159572846,1.0,0.03686567972131478,522.0
2,2.0,0.049584313399559016,1.0,-0.001595367371370375,1.0,0.0368666770300227,523.0
3,3.0,0.049519220015739704,1.0,-0.001517172710753699,1.0,0.036867645635503696,524.0
4,4.0,0.049436400965125214,1.0,-0.00144376468681494,1.0,0.03686863280254886,525.0
5,5.0,0.04944286309706763,1.0,-0.0013739979820393726,1.0,0.03686962469719437,526.0
6,6.0,0.04983767832683276,1.0,-0.0013077109627072443,1.0,0.03687057020505375,527.0
7,7.0,0.05045527930856365,1.0,-0.0012446138398121364,1.0,0.03687145990458072,528.0
8,8.0,0.05118203882104263,1.0,-0.0011840932777739638,1.0,0.0368723370949551,529.0
9,9.0,0.05198021201378015,1.0,-0.0011258196273702112,1.0,0.03687323226413312,530.0
10,10.0,0.05286932334764749,1.0,-0.0010696356877851385,1.0,0.03687411902291144,531.0
11,11.0,0.05395173628100832,1.0,-0.0010154442394436243,1.0,0.03687495835793294,532.0
12,12.0,0.05541377052169292,1.0,-0.0009631410078388921,1.0,0.03687575930172646,533.0
13,13.0,0.05728349211002624,1.0,-0.0009125428085351094,1.0,0.03687655994306928,534.0
14,14.0,0.05946251654658258,1.0,-0.0008633386643295844,1.0,0.03687736825127838,535.0
15,15.0,0.06195629190106358,1.0,-0.0008152606490671555,1.0,0.03687815494788827,536.0
16,16.0,0.06492248302040363,1.0,-0.0007681828805276019,1.0,0.03687890245601535,537.0
17,17.0,0.06856937508289819,1.0,-0.0007220191834926003,1.0,0.03687962881221744,538.0
18,18.0,0.07306384276433876,1.0,-0.0006766176940263821,1.0,0.036880356316940956,539.0
19,19.0,0.0785586262232426,1.0,-0.000631760361216298,1.0,0.036881079989272335,540.0
20,20.0,0.08529542958148857,1.0,-0.0005872283610487598,1.0,0.03688177953051762,541.0
21,21.0,0.09368774931443548,1.0,-0.0005428400500900847,1.0,0.036882450617488,542.0
22,22.0,0.10435669656901726,1.0,-0.0004984321694515479,1.0,0.03688310847162676,543.0
23,23.0,0.11818985048923729,1.0,-0.0004538247649738578,1.0,0.03688376405713734,544.0
24,24.0,0.13656316888830758,1.0,-0.0004088137139756135,1.0,0.036884410252737664,545.0
25,25.0,0.1618585811577677,1.0,-0.0003631920887737293,1.0,0.036885035080093144,546.0
26,26.0,0.19855642927542516,1.0,-0.0003167636346279892,1.0,0.036885639202257424,547.0
27,27.0,0.256025432026608,1.0,-0.00026933138081626566,1.0,0.03688623299301309,548.0
28,28.0,0.3576580316077391,1.0,-0.00022068357123120812,1.0,0.03688682120776617,549.0
29,29.0,0.5831686687922644,1.0,-0.00017059494557693987,1.0,0.03688739819902178,550.0
30,30.0,1.49588221430397,1.0,-0.00011883624977009255,1.0,0.036887957782048696,551.0
31,31.0,2.9557123673228447,1.0,-6.517999540317102e-05,1.0,0.03688850161878651,552.0
32,32.0,0.7677587862279652,1.0,-9.399171064711086e-06,1.0,0.03688903566648989,553.0
33,33.0,0.45005602549183427,1.0,4.873808258697245e-05,1.0,0.036889562087555144,554.0
34,34.0,0.3230034577153507,1.0,0.00010947146938144278,1.0,0.03689007774622287,555.0
35,35.0,0.25478270419855764,1.0,0.00017304576009759227,1.0,0.03689057951987966,556.0
36,36.0,0.21231333458012625,1.0,0.00023970586039613658,1.0,0.036891068324846434,557.0
37,37.0,0.1833948763311436,1.0,0.000309694746560508,1.0,0.036891547347129086,558.0
38,38.0,0.1624772719585074,1.0,0.00038325609891166543,1.0,0.03689201799439959,559.0
39,39.0,0.1466654903328952,1.0,0.00046063912943082174,1.0,0.03689247884885574,560.0
40,40.0,0.13429927709290654,1.0,0.000542100314062843,1.0,0.03689292810139404,561.0
41,41.0,0.12436323339385288,1.0,0.0006278996211570863,1.0,0.03689336579812019,562.0
42,42.0,0.11620389820574854,1.0,0.0007182961828059567,1.0,0.03689379318378959,563.0
43,43.0,0.10937852251131963,1.0,0.000813548779064077,1.0,0.03689421066211687,564.0
44,44.0,0.10357404376125354,1.0,0.0009139179638370248,1.0,0.036894616401193694,565.0
45,45.0,0.09856455899820013,1.0,0.0010196641407119735,1.0,0.0368950079791007,566.0
46,46.0,0.094184835287489,1.0,0.0011310428507369562,1.0,0.03689538260446889,567.0
47,47.0,0.09031014404066225,1.0,0.0012483024088445088,1.0,0.03689574424732356,568.0
48,48.0,0.08684305152181676,1.0,0.0013716838982385563,1.0,0.036896100549878894,569.0
49,49.0,0.08370722290707369,1.0,0.001501419069676592,1.0,0.036896473449912426,570.0
50,50.0,0.08084369906306543,1.0,0.001637725517223908,1.0,0.0368968629175556,571.0
51,51.0,0.07820613156761726,1.0,0.0017808032938242385,1.0,0.03689724599863133,572.0
52,52.0,0.07575646355564737,1.0,0.0019308345606951626,1.0,0.03689759386812875,573.0
53,53.0,0.07346339626587531,1.0,0.0020879826338256096,1.0,0.0368979109044954,574.0
54,54.0,0.07130215377719618,1.0,0.0022523882065178464,1.0,0.036898223721834836,575.0
55,55.0,0.06925295363939914,1.0,0.0024241659833213443,1.0,0.03689854712687389,576.0
56,56.0,0.06729903794421672,1.0,0.0026034042772435733,1.0,0.036898869945135256,577.0
57,57.0,0.06542644089840145,1.0,0.0027901645636895997,1.0,0.036899169847450515,578.0
58,58.0,0.063624399989059,1.0,0.0029844785258895477,2.0,0.036899442392345876,579.0
59,59.0,0.061884325381443755,1.0,0.003186346071290447,2.0,0.03689701486556873,580.0
60,60.0,0.06019863799042776,1.0,0.0033957366016629685,2.0,0.03689948160527915,581.0
61,61.0,0.05856125972572931,1.0,0.0036125893638783587,2.0,0.036897607934494835,582.0
62,62.0,0.05696805975896664,1.0,0.0038368112492562388,2.0,0.03689802158468289,583.0
63,63.0,0.055415718789787974,1.0,0.004068277218720258,2.0,0.036900841813266354,584.0
64,64.0,0.05390110100244734,1.0,0.004306834140932611,2.0,0.03690191286288659,585.0
65,65.0,0.05242193389341557,1.0,0.004552301834911548,2.0,0.03690228868710809,586.0
66,66.0,0.05097670596906769,1.0,0.0048044720418045144,2.0,0.03690301962357301,587.0
67,67.0,0.04956400218751896,1.0,0.005063110933001039,2.0,0.036903942257282246,588.0
68,68.0,0.04818242826578297,1.0,0.005327962274809856,2.0,0.03690456624533553,589.0
69,69.0,0.046830655221087876,1.0,0.005598748021319732,2.0,0.03690499913178602,590.0
70,70.0,0.04550744645701212,1.0,0.005875168603675434,2.0,0.0369057206130726,591.0
71,71.0,0.04421164895485907,1.0,0.00615690351414796,2.0,0.036906672007042604,592.0
72,72.0,0.042942002138849834,1.0,0.006443612160341752,2.0,0.036907342090143166,593.0
73,73.0,0.04169730240059908,1.0,0.0067349348064573746,2.0,0.0369077603920693,594.0
74,74.0,0.04047654483811326,1.0,0.007030492306725617,2.0,0.03690845089523229,595.0
75,75.0,0.03927886746567254,1.0,0.007329886842716388,2.0,0.03690953716162539,596.0
76,76.0,0.03810369018660638,1.0,0.0076327038288218135,2.0,0.03691063943483839,597.0
77,77.0,0.03695068047528529,1.0,0.007938513724091838,2.0,0.03691146707763864,598.0
78,78.0,0.03581974476825867,1.0,0.008246875247554502,2.0,0.036912142760724215,599.0
79,79.0,0.03471113947924702,1.0,0.00855733881987647,2.0,0.036912930171831115,600.0
80,80.0,0.033625402090773214,1.0,0.008869450390703072,2.0,0.03691387674770822,601.0
81,81.0,0.0325632593009343,1.0,0.009182756730346577,2.0,0.036914834563460334,602.0
82,82.0,0.03152562834627811,1.0,0.00949681071343603,2.0,0.0369157274860365,603.0
83,83.0,0.03051364391797667,1.0,0.009811176205750286,2.0,0.03691662755221233,604.0
84,84.0,0.029528479651625365,1.0,0.010125433276257619,2.0,0.0369176006620712,605.0
85,85.0,0.028571259757660887,1.0,0.01043918398039714,2.0,0.03691859065979297,606.0
86,86.0,0.027643129901649056,1.0,0.010752056537611498,2.0,0.03691954304195206,607.0
87,87.0,0.026745053871186874,1.0,0.011063708482208178,2.0,0.036920547430144696,608.0
88,88.0,0.025877829196131727,1.0,0.011373830382969886,2.0,0.036921675296825114,609.0
89,89.0,0.025042055866994366,1.0,0.01168214706238432,2.0,0.03692282320192164,610.0
90,90.0,0.02423807620715529,1.0,0.011988418488535593,2.0,0.03692389885070689,611.0
91,91.0,0.023465947088504472,1.0,0.012292439793332145,2.0,0.03692496823759433,612.0
92,92.0,0.022725433373737183,1.0,0.01259403999009137,2.0,0.03692611386835644,613.0
93,93.0,0.022016021479180626,1.0,0.012893079691029147,2.0,0.03692731201743018,614.0
94,94.0,0.02133686740492057,1.0,0.013189448064391377,2.0,0.03692849176679207,615.0
95,95.0,0.020686842519231717,1.0,0.013483059312042968,2.0,0.03692966106729176,616.0
96,96.0,0.02006458026375876,1.0,0.013773847818701432,2.0,0.03693089864151493,617.0
97,97.0,0.019468509302697265,1.0,0.014061763270212907,2.0,0.03693220017942075,618.0
98,98.0,0.018896949343962428,1.0,0.014346765876836054,2.0,0.036933493268668294,619.0
99,99.0,0.018348174594742625,1.0,0.014628821624244002,2.0,0.03693478197475843,620.0
100,100.0,0.01782047819042061,1.0,0.01490789857695846,2.0,0.036936112013379346,621.0
101,101.0,0.017312251153559426,1.0,0.015183963950727951,2.0,0.036937475304909165,622.0
102,102.0,0.016822036853640046,1.0,0.015456982106198608,2.0,0.03693884660660488,623.0
103,103.0,0.01634856692672497,1.0,0.01572691382535537,2.0,0.03694023611124994,624.0
104,104.0,0.01589077317581852,1.0,0.015993716632647984,2.0,0.036941652959994714,625.0
105,105.0,0.015447783509402626,1.0,0.0162573459602772,2.0,0.036943087173306056,626.0
106,106.0,0.015018893244739527,1.0,0.016517756822343584,2.0,0.03694454089020436,627.0
107,107.0,0.014603535734853323,1.0,0.016774905744233622,2.0,0.036946022561013855,628.0
108,108.0,0.01420123457495601,1.0,0.01702875251154623,2.0,0.036947525656044436,629.0
109,109.0,0.013811571749735421,1.0,0.017279261667070875,2.0,0.036949038398208345,630.0
110,110.0,0.013434173288236491,1.0,0.017526403373963412,2.0,0.036950570817128915,631.0
111,111.0,0.013068711343690196,1.0,0.017770153840204472,2.0,0.03695213092526993,632.0
112,112.0,0.012714887078912046,1.0,0.01801049556242475,2.0,0.03695370817184374,633.0
113,113.0,0.012372437889594587,1.0,0.01824741766336093,2.0,0.036955295283502526,634.0
114,114.0,0.012041128994206018,1.0,0.01848091597073802,2.0,0.03695689653707788,635.0
115,115.0,0.011720736429050997,1.0,0.018710993264240625,2.0,0.03695852049486524,636.0
116,116.0,0.011411035032052895,1.0,0.018937659405870055,2.0,0.036960167728982654,637.0
117,117.0,0.011111788603801262,1.0,0.019160931175129164,2.0,0.03696183187533825,638.0
118,118.0,0.01082276469760369,1.0,0.01938083187933495,2.0,0.036963505063933,639.0
119,119.0,0.010543739800837719,1.0,0.0195973907644196,2.0,0.03696519361680928,640.0
120,120.0,0.010274500030499761,1.0,0.01981064270111599,2.0,0.036966903076969614,641.0
121,121.0,0.010014829548582908,1.0,0.020020627978105214,2.0,0.03696862487565968,642.0
122,122.0,0.009764509020372451,1.0,0.020227392119967817,2.0,0.036970356259790706,643.0
123,123.0,0.009523312390400695,1.0,0.02043098548066394,2.0,0.036972105559058124,644.0
124,124.0,0.009291004271808052,1.0,0.020631462804001036,2.0,0.03697387033091054,645.0
125,125.0,0.00906733705805024,1.0,0.020828882715097197,2.0,0.03697564302411258,646.0
126,126.0,0.008852047533553531,1.0,0.02102330715251947,2.0,0.03697742834138786,647.0
127,127.0,0.008644856159542982,1.0,0.02121480073296546,2.0,0.03697922730805091,648.0
128,128.0,0.008445466580709113,1.0,0.02140343003524353,2.0,0.03698103485076416,649.0
129,129.0,0.008253569314564033,1.0,0.02158926285823128,2.0,0.036982850334219726,650.0
130,130.0,0.008068844251523944,1.0,0.021772367458092065,2.0,0.0369846743913678,651.0
131,131.0,0.007890963663699381,1.0,0.02195281185722743,2.0,0.03698650698612918,652.0
132,132.0,0.007719589012006933,1.0,0.022130663204396522,2.0,0.03698834643813252,653.0
133,133.0,0.007554353220564254,1.0,0.02230598720124022,2.0,0.036990190881594616,654.0
134,134.0,0.00739475326398603,1.0,0.022478847460018016,2.0,0.036992040325431845,655.0
135,135.0,0.007239757647288769,1.0,0.022649304459915247,2.0,0.036993894630871195,656.0
136,136.0,0.0070878866757655935,1.0,0.02281741203501706,2.0,0.03699575171595127,657.0
137,137.0,0.006945728008994686,1.0,0.02298320471771011,2.0,0.03699760946224304,658.0
138,138.0,0.00681848490407701,1.0,0.023146686438149176,2.0,0.03699946868715489,659.0
139,139.0,0.00667701084570009,1.0,0.023308017306623987,2.0,0.03700132964374295,660.0
140,140.0,0.006543388640683025,1.0,0.02346748633936939,2.0,0.03700318925182505,661.0
141,141.0,0.006424170086176098,1.0,0.02362470387176314,2.0,0.03700504683663602,662.0
142,142.0,0.006299091025927142,1.0,0.023779796907722008,2.0,0.03700690326517663,663.0
143,143.0,0.006178928341095132,1.0,0.02393305464455616,2.0,0.037008755838114755,664.0
144,144.0,0.00606783504796718,1.0,0.024084287448891014,2.0,0.03701060410711586,665.0
145,145.0,0.005952791135303938,1.0,0.024233563718871667,2.0,0.03701244837720194,666.0
146,146.0,0.005844749655553441,1.0,0.024381056466975314,2.0,0.03701428644115427,667.0
147,147.0,0.005741174307863162,1.0,0.024526625073536628,2.0,0.037016118470014694,668.0
148,148.0,0.0056339032285886255,1.0,0.024670397213068573,2.0,0.03701794359128406,669.0
149,149.0,0.005538232948793648,1.0,0.024812442015698735,2.0,0.037019760696557096,670.0
150,150.0,0.005435389883068092,1.0,0.024952627809478236,2.0,0.03702156959239636,671.0
151,151.0,0.005342957432356469,1.0,0.025091205011384447,2.0,0.037023368958502605,672.0
152,152.0,0.00525100767857909,1.0,0.02522795714383592,2.0,0.0370251588668721,673.0
153,153.0,0.005162240871767508,1.0,0.02536311010321516,2.0,0.03702693841659004,674.0
154,154.0,0.005071306161202736,1.0,0.02549664257914802,2.0,0.03702870678250243,675.0
155,155.0,0.004982446847821038,1.0,0.025628602995289778,2.0,0.03703046395972582,676.0
156,156.0,0.004902006478492221,1.0,0.025758903885416264,2.0,0.03703220900370319,677.0
157,157.0,0.004818154036119944,1.0,0.0258875667829075,2.0,0.03703394118389073,678.0
158,158.0,0.004735577209256312,1.0,0.026014779602021434,2.0,0.037035660515105796,679.0
159,159.0,0.004657839757244116,1.0,0.02614042550802425,2.0,0.03703736626930829,680.0
160,160.0,0.004581668033466656,1.0,0.026264509315525732,2.0,0.03703905799439311,681.0
161,161.0,0.004503305532202856,1.0,0.02638713076675541,2.0,0.037040735380664054,682.0
162,162.0,0.004431113928474006,1.0,0.026508305431327928,2.0,0.037042397902596925,683.0
163,163.0,0.0043583484959556044,1.0,0.026627949827461653,2.0,0.03704404536297433,684.0
164,164.0,0.004286729410517183,1.0,0.02674620330414263,2.0,0.0370456772503647,685.0
165,165.0,0.0042172024244576615,1.0,0.026863027158620992,2.0,0.037047293395205655,686.0
166,166.0,0.004149921062116277,1.0,0.026978429035507213,2.0,0.03704889345798712,687.0
167,167.0,0.00408214434610137,1.0,0.027092442941704632,2.0,0.03705047713703818,688.0
168,168.0,0.004016909562982724,1.0,0.02720510821729266,2.0,0.03705204429566874,689.0
169,169.0,0.003953653942243089,1.0,0.02731639053122127,2.0,0.037053594481689434,690.0
170,170.0,0.0038896791076124594,1.0,0.027426338827754193,2.0,0.03705512729633826,691.0
171,171.0,0.003828808430596355,1.0,0.027534987860720592,2.0,0.037056641388535046,692.0
172,172.0,0.003768565036333022,1.0,0.02764229883034909,2.0,0.03705813207564396,693.0
173,173.0,0.0037090410618112715,1.0,0.027748338900709484,2.0,0.03705958767592797,694.0
174,174.0,0.003651209767789265,1.0,0.027853107734589145,2.0,0.03706100237524695,695.0
175,175.0,0.0035947730066752323,1.0,0.027956607998239683,2.0,0.037062441654924984,696.0
176,176.0,0.003538570583457908,1.0,0.028058870128681884,2.0,0.037063918113937167,697.0
177,177.0,0.003484234647175014,1.0,0.02815991701793322,2.0,0.03706535591558809,698.0
178,178.0,0.003430913725882237,1.0,0.02825973948635065,2.0,0.037066727129078055,699.0
179,179.0,0.0033779830221371734,1.0,0.028358374884224487,2.0,0.03706808647683038,700.0
180,180.0,0.0033266971280679417,1.0,0.028455837214281462,2.0,0.03706946702658927,701.0
181,181.0,0.0032758377919295143,1.0,0.02855212317544304,2.0,0.037070789214383525,702.0
182,182.0,0.003226329791868553,1.0,0.028647265696787286,2.0,0.03707201663640973,703.0
183,183.0,0.0031783594584902206,1.0,0.0287412634530935,2.0,0.0370732750969662,704.0
184,184.0,0.0031324257607410737,1.0,0.028834142076162476,2.0,0.03707464844926273,705.0
185,185.0,0.0030847803752869635,1.0,0.028925933216978006,2.0,0.03707598165778096,706.0
186,186.0,0.0030376971237361036,1.0,0.029016683689899934,2.0,0.03707719829986895,707.0
187,187.0,0.0029940398773599113,1.0,0.02910633205906739,2.0,0.03707842367440132,708.0
188,188.0,0.0029507220257787453,1.0,0.02919488277537384,2.0,0.037079690273626134,709.0
189,189.0,0.0029065311818462225,1.0,0.0292824244702809,2.0,0.03708089451766881,710.0
190,190.0,0.0028641092594371017,1.0,0.029368956431014795,2.0,0.03708204506270539,711.0
191,191.0,0.00282357268260978,1.0,0.02945444245255343,2.0,0.03708325655316939,712.0
192,192.0,0.0027824392586604835,1.0,0.029538924176357045,2.0,0.037084425577414766,713.0
193,193.0,0.0027419858759218305,1.0,0.029622447392671062,2.0,0.03708552270610297,714.0
194,194.0,0.002703508240867631,1.0,0.029704984881007965,2.0,0.037086679075794396,715.0
195,195.0,0.0026649988601972394,1.0,0.0297865473515673,2.0,0.03708779550786433,716.0
196,196.0,0.0026267434733564057,1.0,0.0298671845294367,2.0,0.037088857325922174,717.0
197,197.0,0.0025901166207102605,1.0,0.029946886745322195,2.0,0.03708994958621387,718.0
198,198.0,0.0025539171654812127,1.0,0.03002565298397947,2.0,0.03709100587363281,719.0
199,199.0,0.002517789782640268,1.0,0.03010352377403475,2.0,0.03709202798979129,720.0
200,200.0,0.00248295392232124,1.0,0.030180503980678303,2.0,0.03709305336298224,721.0
201,201.0,0.0024488086880669682,1.0,0.030256587926927033,2.0,0.03709408261959433,722.0
202,202.0,0.002414684375616845,1.0,0.03033180702337153,2.0,0.03709508667706201,723.0
203,203.0,0.0023815894905163414,1.0,0.030406174872252358,2.0,0.03709606137685018,724.0
204,204.0,0.0023492745782464617,1.0,0.03047968493944401,2.0,0.03709706202552427,725.0
205,205.0,0.002317051464164269,1.0,0.030552361579731395,2.0,0.03709805474571736,726.0
206,206.0,0.002285609154449917,1.0,0.030624221875879515,2.0,0.03709898162393516,727.0
207,207.0,0.002254957710135937,1.0,0.030695262075915667,2.0,0.03709991254717773,728.0
208,208.0,0.0022245236799834332,1.0,0.030765499715810985,2.0,0.0371008687856546,729.0
209,209.0,0.002194646932007001,1.0,0.030834952923624565,2.0,0.03710177761664575,730.0
210,210.0,0.0021655317287301032,1.0,0.030903622384995798,2.0,0.03710265808411374,731.0
211,211.0,0.0021367475649869874,1.0,0.030971519430071766,2.0,0.037103555815319565,732.0
212,212.0,0.0021083743816120337,1.0,0.031038661937699875,2.0,0.03710443659448354,733.0
213,213.0,0.002080679768988181,1.0,0.031105054655254493,2.0,0.03710528014710158,734.0
214,214.0,0.0020534059928012205,1.0,0.031170704963342132,2.0,0.037106127530302124,735.0
215,215.0,0.0020264725051556765,1.0,0.03123562876136099,2.0,0.03710698781341878,736.0
216,216.0,0.002000108889133065,1.0,0.031299834108470745,2.0,0.03710783362043236,737.0
217,217.0,0.0019742103356559337,1.0,0.03136332669469763,2.0,0.037108666722132755,738.0
218,218.0,0.0019486418865010098,1.0,0.03142611955949601,2.0,0.03710949066706696,739.0
219,219.0,0.0019235366485135504,1.0,0.031488222631803536,2.0,0.03711029524570823,740.0
220,220.0,0.0018988990408054206,1.0,0.03154964174328197,2.0,0.03711108471207873,741.0
221,221.0,0.001874608133866816,1.0,0.031610387058342515,2.0,0.03711186474220221,742.0
222,222.0,0.0018506958002551476,1.0,0.03167046903681273,2.0,0.037112638738944055,743.0
223,223.0,0.0018272244959949998,1.0,0.031729894455359,2.0,0.03711341020986056,744.0
224,224.0,0.001804118829123314,1.0,0.03178867122673204,2.0,0.03711417257421281,745.0
225,225.0,0.00178134053593303,1.0,0.031846809381222675,2.0,0.03711492134336181,746.0
226,226.0,0.001758951967420832,1.0,0.03190431668467933,2.0,0.03711566105152584,747.0
227,227.0,0.001736939554648649,1.0,0.03196119980136177,2.0,0.0371163904938841,748.0
228,228.0,0.0017152372973156444,1.0,0.032017467502725515,2.0,0.03711710784466711,749.0
229,229.0,0.0016938665216003688,1.0,0.03207312824814586,2.0,0.03711781769431378,750.0
230,230.0,0.0016728543417647717,1.0,0.03212818849465287,2.0,0.03711852334148936,751.0
231,231.0,0.0016521589371083281,1.0,0.032182655487451445,2.0,0.03711922569288083,752.0
232,232.0,0.0016317541691006044,1.0,0.03223653745075127,2.0,0.037119919858094375,753.0
233,233.0,0.0016116596675227466,1.0,0.032289841367473156,2.0,0.037120600360532,754.0
234,234.0,0.0015918647615568893,1.0,0.032342573473661186,2.0,0.03712127118266069,755.0
235,235.0,0.0015723315625647588,1.0,0.03239474073280634,2.0,0.03712193648091736,756.0
236,236.0,0.0015529952373454863,1.0,0.03244634985641129,2.0,0.03712259394742224,757.0
237,237.0,0.001533912191062877,1.0,0.03249740641530005,2.0,0.03712324275531838,758.0
238,238.0,0.0015149348385870658,1.0,0.03254791395167081,2.0,0.03712388587863751,759.0
239,239.0,0.0014966856219641922,1.0,0.032597877913840285,2.0,0.037124523320455134,760.0
240,240.0,0.0014788501418138546,1.0,0.03264729900962585,2.0,0.03712515242013462,761.0
241,241.0,0.0014616363896800663,1.0,0.03269619834611645,2.0,0.037125773209965976,762.0
242,242.0,0.0014441154798144743,1.0,0.03274458690338977,2.0,0.03712638746790225,763.0
243,243.0,0.0014266447433342801,1.0,0.032792482586209266,2.0,0.03712699571292312,764.0
244,244.0,0.001408999290459806,1.0,0.032839872936502784,2.0,0.03712759769818452,765.0
245,245.0,0.0013915787707266896,1.0,0.03288675721220215,2.0,0.03712819325625023,766.0
246,246.0,0.001375197283673662,1.0,0.0329331272974883,2.0,0.03712878242610842,767.0
247,247.0,0.001359541095501627,1.0,0.03297898824785159,2.0,0.037129365426490014,768.0
248,248.0,0.0013433748723938187,1.0,0.03302437206876196,2.0,0.03712994206194354,769.0
249,249.0,0.0013265893796758378,1.0,0.03306930060083543,2.0,0.037130511689847795,770.0
250,250.0,0.0013107268073474204,1.0,0.03311375492772309,2.0,0.03713107409391805,771.0
251,251.0,0.0012958542753581203,1.0,0.03315771244011594,2.0,0.03713162956442878,772.0
252,252.0,0.001280640220046077,1.0,0.033201201643914144,2.0,0.037132178301449256,773.0
253,253.0,0.0012650916149587138,1.0,0.03324425345744975,2.0,0.037132720596988245,774.0
254,254.0,0.0012501559328208255,1.0,0.033286854663921984,2.0,0.037133257175952096,775.0
255,255.0,0.0012356462989589665,1.0,0.033328992238591856,2.0,0.03713378886456266,776.0
256,256.0,0.0012210649508695977,1.0,0.03337068473703601,2.0,0.03713431645078153,777.0
257,257.0,0.0012067076498417295,1.0,0.03341194459141824,2.0,0.03713484033768881,778.0
258,258.0,0.001192716764681893,1.0,0.033452767669714265,2.0,0.03713536034828795,779.0
259,259.0,0.0011786866032969254,1.0,0.03349315975108648,2.0,0.03713587562338687,780.0
260,260.0,0.001164723517998924,1.0,0.03353313144167651,2.0,0.0371363854411031,781.0
261,261.0,0.0011512683991062858,1.0,0.033572679802034676,2.0,0.03713688969247934,782.0
262,262.0,0.0011380230486683013,1.0,0.03361180547705928,2.0,0.037137388666964026,783.0
263,263.0,0.0011246652788927797,1.0,0.03365052397423306,2.0,0.03713788259772906,784.0
264,264.0,0.0011114374069299622,1.0,0.03368884084885874,2.0,0.03713837125412807,785.0
265,265.0,0.0010986110819675072,1.0,0.03372675083647099,2.0,0.03713885394689445,786.0
266,266.0,0.0010859743995081002,1.0,0.03376425685175904,2.0,0.03713933007286241,787.0
267,267.0,0.0010733274665598361,1.0,0.03380137102553208,2.0,0.03713979944069304,788.0
268,268.0,0.001060855853013874,1.0,0.03383809839162375,2.0,0.03714026207764499,789.0
269,269.0,0.001048626153901482,1.0,0.03387443725379307,2.0,0.03714071812220232,790.0
270,270.0,0.0010365162695062336,1.0,0.03391039222033966,2.0,0.03714116812333956,791.0
271,271.0,0.0010245077990800604,1.0,0.03394597019851017,2.0,0.0371416132094304,792.0
272,272.0,0.0010127132757574956,1.0,0.03398117399355826,2.0,0.037142054960105725,793.0
273,273.0,0.001001091836548102,1.0,0.03401600581407244,2.0,0.03714249499422783,794.0
274,274.0,0.0009895443962215631,1.0,0.034050471726792285,2.0,0.037142933799632884,795.0
275,275.0,0.0009781120824531185,1.0,0.034084576447047106,2.0,0.037143369537867545,796.0
276,276.0,0.0009668835052028959,1.0,0.034118321344705056,2.0,0.03714379923532432,797.0
277,277.0,0.0009558235250324201,1.0,0.03415170921558529,2.0,0.03714422144531498,798.0
278,278.0,0.0009448544725031523,1.0,0.03418474591121836,2.0,0.03714463704893852,799.0
279,279.0,0.0009339934972347117,1.0,0.03421743611859218,2.0,0.037145047913671056,800.0
280,280.0,0.0009232908355368956,1.0,0.034249781897173204,2.0,0.037145455236635164,801.0
281,281.0,0.000912736652079083,1.0,0.03428178591651985,2.0,0.03714585872938144,802.0
282,282.0,0.0009022890527768543,1.0,0.03431345259405899,2.0,0.037146257205390956,803.0
283,283.0,0.0008919565584154083,1.0,0.03434478603949301,2.0,0.03714665008328431,804.0
284,284.0,0.0008817575026313305,1.0,0.03437578895075012,2.0,0.03714703799772551,805.0
285,285.0,0.0008716718202818256,1.0,0.03440646434171352,2.0,0.03714742211472773,806.0
286,286.0,0.0008616446530980184,1.0,0.03443681588113465,2.0,0.03714780305685688,807.0
287,287.0,0.0008516249175955037,1.0,0.034466846571571765,2.0,0.03714818058743136,808.0
288,288.0,0.0008415403028288689,1.0,0.03449655754578034,2.0,0.037148554060406846,809.0
289,289.0,0.0008313599719016469,1.0,0.034525948188659505,2.0,0.037148923112304104,810.0
290,290.0,0.0008215978711229461,1.0,0.03455501539616695,2.0,0.03714928776556678,811.0
291,291.0,0.0008135340201343206,1.0,0.03458375499927358,2.0,0.03714964815507186,812.0
292,292.0,0.0008067564510366681,1.0,0.034612180615969504,2.0,0.03715000424225079,813.0
293,293.0,0.0007970704314442635,1.0,0.03464035026089387,2.0,0.037150355867412825,814.0
294,294.0,0.0007851138878007765,1.0,0.034668307864421516,2.0,0.037150702960981184,815.0
295,295.0,0.0007759860665901072,1.0,0.03469595196467591,3.0,0.0371510456423131,816.0
296,296.0,0.0007696208852653788,1.0,0.03472320293597186,3.0,0.03714112892649473,817.0
297,297.0,0.0007610204755104256,1.0,0.03475015811605964,3.0,0.037147817105085475,818.0
298,298.0,0.0007501840461189104,1.0,0.03477691285901651,3.0,0.037147716467814715,819.0
299,299.0,0.0007419294445808172,1.0,0.03480338887617285,3.0,0.0371463050379326,820.0
300,300.0,0.0007352691822824087,1.0,0.03482950762019116,3.0,0.03714900964973545,821.0
301,301.0,0.0007261280580631059,1.0,0.034855358247105464,3.0,0.037152702808586714,822.0
302,302.0,0.0007164759811060858,1.0,0.03488099574309233,3.0,0.03715516792627243,823.0
303,303.0,0.0007089135841531301,1.0,0.034906333011845446,3.0,0.03715613032748703,824.0
304,304.0,0.0007005362918315614,1.0,0.03493135152361831,3.0,0.03715641724008881,825.0
305,305.0,0.0006902103790402265,1.0,0.03495612361386187,3.0,0.037156978944893136,826.0
306,306.0,0.0006827696553385888,1.0,0.034980620227458556,3.0,0.03715817274319947,827.0
307,307.0,0.0006809009341363631,1.0,0.035004772549696556,3.0,0.037159694272069464,828.0
308,308.0,0.0006749588409037626,1.0,0.03502868090813634,3.0,0.03716101546595017,829.0
309,309.0,0.0006611235993057869,1.0,0.03505254009255874,3.0,0.037161835510867026,830.0
310,310.0,0.0006512915455268305,1.0,0.03507620710151881,3.0,0.03716242360935044,831.0
311,311.0,0.0006498285125744981,1.0,0.03509940447797427,3.0,0.03716328754743688,832.0
312,312.0,0.00064401666637469,1.0,0.03512227187003336,3.0,0.03716458921183081,833.0
313,313.0,0.000631413669392478,1.0,0.03514510274179662,3.0,0.037166059669791716,834.0
314,314.0,0.0006241780681481205,1.0,0.03516774406439834,3.0,0.03716730002582825,835.0
315,315.0,0.0006204761444249497,1.0,0.03518995647133098,3.0,0.03716818567423344,836.0
316,316.0,0.0006113387507673926,1.0,0.03521192812749242,3.0,0.03716897286070747,837.0
317,317.0,0.0006038035442793131,1.0,0.0352337830691297,3.0,0.03717000293631539,838.0
318,318.0,0.0006000205589340018,1.0,0.03525532943211931,3.0,0.037171332176146495,839.0
319,319.0,0.000592035212094862,1.0,0.035276623153597406,3.0,0.03717269364210031,840.0
320,320.0,0.000583363165788738,1.0,0.03529779620487236,3.0,0.037173810999689694,841.0
321,321.0,0.0005785179525898695,1.0,0.03531869993100596,3.0,0.03717472250154454,842.0
322,322.0,0.0005718532926946853,1.0,0.03533930957106169,3.0,0.037175721286080377,843.0
323,323.0,0.0005634973442521274,1.0,0.03535975991152523,3.0,0.03717696126986321,844.0
324,324.0,0.0005581808576326758,1.0,0.03537998628992007,3.0,0.03717829369188371,845.0
325,325.0,0.0005532678632623417,1.0,0.03539992843690755,3.0,0.03717951180100338,846.0
326,326.0,0.0005459469602718172,1.0,0.035419693515566876,3.0,0.03718062633458167,847.0
327,327.0,0.0005390541336315172,1.0,0.03543929551629417,3.0,0.03718181933541999,848.0
328,328.0,0.0005336516864770425,1.0,0.035458648774881814,3.0,0.03718317371284253,849.0
329,329.0,0.0005272284121172048,1.0,0.035477768059241535,3.0,0.03718457785578045,850.0
330,330.0,0.0005207164522203974,1.0,0.03549670588309961,3.0,0.037185902778778916,851.0
331,331.0,0.0005155871225833426,1.0,0.035515425689784726,3.0,0.03718716301445372,852.0
332,332.0,0.0005101670078243509,1.0,0.03553392397242906,3.0,0.03718846339876234,853.0
333,333.0,0.0005041627773063373,1.0,0.03555224953025492,3.0,0.037189850898165545,854.0
334,334.0,0.0004988536491488788,1.0,0.03557039174279834,3.0,0.03719127678502335,855.0
335,335.0,0.000492870160781225,1.0,0.03558832953207209,3.0,0.0371926877328948,856.0
336,336.0,0.0004864300885164638,1.0,0.035606087329397275,3.0,0.037194096804414184,857.0
337,337.0,0.00048115494711466905,1.0,0.03562364083318322,3.0,0.03719554800419213,858.0
338,338.0,0.00047639161361222413,1.0,0.03564097345950246,3.0,0.037197049065294426,859.0
339,339.0,0.0004709987151279897,1.0,0.03565812641681762,3.0,0.03719856962666964,860.0
340,340.0,0.00046527768890523467,1.0,0.03567511769645128,3.0,0.03720008966998918,861.0
341,341.0,0.0004597970295308565,1.0,0.03569192458906076,3.0,0.037201620289844084,862.0
342,342.0,0.0004545493607036552,1.0,0.03570853510949842,3.0,0.03720317602444123,863.0
343,343.0,0.00044950160293713825,1.0,0.035724957563368416,3.0,0.03720475324338238,864.0
344,344.0,0.00044457533549366936,1.0,0.035741200011487215,3.0,0.03720634430649316,865.0
345,345.0,0.0004394833762007874,1.0,0.035757269349779935,3.0,0.03720795527176977,866.0
346,346.0,0.00043419902440254126,1.0,0.035773169684245716,3.0,0.03720958798818596,867.0
347,347.0,0.00042913987989877254,1.0,0.035788894853111104,3.0,0.03721122739702151,868.0
348,348.0,0.00042448176096352076,1.0,0.03580443773069191,3.0,0.03721287104298657,869.0
349,349.0,0.00041974425063358935,1.0,0.03581980614039825,3.0,0.03721453524429606,870.0
350,350.0,0.00041468601147573,1.0,0.03583501422256285,3.0,0.03721622318056144,871.0
351,351.0,0.0004097552800864265,1.0,0.03585005892121702,3.0,0.03721792025633227,872.0
352,352.0,0.0004051592543659883,1.0,0.03586492852227001,3.0,0.037219618502659646,873.0
353,353.0,0.00040060500944958923,1.0,0.03587962737756872,3.0,0.03722132345124098,874.0
354,354.0,0.00039596254157524697,1.0,0.0358941672861332,3.0,0.03722304281030734,875.0
355,355.0,0.00039132200219481734,1.0,0.03590854955016155,3.0,0.03722477262357885,876.0
356,356.0,0.0003867474429717806,1.0,0.03592277080624807,3.0,0.03722650155836723,877.0
357,357.0,0.0003822501785625284,1.0,0.035936830927861825,3.0,0.037228229850513744,878.0
358,358.0,0.00037783713176732216,1.0,0.03595073209345181,3.0,0.03722996573820199,879.0
359,359.0,0.00037347075134441777,1.0,0.03596447689419025,3.0,0.03723170837215947,880.0
360,360.0,0.0003690998527987361,1.0,0.03597806817663105,3.0,0.03723344888695254,881.0
361,361.0,0.00036473005390750987,1.0,0.035991507442371236,3.0,0.037235185709255395,882.0
362,362.0,0.00036041129213168683,1.0,0.03600479435456889,3.0,0.037236924222128355,883.0
363,363.0,0.0003561895534492595,1.0,0.03601792878041468,3.0,0.03723866306552962,884.0
364,364.0,0.00035204695793467105,1.0,0.0360309123883858,3.0,0.03724039683693299,885.0
365,365.0,0.00034790722970106595,1.0,0.03604374850902583,3.0,0.03724212538382485,886.0
366,366.0,0.00034375153485931227,1.0,0.03605643983501235,3.0,0.03724384954243683,887.0
367,367.0,0.00033963416180708716,1.0,0.036068986313613535,3.0,0.037245567751040196,888.0
368,368.0,0.00033559143417477756,1.0,0.036081387214434005,3.0,0.03724727835751088,889.0
369,369.0,0.00033160309078699785,1.0,0.03609364376750948,3.0,0.03724898261239858,890.0
370,370.0,0.0003276419274491588,1.0,0.03610575851798926,3.0,0.03725067962674197,891.0
371,371.0,0.00032370255087893994,1.0,0.03611773328454383,3.0,0.037252365605315405,892.0
372,372.0,0.00031977992713123866,1.0,0.03612956890721539,3.0,0.0372540411995563,893.0
373,373.0,0.0003158568471404136,1.0,0.0361412660340277,3.0,0.03725570805522157,894.0
374,374.0,0.0003119030797238993,1.0,0.03615282513363051,3.0,0.037257363619027366,895.0
375,375.0,0.0003078448175085757,1.0,0.03616424605468049,3.0,0.037259005607088475,896.0
376,376.0,0.00030359265124544303,1.0,0.036175527553767996,3.0,0.037260636648264706,897.0
377,377.0,0.00029900711981162146,1.0,0.036186665716858954,3.0,0.037262256572655826,898.0
378,378.0,0.00029451999304387237,1.0,0.03619765339053216,3.0,0.03726386127930611,899.0
379,379.0,0.00029109088297412815,1.0,0.03620847836498862,3.0,0.03726545189586957,900.0
380,380.0,0.0002902595136478198,1.0,0.036219144056414486,3.0,0.03726703072986505,901.0
381,381.0,0.0002887160916436804,1.0,0.03622968865375651,3.0,0.037268594848567975,902.0
382,382.0,0.0002831353758870896,1.0,0.036240206191972525,3.0,0.037270143289931376,903.0
383,383.0,0.0002765246145605503,1.0,0.03625067083331981,3.0,0.03727167777642753,904.0
384,384.0,0.0002740974113999581,1.0,0.03626093613386722,3.0,0.03727319729409235,905.0
385,385.0,0.000273682971861024,1.0,0.03627096456180883,3.0,0.03727470135006184,906.0
386,386.0,0.0002693845248988688,1.0,0.036280907701998696,3.0,0.037276189979210235,907.0
387,387.0,0.0002626353698358105,1.0,0.036290838527589325,3.0,0.03727766286811489,908.0
388,388.0,0.00025934630287185925,1.0,0.036300616034838834,3.0,0.03727912047480056,909.0
389,389.0,0.00025892918557862904,1.0,0.03631015111268076,3.0,0.03728056235167803,910.0
390,390.0,0.00025562141063217956,1.0,0.036319569237406465,3.0,0.037281987626430195,911.0
391,391.0,0.00024928671262640774,1.0,0.03632897465155779,3.0,0.037283397294504715,912.0
392,392.0,0.0002450658799754108,1.0,0.03633826230236624,3.0,0.03728479128314125,913.0
393,393.0,0.0002435539042696774,1.0,0.03634732207755894,3.0,0.03728616861422106,914.0
394,394.0,0.0002418480871240449,1.0,0.03635623065762313,3.0,0.03728752998140717,915.0
395,395.0,0.00023945839751936975,1.0,0.036365086437974266,3.0,0.03728887554456511,916.0
396,396.0,0.00023672570808366646,1.0,0.036373882328202004,3.0,0.037290204660964346,917.0
397,397.0,0.000232330056831759,1.0,0.03638259340274585,3.0,0.03729151770601408,918.0
398,398.0,0.00022750181785359568,1.0,0.03639120711747489,3.0,0.037292814929081486,919.0
399,399.0,0.00022468855123511744,1.0,0.036399662870955515,3.0,0.03729409603162555,920.0
400,400.0,0.0002236343175457015,1.0,0.03640794480250516,3.0,0.03729536112629473,921.0
401,401.0,0.00022139612189446686,1.0,0.036416126170006086,3.0,0.03729661038419835,922.0
402,402.0,0.00021709649082445094,1.0,0.03642427097625887,3.0,0.03729784383296295,923.0
403,403.0,0.0002134593886696068,1.0,0.03643233606138513,3.0,0.03729906150324171,924.0
404,404.0,0.00021136701393552007,1.0,0.03644024625233394,3.0,0.037300263575875674,925.0
405,405.0,0.00020870734811433703,1.0,0.03644802559530883,3.0,0.03730145005199668,926.0
406,406.0,0.00020499390424711983,1.0,0.03645573031990507,3.0,0.03730262112994134,927.0
407,407.0,0.00020212151206814473,1.0,0.03646333969276973,3.0,0.037303776862058415,928.0
408,408.0,0.00020030600869590842,1.0,0.03647081522135413,3.0,0.03730491737038691,929.0
409,409.0,0.00019767565301683187,1.0,0.03647818750272136,3.0,0.03730604289821223,930.0
410,410.0,0.00019402359688084,1.0,0.036485495034735776,3.0,0.037307153368013816,931.0
411,411.0,0.00019102322468687386,1.0,0.03649270804171034,3.0,0.037308249085261494,932.0
412,412.0,0.00018893022270631627,1.0,0.036499789175138006,3.0,0.03730933022061011,933.0
413,413.0,0.00018646557954728646,1.0,0.03650676214856657,3.0,0.03731039677177453,934.0
414,414.0,0.00018341605586202293,1.0,0.0365136600308788,3.0,0.037311449053384904,935.0
415,415.0,0.0001807618557911175,1.0,0.03652046920649629,3.0,0.03731248715991835,936.0
416,416.0,0.00017855618415884712,1.0,0.03652716826127348,3.0,0.03731351127269014,937.0
417,417.0,0.00017611625902921358,1.0,0.03653377157680897,3.0,0.03731452153670134,938.0
418,418.0,0.00017352593966665208,1.0,0.036540295490097185,3.0,0.03731551814166262,939.0
419,419.0,0.00017139660561420192,1.0,0.036546731396976645,3.0,0.03731650124725729,940.0
420,420.0,0.00016939993209034827,1.0,0.03655307375316571,3.0,0.037317470901700324,941.0
421,421.0,0.00016673261502128314,1.0,0.036559339362883886,3.0,0.03731842711840294,942.0
422,422.0,0.0001635737714558656,1.0,0.03656553303709322,3.0,0.03731936918129042,943.0
423,423.0,0.0001608331475905969,1.0,0.03657163021233513,3.0,0.03732029459846642,944.0
424,424.0,0.00015874003557199537,1.0,0.03657761286111946,3.0,0.03732119612279333,945.0
425,425.0,0.00015669599385554744,1.0,0.03658349622684738,3.0,0.03732206289623818,946.0
426,426.0,0.0001543284328431027,1.0,0.03658930395329913,3.0,0.03732291846725217,947.0
427,427.0,0.00015192338808263505,1.0,0.03659503779988197,3.0,0.03732383248810574,948.0
428,428.0,0.00014978748808838367,1.0,0.03660068589054595,3.0,0.03732476340457326,949.0
429,429.0,0.000147744658487219,1.0,0.03660624681316969,3.0,0.03732561224891175,950.0
430,430.0,0.00014549909545904377,1.0,0.03661173038161315,3.0,0.03732641881932307,951.0
431,431.0,0.0001431040867858018,1.0,0.03661713996883382,3.0,0.037327273924035884,952.0
432,432.0,0.0001408322549979137,1.0,0.036622468117197965,3.0,0.03732813664610424,953.0
433,433.0,0.0001387454760381883,1.0,0.03662770931707228,3.0,0.03732893047978667,954.0
434,434.0,0.00013667621424356312,1.0,0.03663286804322833,3.0,0.03732971247262185,955.0
435,435.0,0.00013451440439025646,1.0,0.036637951040565074,3.0,0.037330533496574836,956.0
436,436.0,0.00013234094582597374,1.0,0.03664295891923989,3.0,0.037331328461931386,957.0
437,437.0,0.0001302721257187809,1.0,0.036647888256567444,3.0,0.037332075829290295,958.0
438,438.0,0.0001283027378336121,1.0,0.036652738593710946,3.0,0.03733284003400873,959.0
439,439.0,0.00012634906395952587,1.0,0.03665751373491486,3.0,0.03733361323145223,960.0
440,440.0,0.00012436419936766308,1.0,0.03666221729602911,3.0,0.03733434985147954,961.0
441,441.0,0.00012238859782253133,1.0,0.036666849825525025,3.0,0.037335070457523246,962.0
442,442.0,0.00012046308595689219,1.0,0.03667141015251762,3.0,0.03733580231441623,963.0
443,443.0,0.00011858086691366404,1.0,0.03667589858965312,3.0,0.03733652624397051,964.0
444,444.0,0.00011669542499436448,1.0,0.036680316947702,3.0,0.03733722373469133,965.0
445,445.0,0.00011478756020130356,1.0,0.03668466678938832,3.0,0.03733791379599762,966.0
446,446.0,0.00011288159329525974,1.0,0.0366889479719673,3.0,0.03733860939324834,967.0
447,447.0,0.0001110168958660854,1.0,0.03669315964851539,3.0,0.037339291557251776,968.0
448,448.0,0.0001092061815009591,1.0,0.03669730186462953,3.0,0.03733995367384643,969.0
449,449.0,0.00010743072488782096,1.0,0.03670137611132431,3.0,0.03734061103726849,970.0
450,450.0,0.00010566247964937692,1.0,0.036705384347327334,3.0,0.03734126150285415,971.0
451,451.0,0.0001038919648283732,1.0,0.03670932784520147,3.0,0.037341881257948475,972.0
452,452.0,0.00010212808350016068,1.0,0.03671320684874042,3.0,0.03734244134524212,973.0
453,453.0,0.00010038566029663797,1.0,0.03671702125407812,3.0,0.037342942124964314,974.0
454,454.0,9.866603679078616e-05,1.0,0.03672077128458235,3.0,0.03734354005761318,975.0
455,455.0,9.69620403272747e-05,1.0,0.036724457708486404,3.0,0.03734432550259,976.0
456,456.0,9.526290742973913e-05,1.0,0.036728081343946666,3.0,0.03734499173809922,977.0
457,457.0,9.357289052413575e-05,1.0,0.0367316427463115,3.0,0.03734549902226597,978.0
458,458.0,9.190014587525213e-05,1.0,0.03673514207607235,3.0,0.037346091030639704,979.0
459,459.0,9.026642093408862e-05,1.0,0.0367385796503321,3.0,0.03734674603244287,980.0
460,460.0,8.866169572999348e-05,1.0,0.036741956086308696,3.0,0.03734732688370505,981.0
461,461.0,8.713082413253392e-05,1.0,0.0367452728008767,3.0,0.037347856459737136,982.0
462,462.0,8.562788961740426e-05,1.0,0.03674853084350508,3.0,0.03734844382398936,983.0
463,463.0,8.402690997639384e-05,1.0,0.0367517329127826,3.0,0.037349034225234536,984.0
464,464.0,8.178174141760114e-05,1.0,0.03675488002085182,3.0,0.037349559798924424,985.0
465,465.0,7.897706455317894e-05,1.0,0.036757968549606286,3.0,0.037350101494162846,986.0
466,466.0,7.703183306068825e-05,1.0,0.036760974803213574,3.0,0.03735065893039516,987.0
467,467.0,7.810880986716875e-05,1.0,0.0367638781917442,3.0,0.037351189385164234,988.0
468,468.0,8.02326951077324e-05,1.0,0.03676671028975258,3.0,0.03735170465249406,989.0
469,469.0,7.90703179976549e-05,1.0,0.03676958220589702,3.0,0.03735222724276664,990.0
470,470.0,7.508128903549638e-05,1.0,0.036772532446928276,3.0,0.0373527535220511,991.0
471,471.0,7.15623935833063e-05,1.0,0.03677544017772003,3.0,0.03735324627634907,992.0
472,472.0,7.017352118074126e-05,1.0,0.03677820142883257,3.0,0.037353739185284215,993.0
473,473.0,6.960547237112343e-05,1.0,0.0367808334591357,3.0,0.03735425655602638,994.0
474,474.0,7.185388165657402e-05,1.0,0.03678341459029502,3.0,0.03735473477302385,995.0
475,475.0,7.062445040947566e-05,1.0,0.036785975006352487,3.0,0.037355201155446834,996.0
476,476.0,6.556898538310383e-05,1.0,0.03678861831641326,3.0,0.03735569678229886,997.0
477,477.0,6.391351777046852e-05,1.0,0.036791216584113794,3.0,0.03735616644019887,998.0
478,478.0,6.563314526155603e-05,1.0,0.036793629025946906,3.0,0.03735661756425193,999.0
479,479.0,6.418710776955993e-05,1.0,0.03679598071136174,3.0,0.037357085254560725,1000.0
480,480.0,6.053418809870459e-05,1.0,0.03679839582656461,3.0,0.03735754167264169,1001.0
481,481.0,6.0073530249289876e-05,1.0,0.03680075788497013,3.0,0.037357983140804366,1002.0
482,482.0,6.037133039913878e-05,1.0,0.03680298565639828,3.0,0.037358426802110226,1003.0
483,483.0,5.860996881495348e-05,1.0,0.03680519660808021,3.0,0.03735886641095105,1004.0
484,484.0,5.729400921022881e-05,1.0,0.03680741865383897,3.0,0.03735929731335835,1005.0
485,485.0,5.613675182334475e-05,1.0,0.03680957599871939,3.0,0.03735972269485986,1006.0
486,486.0,5.452516567372301e-05,1.0,0.036811685027323036,3.0,0.03736014496760186,1007.0
487,487.0,5.449805471995903e-05,1.0,0.036813751573754216,3.0,0.037360561499368034,1008.0
488,488.0,5.3962019267373446e-05,1.0,0.036815758904382864,3.0,0.03736097221921311,1009.0
489,489.0,5.144819528364176e-05,1.0,0.03681776534629978,3.0,0.03736137929583401,1010.0
490,490.0,5.0450764591704816e-05,1.0,0.036819752160869045,3.0,0.03736178002137465,1011.0
491,491.0,5.0642655534957426e-05,1.0,0.036821646519399176,3.0,0.03736217672278799,1012.0
492,492.0,4.9098410405411346e-05,1.0,0.03682350424648148,3.0,0.03736256986579768,1013.0
493,493.0,4.723909346030031e-05,1.0,0.03682536913374405,3.0,0.03736295494853073,1014.0
494,494.0,4.6226402951787234e-05,1.0,0.036827177245218806,3.0,0.0373633370523155,1015.0
495,495.0,4.507496644209935e-05,1.0,0.036828916968778054,3.0,0.03736371725747257,1016.0
496,496.0,4.4298448597591096e-05,1.0,0.036830619476484534,3.0,0.037364089237949295,1017.0
497,497.0,4.444836831768193e-05,1.0,0.036832279652837675,3.0,0.037364456372390054,1018.0
498,498.0,4.5035761222051605e-05,1.0,0.03683391130182437,3.0,0.03736482194845881,1019.0
499,499.0,4.523298060137965e-05,1.0,0.0368355485454669,3.0,0.037365181956382935,1020.0
500,500.0,4.3335303405329755e-05,1.0,0.03683720749979181,3.0,0.03736553630036167,1021.0
501,501.0,4.002592793343691e-05,1.0,0.03683887379416979,3.0,0.037365887301672306,1022.0
502,502.0,3.871141590781369e-05,1.0,0.03684047025253427,4.0,0.037366234374244786,1023.0
503,503.0,3.996090869542237e-05,1.0,0.03684194485605282,4.0,0.03735680849238241,1024.0
504,504.0,4.042713537258525e-05,1.0,0.036843371087508715,4.0,0.03736160691734271,1025.0
505,505.0,3.853931114983568e-05,1.0,0.03684484341151448,4.0,0.0373621600573911,1026.0
506,506.0,3.636224472958608e-05,1.0,0.03684633297309621,4.0,0.037361677722674215,1027.0
507,507.0,3.556668863508849e-05,1.0,0.03684775303275145,4.0,0.037363244509387286,1028.0
508,508.0,3.570446699335849e-05,1.0,0.03684909292412569,4.0,0.03736544551980528,1029.0
509,509.0,3.515655102913798e-05,1.0,0.03685040354764748,4.0,0.03736675583276742,1030.0
510,510.0,3.311584256108944e-05,1.0,0.03685171929515367,4.0,0.03736659202991674,1031.0
511,511.0,3.111553710569032e-05,1.0,0.03685301489727803,4.0,0.03736601532121105,1032.0
512,512.0,3.10810323159121e-05,1.0,0.0368542353361252,4.0,0.03736625457681581,1033.0
513,513.0,3.282753940498688e-05,1.0,0.03685538209329329,4.0,0.037367288519613205,1034.0
514,514.0,3.429127809405487e-05,1.0,0.036856527614417135,4.0,0.03736837573996124,1035.0
515,515.0,3.346662946821897e-05,1.0,0.036857737543389224,4.0,0.03736898098004898,1036.0
516,516.0,3.087564541398143e-05,1.0,0.03685900146398797,4.0,0.037369121587114106,1037.0
517,517.0,2.9126231975874638e-05,1.0,0.0368602350311742,4.0,0.03736916341746235,1038.0
518,518.0,2.9234338703181003e-05,1.0,0.0368613731322907,4.0,0.03736942881484659,1039.0
519,519.0,2.9672229046774236e-05,1.0,0.03686244678083117,4.0,0.037369956219060495,1040.0
520,520.0,2.8792405188253007e-05,1.0,0.0368635244458382,4.0,0.037370535507299005,1041.0
521,521.0,2.7052131570576067e-05,1.0,0.03686461828500735,4.0,0.037370951070104616,1042.0
522,522.0,2.6272852207227474e-05,1.0,0.03686567972131478,4.0,0.037371175635370124,1043.0
523,523.0,2.6775613472075863e-05,1.0,0.0368666770300227,4.0,0.03737134454294977,1044.0
524,524.0,2.690312136851632e-05,1.0,0.036867645635503696,4.0,0.037371590067010435,1045.0
525,525.0,2.5644300523890228e-05,1.0,0.03686863280254886,4.0,0.03737193144911843,1046.0
526,526.0,2.4130052444862273e-05,1.0,0.03686962469719437,4.0,0.037372303451576494,1047.0
527,527.0,2.3790214501290164e-05,1.0,0.03687057020505375,4.0,0.03737264407659442,1048.0
528,528.0,2.4277232810034686e-05,1.0,0.03687145990458072,4.0,0.03738792838140737,1049.0
529,529.0,2.4048559381392417e-05,1.0,0.0368723370949551,4.0,0.03739004962861448,1050.0
530,530.0,2.2761912455250366e-05,1.0,0.03687323226413312,4.0,0.037390535870948816,1051.0
531,531.0,2.1720298294964384e-05,1.0,0.03687411902291144,4.0,0.03739066814004631,1052.0
532,532.0,2.1711624828064352e-05,1.0,0.03687495835793294,4.0,0.03739080568644577,1053.0
533,533.0,2.191905513078816e-05,1.0,0.03687575930172646,4.0,0.037391804543966296,1054.0
534,534.0,2.1332547740623605e-05,1.0,0.03687655994306928,4.0,0.03739237805118525,1055.0
535,535.0,2.0269467177466473e-05,1.0,0.03687736825127838,4.0,0.037393278477703316,1056.0
536,536.0,1.9695516968651976e-05,1.0,0.03687815494788827,4.0,0.03739365586232171,1057.0
537,537.0,1.9726270883731733e-05,1.0,0.03687890245601535,4.0,0.03739367131938492,1058.0
538,538.0,1.962196962583269e-05,1.0,0.03687962881221744,4.0,0.037393723428425264,1059.0
539,539.0,1.8967302781879264e-05,1.0,0.036880356316940956,4.0,0.03739373744817032,1060.0
540,540.0,1.819545785366345e-05,1.0,0.036881079989272335,4.0,0.03739373744817032,1061.0
541,541.0,1.7836349290489575e-05,1.0,0.03688177953051762,4.0,0.03739373744817032,1062.0
542,542.0,1.7774523660985345e-05,1.0,0.036882450617488,4.0,0.03739373744817032,1063.0
543,543.0,1.7519631097448466e-05,1.0,0.03688310847162676,4.0,0.03739373744817032,1064.0
544,544.0,1.6940004161922045e-05,1.0,0.03688376405713734,4.0,0.03739373744817032,1065.0
545,545.0,1.6378382606826675e-05,1.0,0.036884410252737664,,,
546,546.0,1.6098025927759133e-05,1.0,0.036885035080093144,,,
547,547.0,1.5946601627155425e-05,1.0,0.036885639202257424,,,
548,548.0,1.5642083650550086e-05,1.0,0.03688623299301309,,,
549,549.0,1.5169917365337841e-05,1.0,0.03688682120776617,,,
550,550.0,1.4742825617637288e-05,1.0,0.03688739819902178,,,
551,551.0,1.447724396964849e-05,1.0,0.036887957782048696,,,
552,552.0,1.4270291962114186e-05,1.0,0.03688850161878651,,,
553,553.0,1.3978346028411818e-05,1.0,0.03688903566648989,,,
554,554.0,1.3601767058855273e-05,1.0,0.036889562087555144,,,
555,555.0,1.3250042010510888e-05,1.0,0.03689007774622287,,,
556,556.0,1.2984692350355593e-05,1.0,0.03689057951987966,,,
557,557.0,1.2757509570728156e-05,1.0,0.036891068324846434,,,
558,558.0,1.2491904827417171e-05,1.0,0.036891547347129086,,,
559,559.0,1.2177273443740179e-05,1.0,0.03689201799439959,,,
560,560.0,1.1863903254199978e-05,1.0,0.03689247884885574,,,
561,561.0,1.1584283100024657e-05,1.0,0.03689292810139404,,,
562,562.0,1.1315615154868473e-05,1.0,0.03689336579812019,,,
563,563.0,1.0997303872966733e-05,1.0,0.03689379318378959,,,
564,564.0,1.061335954183188e-05,1.0,0.03689421066211687,,,
565,565.0,1.015377111381156e-05,1.0,0.036894616401193694,,,
566,566.0,9.801797861034387e-06,1.0,0.0368950079791007,,,
567,567.0,9.656962942561577e-06,1.0,0.03689538260446889,,,
568,568.0,1.0106708936141784e-05,1.0,0.03689574424732356,,,
569,569.0,1.0555631777865967e-05,1.0,0.036896100549878894,,,
570,570.0,1.038242974555567e-05,1.0,0.036896473449912426,,,
571,571.0,9.428016865254253e-06,1.0,0.0368968629175556,,,
572,572.0,8.59229481874983e-06,1.0,0.03689724599863133,,,
573,573.0,8.477878713255654e-06,1.0,0.03689759386812875,,,
574,574.0,8.7647477073864e-06,1.0,0.0368979109044954,,,
575,575.0,8.748768565990218e-06,1.0,0.036898223721834836,,,
576,576.0,8.127649896998439e-06,1.0,0.03689854712687389,,,
577,577.0,7.386179416896339e-06,1.0,0.036898869945135256,,,
578,578.0,-6.578979174203161e-05,1.0,0.036899169847450515,,,
579,579.0,6.685248835353269e-05,2.0,0.036899442392345876,,,
580,580.0,-5.0778988602432556e-05,2.0,0.03689701486556873,,,
581,581.0,1.121069610081436e-05,2.0,0.03689948160527915,,,
582,582.0,7.643013601056696e-05,2.0,0.036897607934494835,,,
583,583.0,2.90246515847971e-05,2.0,0.03689802158468289,,,
584,584.0,1.0184358440511597e-05,2.0,0.036900841813266354,,,
585,585.0,1.980715158969445e-05,2.0,0.03690191286288659,,,
586,586.0,2.50012650765295e-05,2.0,0.03690228868710809,,,
587,587.0,1.6908295965934603e-05,2.0,0.03690301962357301,,,
588,588.0,1.1729819794472848e-05,2.0,0.036903942257282246,,,
589,589.0,1.9549498746960166e-05,2.0,0.03690456624533553,,,
590,590.0,2.5778705613783843e-05,2.0,0.03690499913178602,,,
591,591.0,1.8155985926469953e-05,2.0,0.0369057206130726,,,
592,592.0,1.133377620745724e-05,2.0,0.036906672007042604,,,
593,593.0,1.8708713193298253e-05,2.0,0.036907342090143166,,,
594,594.0,2.9430940118896255e-05,2.0,0.0369077603920693,,,
595,595.0,2.9863738176143043e-05,2.0,0.03690845089523229,,,
596,596.0,2.2422627566513502e-05,2.0,0.03690953716162539,,,
597,597.0,1.830533855096548e-05,2.0,0.03691063943483839,,,
598,598.0,2.1331807084565253e-05,2.0,0.03691146707763864,,,
599,599.0,2.564314824386889e-05,2.0,0.036912142760724215,,,
600,600.0,2.5946971987024652e-05,2.0,0.036912930171831115,,,
601,601.0,2.4188426889260567e-05,2.0,0.03691387674770822,,,
602,602.0,2.438134813300998e-05,2.0,0.036914834563460334,,,
603,603.0,2.6359315520769332e-05,2.0,0.0369157274860365,,,
604,604.0,2.6816056030234338e-05,2.0,0.03691662755221233,,,
605,605.0,2.579648513150592e-05,2.0,0.0369176006620712,,,
606,606.0,2.720441392243953e-05,2.0,0.03691859065979297,,,
607,607.0,3.0548015451505086e-05,2.0,0.03691954304195206,,,
608,608.0,3.1089793278098856e-05,2.0,0.036920547430144696,,,
609,609.0,2.9131930445993774e-05,2.0,0.036921675296825114,,,
610,610.0,2.8961497436635305e-05,2.0,0.03692282320192164,,,
611,611.0,3.1025429267688536e-05,2.0,0.03692389885070689,,,
612,612.0,3.244667554334585e-05,2.0,0.03692496823759433,,,
613,613.0,3.19473704554279e-05,2.0,0.03692611386835644,,,
614,614.0,3.166341032970648e-05,2.0,0.03692731201743018,,,
615,615.0,3.351109788632179e-05,2.0,0.03692849176679207,,,
616,616.0,3.524189823052389e-05,2.0,0.03692966106729176,,,
617,617.0,3.501190301435502e-05,2.0,0.03693089864151493,,,
618,618.0,3.489200433842677e-05,2.0,0.03693220017942075,,,
619,619.0,3.600981520904069e-05,2.0,0.036933493268668294,,,
620,620.0,3.6908767512387934e-05,2.0,0.03693478197475843,,,
621,621.0,3.712425470665739e-05,2.0,0.036936112013379346,,,
622,622.0,3.761564421057748e-05,2.0,0.036937475304909165,,,
623,623.0,3.835442657419649e-05,2.0,0.03693884660660488,,,
624,624.0,3.88229912903474e-05,2.0,0.03694023611124994,,,
625,625.0,3.934939952473624e-05,2.0,0.036941652959994714,,,
626,626.0,4.0104466397093676e-05,2.0,0.036943087173306056,,,
627,627.0,4.068271362921396e-05,2.0,0.03694454089020436,,,
628,628.0,4.0942151594443e-05,2.0,0.036946022561013855,,,
629,629.0,4.147299117929129e-05,2.0,0.036947525656044436,,,
630,630.0,4.222059827941571e-05,2.0,0.036949038398208345,,,
631,631.0,4.268259702024499e-05,2.0,0.036950570817128915,,,
632,632.0,4.294772178176133e-05,2.0,0.03695213092526993,,,
633,633.0,4.3328537171216975e-05,2.0,0.03695370817184374,,,
634,634.0,4.394097612033256e-05,2.0,0.036955295283502526,,,
635,635.0,4.4568813570530156e-05,2.0,0.03695689653707788,,,
636,636.0,4.502438690783148e-05,2.0,0.03695852049486524,,,
637,637.0,4.526698596250098e-05,2.0,0.036960167728982654,,,
638,638.0,4.568057889321463e-05,2.0,0.03696183187533825,,,
639,639.0,4.624406007086249e-05,2.0,0.036963505063933,,,
640,640.0,4.6575678506597567e-05,2.0,0.03696519361680928,,,
641,641.0,4.683278304448672e-05,2.0,0.036966903076969614,,,
642,642.0,4.731514814057117e-05,2.0,0.03696862487565968,,,
643,643.0,4.773138311252013e-05,2.0,0.036970356259790706,,,
644,644.0,4.7943336517469426e-05,2.0,0.036972105559058124,,,
645,645.0,4.828243755978747e-05,2.0,0.03697387033091054,,,
646,646.0,4.864921614554301e-05,2.0,0.03697564302411258,,,
647,647.0,4.887875354942474e-05,2.0,0.03697742834138786,,,
648,648.0,4.909107873449344e-05,2.0,0.03697922730805091,,,
649,649.0,4.932048638486982e-05,2.0,0.03698103485076416,,,
650,650.0,4.9548884504817656e-05,2.0,0.036982850334219726,,,
651,651.0,4.9731818805813925e-05,2.0,0.0369846743913678,,,
652,652.0,4.986428574879219e-05,2.0,0.03698650698612918,,,
653,653.0,4.9996973788306597e-05,2.0,0.03698834643813252,,,
654,654.0,5.012589056136468e-05,2.0,0.036990190881594616,,,
655,655.0,5.019851213697887e-05,2.0,0.036992040325431845,,,
656,656.0,5.021386411406464e-05,2.0,0.036993894630871195,,,
657,657.0,5.025130608785011e-05,2.0,0.03699575171595127,,,
658,658.0,5.029558139999456e-05,2.0,0.03699760946224304,,,
659,659.0,5.025660891680384e-05,2.0,0.03699946868715489,,,
660,660.0,5.019940777251166e-05,2.0,0.03700132964374295,,,
661,661.0,5.0165643198441257e-05,2.0,0.03700318925182505,,,
662,662.0,5.005894591950608e-05,2.0,0.03700504683663602,,,
663,663.0,4.994015085978715e-05,2.0,0.03700690326517663,,,
664,664.0,4.982961453717586e-05,2.0,0.037008755838114755,,,
665,665.0,4.965946308029694e-05,2.0,0.03701060410711586,,,
666,666.0,4.949395758727835e-05,2.0,0.03701244837720194,,,
667,667.0,4.930490691853027e-05,2.0,0.03701428644115427,,,
668,668.0,4.908594318295035e-05,2.0,0.037016118470014694,,,
669,669.0,4.8861786577941465e-05,2.0,0.03701794359128406,,,
670,670.0,4.8602001472642524e-05,2.0,0.037019760696557096,,,
671,671.0,4.8344198650750665e-05,2.0,0.03702156959239636,,,
672,672.0,4.8062101769602716e-05,2.0,0.037023368958502605,,,
673,673.0,4.7757761278988914e-05,2.0,0.0370251588668721,,,
674,674.0,4.745333240370384e-05,2.0,0.03702693841659004,,,
675,675.0,4.712344039296219e-05,2.0,0.03702870678250243,,,
676,676.0,4.677386857979091e-05,2.0,0.03703046395972582,,,
677,677.0,4.64247457966229e-05,2.0,0.03703220900370319,,,
678,678.0,4.605601462624875e-05,2.0,0.03703394118389073,,,
679,679.0,4.5675128129683715e-05,2.0,0.037035660515105796,,,
680,680.0,4.528593276311987e-05,2.0,0.03703736626930829,,,
681,681.0,4.488260307551178e-05,2.0,0.03703905799439311,,,
682,682.0,4.4474003739059567e-05,2.0,0.037040735380664054,,,
683,683.0,4.405165339565336e-05,2.0,0.037042397902596925,,,
684,684.0,4.3624781861847144e-05,2.0,0.03704404536297433,,,
685,685.0,4.318880226954663e-05,2.0,0.0370456772503647,,,
686,686.0,4.2744736921266253e-05,2.0,0.037047293395205655,,,
687,687.0,4.229703929802589e-05,2.0,0.03704889345798712,,,
688,688.0,4.1837194747141935e-05,2.0,0.03705047713703818,,,
689,689.0,4.136664651745641e-05,2.0,0.03705204429566874,,,
690,690.0,4.085969674327945e-05,2.0,0.037053594481689434,,,
691,691.0,4.022644984894234e-05,2.0,0.03705512729633826,,,
692,692.0,3.92780643790245e-05,2.0,0.037056641388535046,,,
693,693.0,3.817291033433956e-05,2.0,0.03705813207564396,,,
694,694.0,3.8834668217810506e-05,2.0,0.03705958767592797,,,
695,695.0,3.983627462043247e-05,2.0,0.03706100237524695,,,
696,696.0,3.8791736995926725e-05,2.0,0.037062441654924984,,,
697,697.0,3.6993793608514845e-05,2.0,0.037063918113937167,,,
698,698.0,3.6672318610051384e-05,2.0,0.03706535591558809,,,
699,699.0,3.7242927332982024e-05,2.0,0.037066727129078055,,,
700,700.0,3.566720325216962e-05,2.0,0.03706808647683038,,,
701,701.0,3.310967293779576e-05,2.0,0.03706946702658927,,,
702,702.0,3.3945798230785156e-05,2.0,0.037070789214383525,,,
703,703.0,3.70435807463965e-05,2.0,0.03707201663640973,,,
704,704.0,3.595946565268667e-05,2.0,0.0370732750969662,,,
705,705.0,3.281429302641154e-05,2.0,0.03707464844926273,,,
706,706.0,3.3048729138731895e-05,2.0,0.03707598165778096,,,
707,707.0,3.415942389535537e-05,2.0,0.03707719829986895,,,
708,708.0,3.2476659833837226e-05,2.0,0.03707842367440132,,,
709,709.0,3.102749279070251e-05,2.0,0.037079690273626134,,,
710,710.0,3.267000706803443e-05,2.0,0.03708089451766881,,,
711,711.0,3.152381770055955e-05,2.0,0.03708204506270539,,,
712,712.0,2.95841837184683e-05,2.0,0.03708325655316939,,,
713,713.0,3.1180675877082806e-05,2.0,0.037084425577414766,,,
714,714.0,3.0102864258826825e-05,2.0,0.03708552270610297,,,
715,715.0,2.8629441132281192e-05,2.0,0.037086679075794396,,,
716,716.0,2.944938958084983e-05,2.0,0.03708779550786433,,,
717,717.0,2.8478668477299676e-05,2.0,0.037088857325922174,,,
718,718.0,2.7556601698543392e-05,2.0,0.03708994958621387,,,
719,719.0,2.7643649430701832e-05,2.0,0.03709100587363281,,,
720,720.0,2.7747576408047073e-05,2.0,0.03709202798979129,,,
721,721.0,2.706749454674206e-05,2.0,0.03709305336298224,,,
722,722.0,2.6275366097971157e-05,2.0,0.03709408261959433,,,
723,723.0,2.6974162245759907e-05,2.0,0.03709508667706201,,,
724,724.0,2.6759717789829465e-05,2.0,0.03709606137685018,,,
725,725.0,2.4984238270048128e-05,2.0,0.03709706202552427,,,
726,726.0,2.5092644653948163e-05,2.0,0.03709805474571736,,,
727,727.0,2.577435061168241e-05,2.0,0.03709898162393516,,,
728,728.0,2.449591854782066e-05,2.0,0.03709991254717773,,,
729,729.0,2.3730858126602025e-05,2.0,0.0371008687856546,,,
730,730.0,2.4195580360463983e-05,2.0,0.03710177761664575,,,
731,731.0,2.373812133642234e-05,2.0,0.03710265808411374,,,
732,732.0,2.2734290200095402e-05,2.0,0.037103555815319565,,,
733,733.0,2.283700652141016e-05,2.0,0.03710443659448354,,,
734,734.0,2.3184126219982745e-05,2.0,0.03710528014710158,,,
735,735.0,2.279347971844576e-05,2.0,0.037106127530302124,,,
736,736.0,2.245057895619994e-05,2.0,0.03710698781341878,,,
737,737.0,2.220332498645922e-05,2.0,0.03710783362043236,,,
738,738.0,2.168097445658027e-05,2.0,0.037108666722132755,,,
739,739.0,2.1273287318231477e-05,2.0,0.03710949066706696,,,
740,740.0,2.1018569841647455e-05,2.0,0.03711029524570823,,,
741,741.0,2.085555862400522e-05,2.0,0.03711108471207873,,,
742,742.0,2.078706673545064e-05,2.0,0.03711186474220221,,,
743,743.0,2.05412684518863e-05,2.0,0.037112638738944055,,,
744,744.0,2.0174546380282747e-05,2.0,0.03711341020986056,,,
745,745.0,1.9930011059106668e-05,2.0,0.03711417257421281,,,
746,746.0,1.9653029737776728e-05,2.0,0.03711492134336181,,,
747,747.0,1.9326875307411267e-05,2.0,0.03711566105152584,,,
748,748.0,1.9124411899471618e-05,2.0,0.0371163904938841,,,
749,749.0,1.90108285439422e-05,2.0,0.03711710784466711,,,
750,750.0,1.892167800358722e-05,2.0,0.03711781769431378,,,
751,751.0,1.8700786718243316e-05,2.0,0.03711852334148936,,,
752,752.0,1.8332372553915784e-05,2.0,0.03711922569288083,,,
753,753.0,1.807126126400155e-05,2.0,0.037119919858094375,,,
754,754.0,1.792213126587736e-05,2.0,0.037120600360532,,,
755,755.0,1.7710840140934206e-05,2.0,0.03712127118266069,,,
756,756.0,1.747728694163547e-05,2.0,0.03712193648091736,,,
757,757.0,1.7323856988595214e-05,2.0,0.03712259394742224,,,
758,758.0,1.7170517846723666e-05,2.0,0.03712324275531838,,,
759,759.0,1.694551991544843e-05,2.0,0.03712388587863751,,,
760,760.0,1.6721403163254942e-05,2.0,0.037124523320455134,,,
761,761.0,1.6545186851528165e-05,2.0,0.03712515242013462,,,
762,762.0,1.6382957780915793e-05,2.0,0.037125773209965976,,,
763,763.0,1.621408814590702e-05,2.0,0.03712638746790225,,,
764,764.0,1.6040717041886088e-05,2.0,0.03712699571292312,,,
765,765.0,1.5868404355855586e-05,2.0,0.03712759769818452,,,
766,766.0,1.5701990918309092e-05,2.0,0.03712819325625023,,,
767,767.0,1.553032133016e-05,2.0,0.03712878242610842,,,
768,768.0,1.5341352644010812e-05,2.0,0.037129365426490014,,,
769,769.0,1.5146567752798744e-05,2.0,0.03712994206194354,,,
770,770.0,1.4959609154262558e-05,2.0,0.037130511689847795,,,
771,771.0,1.4778046971856085e-05,2.0,0.03713107409391805,,,
772,772.0,1.4604356756210007e-05,2.0,0.03713162956442878,,,
773,773.0,1.4450195902408535e-05,2.0,0.037132178301449256,,,
774,774.0,1.4318291595236278e-05,2.0,0.037132720596988245,,,
775,775.0,1.4207612181085768e-05,2.0,0.037133257175952096,,,
776,776.0,1.4107791980759032e-05,2.0,0.03713378886456266,,,
777,777.0,1.4003209748742673e-05,2.0,0.03713431645078153,,,
778,778.0,1.3875495464002406e-05,2.0,0.03713484033768881,,,
779,779.0,1.3728347809099133e-05,2.0,0.03713536034828795,,,
780,780.0,1.3578272274401631e-05,2.0,0.03713587562338687,,,
781,781.0,1.3435996840634413e-05,2.0,0.0371363854411031,,,
782,782.0,1.3300005684840282e-05,2.0,0.03713688969247934,,,
783,783.0,1.3157809492816616e-05,2.0,0.037137388666964026,,,
784,784.0,1.2997059733334662e-05,2.0,0.03713788259772906,,,
785,785.0,1.2820075618189566e-05,2.0,0.03713837125412807,,,
786,786.0,1.2637946451549382e-05,2.0,0.03713885394689445,,,
787,787.0,1.2456558125897301e-05,2.0,0.03713933007286241,,,
788,788.0,1.227890520846488e-05,2.0,0.03713979944069304,,,
789,789.0,1.2116039588834407e-05,2.0,0.03714026207764499,,,
790,790.0,1.1983560196639882e-05,2.0,0.03714071812220232,,,
791,791.0,1.1893615008782719e-05,2.0,0.03714116812333956,,,
792,792.0,1.184725820849194e-05,2.0,0.0371416132094304,,,
793,793.0,1.181403707774931e-05,2.0,0.037142054960105725,,,
794,794.0,1.1731320986084278e-05,2.0,0.03714249499422783,,,
795,795.0,1.1568551174375453e-05,2.0,0.037142933799632884,,,
796,796.0,1.1366839142795065e-05,2.0,0.037143369537867545,,,
797,797.0,1.1188854748004943e-05,2.0,0.03714379923532432,,,
798,798.0,1.1061151564760774e-05,2.0,0.03714422144531498,,,
799,799.0,1.0965680587291779e-05,2.0,0.03714463704893852,,,
800,800.0,1.0862447431254062e-05,2.0,0.037145047913671056,,,
801,801.0,1.072727582197444e-05,2.0,0.037145455236635164,,,
802,802.0,1.0576457637617756e-05,2.0,0.03714585872938144,,,
803,803.0,1.0442729421937491e-05,2.0,0.037146257205390956,,,
804,804.0,1.0340394200001295e-05,2.0,0.03714665008328431,,,
805,805.0,1.025482130981899e-05,2.0,0.03714703799772551,,,
806,806.0,1.0162879767242975e-05,2.0,0.03714742211472773,,,
807,807.0,1.0053550193110442e-05,2.0,0.03714780305685688,,,
808,808.0,9.934439534184865e-06,2.0,0.03714818058743136,,,
809,809.0,9.815936571480137e-06,2.0,0.037148554060406846,,,
810,810.0,9.701067737060827e-06,2.0,0.037148923112304104,,,
811,811.0,9.58516406043213e-06,2.0,0.03714928776556678,,,
812,812.0,9.464965217311735e-06,2.0,0.03714964815507186,,,
813,813.0,9.34289696088468e-06,2.0,0.03715000424225079,,,
814,814.0,9.224044880680036e-06,2.0,0.037150355867412825,,,
815,815.0,-0.00026696528607286654,2.0,0.037150702960981184,,,
816,816.0,0.00018005851335946985,3.0,0.0371510456423131,,,
817,817.0,-2.7091068849011304e-06,3.0,0.03714112892649473,,,
818,818.0,-3.7995786296387306e-05,3.0,0.037147817105085475,,,
819,819.0,7.280706230858914e-05,3.0,0.037147716467814715,,,
820,820.0,9.94097909475808e-05,3.0,0.0371463050379326,,,
821,821.0,6.634876390177643e-05,3.0,0.03714900964973545,,,
822,822.0,2.5901881334840057e-05,3.0,0.037152702808586714,,,
823,823.0,7.721780807289499e-06,3.0,0.03715516792627243,,,
824,824.0,1.5117188371552715e-05,3.0,0.03715613032748703,,,
825,825.0,3.212799218508599e-05,3.0,0.03715641724008881,,,
826,826.0,4.0946516123267874e-05,3.0,0.037156978944893136,,,
827,827.0,3.555385532150801e-05,3.0,0.03715817274319947,,,
828,828.0,2.206710065816355e-05,3.0,0.037159694272069464,,,
829,829.0,1.582520943694703e-05,3.0,0.03716101546595017,,,
830,830.0,2.324735473075252e-05,3.0,0.037161835510867026,,,
831,831.0,3.502493144387105e-05,3.0,0.03716242360935044,,,
832,832.0,3.956532017500731e-05,3.0,0.03716328754743688,,,
833,833.0,3.337279632219423e-05,3.0,0.03716458921183081,,,
834,834.0,2.3828415106165017e-05,3.0,0.037166059669791716,,,
835,835.0,2.1178815266734987e-05,3.0,0.03716730002582825,,,
836,836.0,2.7712935156045057e-05,3.0,0.03716818567423344,,,
837,837.0,3.576045087424973e-05,3.0,0.03716897286070747,,,
838,838.0,3.6626102469726035e-05,3.0,0.03717000293631539,,,
839,839.0,3.0058106827406082e-05,3.0,0.037171332176146495,,,
840,840.0,2.4519699634249972e-05,3.0,0.03717269364210031,,,
841,841.0,2.6866942144612333e-05,3.0,0.037173810999689694,,,
842,842.0,3.3354110173499175e-05,3.0,0.03717472250154454,,,
843,843.0,3.583935045847353e-05,3.0,0.037175721286080377,,,
844,844.0,3.276344995914196e-05,3.0,0.03717696126986321,,,
845,845.0,2.9976640878664728e-05,3.0,0.03717829369188371,,,
846,846.0,3.208611087411532e-05,3.0,0.03717951180100338,,,
847,847.0,3.642513411278619e-05,3.0,0.03718062633458167,,,
848,848.0,3.7762145777023484e-05,3.0,0.03718181933541999,,,
849,849.0,3.563034653431121e-05,3.0,0.03718317371284253,,,
850,850.0,3.3889571751840236e-05,3.0,0.03718457785578045,,,
851,851.0,3.496802302941728e-05,3.0,0.037185902778778916,,,
852,852.0,3.73092457477791e-05,3.0,0.03718716301445372,,,
853,853.0,3.834001721176072e-05,3.0,0.03718846339876234,,,
854,854.0,3.7936882783798316e-05,3.0,0.037189850898165545,,,
855,855.0,3.7884996055308625e-05,3.0,0.03719127678502335,,,
856,856.0,3.9016177095009624e-05,3.0,0.0371926877328948,,,
857,857.0,4.035512030574058e-05,3.0,0.037194096804414184,,,
858,858.0,4.087771301455155e-05,3.0,0.03719554800419213,,,
859,859.0,4.0862115901289464e-05,3.0,0.037197049065294426,,,
860,860.0,4.114474938087925e-05,3.0,0.03719856962666964,,,
861,861.0,4.181812663194172e-05,3.0,0.03720008966998918,,,
862,862.0,4.239384045935647e-05,3.0,0.037201620289844084,,,
863,863.0,4.276413500597064e-05,3.0,0.03720317602444123,,,
864,864.0,4.3297196526414224e-05,3.0,0.03720475324338238,,,
865,865.0,4.387987951949066e-05,3.0,0.03720634430649316,,,
866,866.0,4.405780364183637e-05,3.0,0.03720795527176977,,,
867,867.0,4.416972457865255e-05,3.0,0.03720958798818596,,,
868,868.0,4.472012105518329e-05,3.0,0.03721122739702151,,,
869,869.0,4.535587977602082e-05,3.0,0.03721287104298657,,,
870,870.0,4.559939007742618e-05,3.0,0.03721453524429606,,,
871,871.0,4.562876085613145e-05,3.0,0.03721622318056144,,,
872,872.0,4.5806743885441853e-05,3.0,0.03721792025633227,,,
873,873.0,4.6191784622533746e-05,3.0,0.037219618502659646,,,
874,874.0,4.647049107969409e-05,3.0,0.03722132345124098,,,
875,875.0,4.6444733347420805e-05,3.0,0.03722304281030734,,,
876,876.0,4.642531411532602e-05,3.0,0.03722477262357885,,,
877,877.0,4.662717581375663e-05,3.0,0.03722650155836723,,,
878,878.0,4.680619871371554e-05,3.0,0.037228229850513744,,,
879,879.0,4.6747092388806544e-05,3.0,0.03722996573820199,,,
880,880.0,4.664574051264889e-05,3.0,0.03723170837215947,,,
881,881.0,4.668896515923391e-05,3.0,0.03723344888695254,,,
882,882.0,4.669566134605777e-05,3.0,0.037235185709255395,,,
883,883.0,4.655728484325913e-05,3.0,0.037236924222128355,,,
884,884.0,4.641483237461862e-05,3.0,0.03723866306552962,,,
885,885.0,4.6294852519179045e-05,3.0,0.03724039683693299,,,
886,886.0,4.613295863488859e-05,3.0,0.03724212538382485,,,
887,887.0,4.5926731492807286e-05,3.0,0.03724384954243683,,,
888,888.0,4.5754105387779174e-05,3.0,0.037245567751040196,,,
889,889.0,4.555763858209559e-05,3.0,0.03724727835751088,,,
890,890.0,4.525931975479688e-05,3.0,0.03724898261239858,,,
891,891.0,4.497852769307449e-05,3.0,0.03725067962674197,,,
892,892.0,4.474194805226116e-05,3.0,0.037252365605315405,,,
893,893.0,4.443686909149522e-05,3.0,0.0372540411995563,,,
894,894.0,4.407053317711293e-05,3.0,0.03725570805522157,,,
895,895.0,4.377479888166968e-05,3.0,0.037257363619027366,,,
896,896.0,4.347454375713272e-05,3.0,0.037259005607088475,,,
897,897.0,4.306427589505747e-05,3.0,0.037260636648264706,,,
898,898.0,4.268432099257597e-05,3.0,0.037262256572655826,,,
899,899.0,4.236633317065391e-05,3.0,0.03726386127930611,,,
900,900.0,4.1969694110344435e-05,3.0,0.03726545189586957,,,
901,901.0,4.154729210800626e-05,3.0,0.03726703072986505,,,
902,902.0,4.117115665278169e-05,3.0,0.037268594848567975,,,
903,903.0,4.0767864011622466e-05,3.0,0.037270143289931376,,,
904,904.0,4.035139814394399e-05,3.0,0.03727167777642753,,,
905,905.0,3.993591818558121e-05,3.0,0.03727319729409235,,,
906,906.0,3.9512080151508366e-05,3.0,0.03727470135006184,,,
907,907.0,3.910057865469336e-05,3.0,0.037276189979210235,,,
908,908.0,3.8677119397809804e-05,3.0,0.03727766286811489,,,
909,909.0,3.823031139850425e-05,3.0,0.03727912047480056,,,
910,910.0,3.781025407472592e-05,3.0,0.03728056235167803,,,
911,911.0,3.738829286658972e-05,3.0,0.037281987626430195,,,
912,912.0,3.6940146182963983e-05,3.0,0.037283397294504715,,,
913,913.0,3.6510652193747855e-05,3.0,0.03728479128314125,,,
914,914.0,3.60854924140359e-05,3.0,0.03728616861422106,,,
915,915.0,3.56431427037157e-05,3.0,0.03728752998140717,,,
916,916.0,3.52109071246652e-05,3.0,0.03728887554456511,,,
917,917.0,3.4785403893221555e-05,3.0,0.037290204660964346,,,
918,918.0,3.435193997341501e-05,3.0,0.03729151770601408,,,
919,919.0,3.392154112354135e-05,3.0,0.037292814929081486,,,
920,920.0,3.349577382979267e-05,3.0,0.03729409603162555,,,
921,921.0,3.307078998163267e-05,3.0,0.03729536112629473,,,
922,922.0,3.264667008010403e-05,3.0,0.03729661038419835,,,
923,923.0,3.2227439931719724e-05,3.0,0.03729784383296295,,,
924,924.0,3.180828062267703e-05,3.0,0.03729906150324171,,,
925,925.0,3.139447823974504e-05,3.0,0.037300263575875674,,,
926,926.0,3.098211810740176e-05,3.0,0.03730145005199668,,,
927,927.0,3.057306766261762e-05,3.0,0.03730262112994134,,,
928,928.0,3.017057604595556e-05,3.0,0.037303776862058415,,,
929,929.0,2.9766042929534513e-05,3.0,0.03730491737038691,,,
930,930.0,2.9369733638135413e-05,3.0,0.03730604289821223,,,
931,931.0,2.897803329112248e-05,3.0,0.037307153368013816,,,
932,932.0,2.8586305723939793e-05,3.0,0.037308249085261494,,,
933,933.0,2.8203044262421816e-05,3.0,0.03730933022061011,,,
934,934.0,2.7822347255344643e-05,3.0,0.03731039677177453,,,
935,935.0,2.7446541240422585e-05,3.0,0.037311449053384904,,,
936,936.0,2.707465206212404e-05,3.0,0.03731248715991835,,,
937,937.0,2.6707877031118628e-05,3.0,0.03731351127269014,,,
938,938.0,2.6345410528201764e-05,3.0,0.03731452153670134,,,
939,939.0,2.5984264674958214e-05,3.0,0.03731551814166262,,,
940,940.0,2.5623506328281103e-05,3.0,0.03731650124725729,,,
941,941.0,2.5243587945552736e-05,3.0,0.037317470901700324,,,
942,942.0,2.4796927776405768e-05,3.0,0.03731842711840294,,,
943,943.0,2.4156117949987312e-05,3.0,0.03731936918129042,,,
944,944.0,2.3224426592200082e-05,3.0,0.03732029459846642,,,
945,945.0,2.2923738431328658e-05,3.0,0.03732119612279333,,,
946,946.0,2.4489233405836815e-05,3.0,0.03732206289623818,,,
947,947.0,2.49412987984782e-05,3.0,0.03732291846725217,,,
948,948.0,2.2741863816811637e-05,3.0,0.03732383248810574,,,
949,949.0,2.1608800183271562e-05,3.0,0.03732476340457326,,,
950,950.0,2.29085710670855e-05,3.0,0.03732561224891175,,,
951,951.0,2.3112111011519037e-05,3.0,0.03732641881932307,,,
952,952.0,2.126613629479746e-05,3.0,0.037327273924035884,,,
953,953.0,2.0948487790728227e-05,3.0,0.03732813664610424,,,
954,954.0,2.1993604289014523e-05,3.0,0.03732893047978667,,,
955,955.0,2.1295085220131663e-05,3.0,0.03732971247262185,,,
956,956.0,2.0019643251047997e-05,3.0,0.037330533496574836,,,
957,957.0,2.0470249235561147e-05,3.0,0.037331328461931386,,,
958,958.0,2.0710705000160955e-05,3.0,0.037332075829290295,,,
959,959.0,1.9730551012815188e-05,3.0,0.03733284003400873,,,
960,960.0,1.9301235786267783e-05,3.0,0.03733361323145223,,,
961,961.0,1.9602205406631306e-05,3.0,0.03733434985147954,,,
962,962.0,1.938949991939276e-05,3.0,0.037335070457523246,,,
963,963.0,1.8681014975633275e-05,3.0,0.03733580231441623,,,
964,964.0,1.848168825956083e-05,3.0,0.03733652624397051,,,
965,965.0,1.8629609976707606e-05,3.0,0.03733722373469133,,,
966,966.0,1.826950127829246e-05,3.0,0.03733791379599762,,,
967,967.0,1.7732278696901344e-05,3.0,0.03733860939324834,,,
968,968.0,1.7604671967876246e-05,3.0,0.037339291557251776,,,
969,969.0,1.741963781930392e-05,3.0,0.03733995367384643,,,
970,970.0,1.659692057450304e-05,3.0,0.03734061103726849,,,
971,971.0,1.4998791556751212e-05,3.0,0.03734126150285415,,,
972,972.0,1.3410380958860653e-05,3.0,0.037341881257948475,,,
973,973.0,1.601180378007832e-05,3.0,0.03734244134524212,,,
974,974.0,2.1032733254086797e-05,3.0,0.037342942124964314,,,
975,975.0,1.7840182072428273e-05,3.0,0.03734354005761318,,,
976,976.0,1.3583634585478898e-05,3.0,0.03734432550259,,,
977,977.0,1.5852075804346334e-05,3.0,0.03734499173809922,,,
978,978.0,1.7538543959999267e-05,3.0,0.03734549902226597,,,
979,979.0,1.555280732464262e-05,3.0,0.037346091030639704,,,
980,980.0,1.4179656796724095e-05,3.0,0.03734674603244287,,,
981,981.0,1.5726729436154126e-05,3.0,0.03734732688370505,,,
982,982.0,1.5807795941614348e-05,3.0,0.037347856459737136,,,
983,983.0,1.407184959113154e-05,3.0,0.03734844382398936,,,
984,984.0,1.4503284996079431e-05,3.0,0.037349034225234536,,,
985,985.0,1.4924512927157718e-05,3.0,0.037349559798924424,,,
986,986.0,1.4201918186398175e-05,3.0,0.037350101494162846,,,
987,987.0,1.3795110255426968e-05,3.0,0.03735065893039516,,,
988,988.0,1.3990971005818384e-05,3.0,0.037351189385164234,,,
989,989.0,1.4089536710120293e-05,3.0,0.03735170465249406,,,
990,990.0,1.3191826608272775e-05,3.0,0.03735222724276664,,,
991,991.0,1.3195792390800725e-05,3.0,0.0373527535220511,,,
992,992.0,1.3850478440249168e-05,3.0,0.03735324627634907,,,
993,993.0,1.2802126998624186e-05,3.0,0.037353739185284215,,,
994,994.0,1.2485151196842567e-05,3.0,0.03735425655602638,,,
995,995.0,1.3267859594936245e-05,3.0,0.03735473477302385,,,
996,996.0,1.2572512041616982e-05,3.0,0.037355201155446834,,,
997,997.0,1.2076221200326086e-05,3.0,0.03735569678229886,,,
998,998.0,1.251953232534813e-05,3.0,0.03735616644019887,,,
999,999.0,1.221763661921864e-05,3.0,0.03735661756425193,,,
1000,1000.0,1.1817307414340903e-05,3.0,0.037357085254560725,,,
1001,1001.0,1.1875873217115575e-05,3.0,0.03735754167264169,,,
1002,1002.0,1.1767258205388088e-05,3.0,0.037357983140804366,,,
1003,1003.0,1.1534073800160027e-05,3.0,0.037358426802110226,,,
1004,1004.0,1.1386163829838615e-05,3.0,0.03735886641095105,,,
1005,1005.0,1.130282360517942e-05,3.0,0.03735929731335835,,,
1006,1006.0,1.1149031797764643e-05,3.0,0.03735972269485986,,,
1007,1007.0,1.099334621865619e-05,3.0,0.03736014496760186,,,
1008,1008.0,1.0895712263981182e-05,3.0,0.037360561499368034,,,
1009,1009.0,1.0725604867373243e-05,3.0,0.03736097221921311,,,
1010,1010.0,1.061778392442509e-05,3.0,0.03736137929583401,,,
1011,1011.0,1.0522431393532159e-05,3.0,0.03736178002137465,,,
1012,1012.0,1.0306591596512153e-05,3.0,0.03736217672278799,,,
1013,1013.0,1.022675619361056e-05,3.0,0.03736256986579768,,,
1014,1014.0,1.0175836865989225e-05,3.0,0.03736295494853073,,,
1015,1015.0,9.95561074710217e-06,3.0,0.0373633370523155,,,
1016,1016.0,9.82581522923305e-06,3.0,0.03736371725747257,,,
1017,1017.0,9.784011754744178e-06,3.0,0.037364089237949295,,,
1018,1018.0,9.634896435517777e-06,3.0,0.037364456372390054,,,
1019,1019.0,9.48322154533621e-06,3.0,0.03736482194845881,,,
1020,1020.0,9.393673871487826e-06,3.0,0.037365181956382935,,,
1021,1021.0,9.288444237823846e-06,3.0,0.03736553630036167,,,
1022,1022.0,-0.0002522884909598611,3.0,0.037365887301672306,,,
1023,1023.0,0.00012844022277463536,4.0,0.037366234374244786,,,
1024,1024.0,1.4804929429667079e-05,4.0,0.03735680849238241,,,
1025,1025.0,-1.2909795085790557e-05,4.0,0.03736160691734271,,,
1026,1026.0,4.193478337000927e-05,4.0,0.0373621600573911,,,
1027,1027.0,5.8906704162305655e-05,4.0,0.037361677722674215,,,
1028,1028.0,3.506689053512349e-05,4.0,0.037363244509387286,,,
1029,1029.0,-4.38366152096419e-06,4.0,0.03736544551980528,,,
1030,1030.0,-1.5433924390645334e-05,4.0,0.03736675583276742,,,
1031,1031.0,6.403006494654817e-06,4.0,0.03736659202991674,,,
1032,1032.0,2.7670113166161976e-05,4.0,0.03736601532121105,,,
1033,1033.0,2.909508756780689e-05,4.0,0.03736625457681581,,,
1034,1034.0,1.6196454204542425e-05,4.0,0.037367288519613205,,,
1035,1035.0,3.7626608194040494e-06,4.0,0.03736837573996124,,,
1036,1036.0,1.1193820742653515e-06,4.0,0.03736898098004898,,,
1037,1037.0,7.102017212499544e-06,4.0,0.037369121587114106,,,
1038,1038.0,1.4113153691759733e-05,4.0,0.03736916341746235,,,
1039,1039.0,1.5501322646655727e-05,4.0,0.03736942881484659,,,
1040,1040.0,1.1120003752692718e-05,4.0,0.037369956219060495,,,
1041,1041.0,6.009068122799905e-06,4.0,0.037370535507299005,,,
1042,1042.0,4.519718608422174e-06,4.0,0.037370951070104616,,,
1043,1043.0,6.56982661831649e-06,4.0,0.037371175635370124,,,
1044,1044.0,9.134761142297496e-06,4.0,0.03737134454294977,,,
1045,1045.0,9.954010729020038e-06,4.0,0.037371590067010435,,,
1046,1046.0,9.114328906294948e-06,4.0,0.03737193144911843,,,
1047,1047.0,0.0004088867784295329,4.0,0.037372303451576494,,,
1048,1048.0,5.6734543071635834e-05,4.0,0.03737264407659442,,,
1049,1049.0,1.3004507281824522e-05,4.0,0.03738792838140737,,,
1050,1050.0,3.5374957984027635e-06,4.0,0.03739004962861448,,,
1051,1051.0,3.6786223223364814e-06,4.0,0.037390535870948816,,,
1052,1052.0,2.6713630814738627e-05,4.0,0.03739066814004631,,,
1053,1053.0,1.5337660961164e-05,4.0,0.03739080568644577,,,
1054,1054.0,2.4080192910285283e-05,4.0,0.037391804543966296,,,
1055,1055.0,1.009226067964416e-05,4.0,0.03739237805118525,,,
1056,1056.0,4.13360492699927e-07,4.0,0.037393278477703316,,,
1057,1057.0,1.3935246848027848e-06,4.0,0.03739365586232171,,,
1058,1058.0,3.749223436136825e-07,4.0,0.03739367131938492,,,
1059,1059.0,0.0,4.0,0.037393723428425264,,,
1060,1060.0,0.0,4.0,0.03739373744817032,,,
1061,1061.0,0.0,4.0,0.03739373744817032,,,
1062,1062.0,0.0,4.0,0.03739373744817032,,,
1063,1063.0,0.0,4.0,0.03739373744817032,,,


==> Fig7.csv <==
,epochs,Decay,Modes,Loss,Modes_truncated,Loss_truncated,epochs_truncated
0,0.0,0.05009130218271743,1.0,-0.0017661099398702139,1.0,0.03686461828500735,521.0
1,1.0,0.050244918011346,1.0,-0.0016773343159572846,1.0,0.03686567972131478,522.0
2,2.0,0.049584313399559016,1.0,-0.001595367371370375,1.0,0.0368666770300227,523.0
3,3.0,0.049519220015739704,1.0,-0.001517172710753699,1.0,0.036867645635503696,524.0
4,4.0,0.049436400965125214,1.0,-0.00144376468681494,1.0,0.03686863280254886,525.0
5,5.0,0.04944286309706763,1.0,-0.0013739979820393726,1.0,0.03686962469719437,526.0
6,6.0,0.04983767832683276,1.0,-0.0013077109627072443,1.0,0.03687057020505375,527.0
7,7.0,0.05045527930856365,1.0,-0.0012446138398121364,1.0,0.03687145990458072,528.0
8,8.0,0.05118203882104263,1.0,-0.0011840932777739638,1.0,0.0368723370949551,529.0
9,9.0,0.05198021201378015,1.0,-0.0011258196273702112,1.0,0.03687323226413312,530.0
10,10.0,0.05286932334764749,1.0,-0.0010696356877851385,1.0,0.03687411902291144,531.0
11,11.0,0.05395173628100832,1.0,-0.0010154442394436243,1.0,0.03687495835793294,532.0
12,12.0,0.05541377052169292,1.0,-0.0009631410078388921,1.0,0.03687575930172646,533.0
13,13.0,0.05728349211002624,1.0,-0.0009125428085351094,1.0,0.03687655994306928,534.0
14,14.0,0.05946251654658258,1.0,-0.0008633386643295844,1.0,0.03687736825127838,535.0
15,15.0,0.06195629190106358,1.0,-0.0008152606490671555,1.0,0.03687815494788827,536.0
16,16.0,0.06492248302040363,1.0,-0.0007681828805276019,1.0,0.03687890245601535,537.0
17,17.0,0.06856937508289819,1.0,-0.0007220191834926003,1.0,0.03687962881221744,538.0
18,18.0,0.07306384276433876,1.0,-0.0006766176940263821,1.0,0.036880356316940956,539.0
19,19.0,0.0785586262232426,1.0,-0.000631760361216298,1.0,0.036881079989272335,540.0
20,20.0,0.08529542958148857,1.0,-0.0005872283610487598,1.0,0.03688177953051762,541.0
21,21.0,0.09368774931443548,1.0,-0.0005428400500900847,1.0,0.036882450617488,542.0
22,22.0,0.10435669656901726,1.0,-0.0004984321694515479,1.0,0.03688310847162676,543.0
23,23.0,0.11818985048923729,1.0,-0.0004538247649738578,1.0,0.03688376405713734,544.0
24,24.0,0.13656316888830758,1.0,-0.0004088137139756135,1.0,0.036884410252737664,545.0
25,25.0,0.1618585811577677,1.0,-0.0003631920887737293,1.0,0.036885035080093144,546.0
26,26.0,0.19855642927542516,1.0,-0.0003167636346279892,1.0,0.036885639202257424,547.0
27,27.0,0.256025432026608,1.0,-0.00026933138081626566,1.0,0.03688623299301309,548.0
28,28.0,0.3576580316077391,1.0,-0.00022068357123120812,1.0,0.03688682120776617,549.0
29,29.0,0.5831686687922644,1.0,-0.00017059494557693987,1.0,0.03688739819902178,550.0
30,30.0,1.49588221430397,1.0,-0.00011883624977009255,1.0,0.036887957782048696,551.0
31,31.0,2.9557123673228447,1.0,-6.517999540317102e-05,1.0,0.03688850161878651,552.0
32,32.0,0.7677587862279652,1.0,-9.399171064711086e-06,1.0,0.03688903566648989,553.0
33,33.0,0.45005602549183427,1.0,4.873808258697245e-05,1.0,0.036889562087555144,554.0
34,34.0,0.3230034577153507,1.0,0.00010947146938144278,1.0,0.03689007774622287,555.0
35,35.0,0.25478270419855764,1.0,0.00017304576009759227,1.0,0.03689057951987966,556.0
36,36.0,0.21231333458012625,1.0,0.00023970586039613658,1.0,0.036891068324846434,557.0
37,37.0,0.1833948763311436,1.0,0.000309694746560508,1.0,0.036891547347129086,558.0
38,38.0,0.1624772719585074,1.0,0.00038325609891166543,1.0,0.03689201799439959,559.0
39,39.0,0.1466654903328952,1.0,0.00046063912943082174,1.0,0.03689247884885574,560.0
40,40.0,0.13429927709290654,1.0,0.000542100314062843,1.0,0.03689292810139404,561.0
41,41.0,0.12436323339385288,1.0,0.0006278996211570863,1.0,0.03689336579812019,562.0
42,42.0,0.11620389820574854,1.0,0.0007182961828059567,1.0,0.03689379318378959,563.0
43,43.0,0.10937852251131963,1.0,0.000813548779064077,1.0,0.03689421066211687,564.0
44,44.0,0.10357404376125354,1.0,0.0009139179638370248,1.0,0.036894616401193694,565.0
45,45.0,0.09856455899820013,1.0,0.0010196641407119735,1.0,0.0368950079791007,566.0
46,46.0,0.094184835287489,1.0,0.0011310428507369562,1.0,0.03689538260446889,567.0
47,47.0,0.09031014404066225,1.0,0.0012483024088445088,1.0,0.03689574424732356,568.0
48,48.0,0.08684305152181676,1.0,0.0013716838982385563,1.0,0.036896100549878894,569.0
49,49.0,0.08370722290707369,1.0,0.001501419069676592,1.0,0.036896473449912426,570.0
50,50.0,0.08084369906306543,1.0,0.001637725517223908,1.0,0.0368968629175556,571.0
51,51.0,0.07820613156761726,1.0,0.0017808032938242385,1.0,0.03689724599863133,572.0
52,52.0,0.07575646355564737,1.0,0.0019308345606951626,1.0,0.03689759386812875,573.0
53,53.0,0.07346339626587531,1.0,0.0020879826338256096,1.0,0.0368979109044954,574.0
54,54.0,0.07130215377719618,1.0,0.0022523882065178464,1.0,0.036898223721834836,575.0
55,55.0,0.06925295363939914,1.0,0.0024241659833213443,1.0,0.03689854712687389,576.0
56,56.0,0.06729903794421672,1.0,0.0026034042772435733,1.0,0.036898869945135256,577.0
57,57.0,0.06542644089840145,1.0,0.0027901645636895997,1.0,0.036899169847450515,578.0
58,58.0,0.063624399989059,1.0,0.0029844785258895477,2.0,0.036899442392345876,579.0
59,59.0,0.061884325381443755,1.0,0.003186346071290447,2.0,0.03689701486556873,580.0
60,60.0,0.06019863799042776,1.0,0.0033957366016629685,2.0,0.03689948160527915,581.0
61,61.0,0.05856125972572931,1.0,0.0036125893638783587,2.0,0.03689769908741016,582.0
62,62.0,0.05696805975896664,1.0,0.0038368112492562388,2.0,0.03689819732768384,583.0
63,63.0,0.055415718789787974,1.0,0.004068277218720258,2.0,0.036901110364954526,584.0
64,64.0,0.05390110100244734,1.0,0.004306834140932611,2.0,0.036902299371542525,585.0
65,65.0,0.05242193389341557,1.0,0.004552301834911548,2.0,0.03690280978613542,586.0
66,66.0,0.05097670596906769,1.0,0.0048044720418045144,2.0,0.0369036662295517,587.0
67,67.0,0.04956400218751896,1.0,0.005063110933001039,2.0,0.0369046997497503,588.0
68,68.0,0.04818242826578297,1.0,0.005327962274809856,2.0,0.03690543198060713,589.0
69,69.0,0.046830655221087876,1.0,0.005598748021319732,2.0,0.036905972603670616,590.0
70,70.0,0.04550744645701212,1.0,0.005875168603675434,2.0,0.03690678691340199,591.0
71,71.0,0.04421164895485907,1.0,0.00615690351414796,2.0,0.03690781325309569,592.0
72,72.0,0.042942002138849834,1.0,0.006443612160341752,2.0,0.03690857426227622,593.0
73,73.0,0.04169730240059908,1.0,0.0067349348064573746,2.0,0.03690911865307206,594.0
74,74.0,0.04047654483811326,1.0,0.007030492306725617,2.0,0.036909935777645245,595.0
75,75.0,0.03927886746567254,1.0,0.007329886842716388,2.0,0.036911097763090116,596.0
76,76.0,0.03810369018660638,1.0,0.0076327038288218135,2.0,0.036912249891014555,597.0
77,77.0,0.03695068047528529,1.0,0.007938513724091838,2.0,0.03691316755173999,598.0
78,78.0,0.03581974476825867,1.0,0.008246875247554502,2.0,0.036913974603186635,599.0
79,79.0,0.03471113947924702,1.0,0.00855733881987647,2.0,0.03691486899932384,600.0
80,80.0,0.033625402090773214,1.0,0.008869450390703072,2.0,0.036915875493720086,601.0
81,81.0,0.0325632593009343,1.0,0.009182756730346577,2.0,0.036916894086793016,602.0
82,82.0,0.03152562834627811,1.0,0.00949681071343603,2.0,0.03691787752481647,603.0
83,83.0,0.03051364391797667,1.0,0.009811176205750286,2.0,0.036918867360705473,604.0
84,84.0,0.029528479651625365,1.0,0.010125433276257619,2.0,0.03691990877139377,605.0
85,85.0,0.028571259757660887,1.0,0.01043918398039714,2.0,0.036920972322103535,606.0
86,86.0,0.027643129901649056,1.0,0.010752056537611498,2.0,0.03692201571746198,607.0
87,87.0,0.026745053871186874,1.0,0.011063708482208178,2.0,0.036923102053094216,608.0
88,88.0,0.025877829196131727,1.0,0.011373830382969886,2.0,0.03692429238221113,609.0
89,89.0,0.025042055866994366,1.0,0.01168214706238432,2.0,0.03692550923706128,610.0
90,90.0,0.02423807620715529,1.0,0.011988418488535593,2.0,0.03692666845339121,611.0
91,91.0,0.023465947088504472,1.0,0.012292439793332145,2.0,0.03692781658829054,612.0
92,92.0,0.022725433373737183,1.0,0.01259403999009137,2.0,0.03692902767705277,613.0
93,93.0,0.022016021479180626,1.0,0.012893079691029147,2.0,0.03693029197394904,614.0
94,94.0,0.02133686740492057,1.0,0.013189448064391377,2.0,0.03693154365620983,615.0
95,95.0,0.020686842519231717,1.0,0.013483059312042968,2.0,0.03693277527837397,616.0
96,96.0,0.02006458026375876,1.0,0.013773847818701432,2.0,0.036934054316327125,617.0
97,97.0,0.019468509302697265,1.0,0.014061763270212907,2.0,0.03693538420665712,618.0
98,98.0,0.018896949343962428,1.0,0.014346765876836054,2.0,0.036936694104066865,619.0
99,99.0,0.018348174594742625,1.0,0.014628821624244002,2.0,0.036937981549925204,620.0
100,100.0,0.01782047819042061,1.0,0.01490789857695846,2.0,0.036939314697567116,621.0
101,101.0,0.017312251153559426,1.0,0.015183963950727951,2.0,0.03694074206271604,622.0
102,102.0,0.016822036853640046,1.0,0.015456982106198608,2.0,0.03694227428455311,623.0
103,103.0,0.01634856692672497,1.0,0.01572691382535537,2.0,0.03694387903099555,624.0
104,104.0,0.01589077317581852,1.0,0.015993716632647984,2.0,0.036945465998900195,625.0
105,105.0,0.015447783509402626,1.0,0.0162573459602772,2.0,0.03694696714032276,626.0
106,106.0,0.015018893244739527,1.0,0.016517756822343584,2.0,0.036948426745155596,627.0
107,107.0,0.014603535734853323,1.0,0.016774905744233622,2.0,0.03694995916439884,628.0
108,108.0,0.01420123457495601,1.0,0.01702875251154623,2.0,0.036951623735437866,629.0
109,109.0,0.013811571749735421,1.0,0.017279261667070875,2.0,0.036953362816744745,630.0
110,110.0,0.013434173288236491,1.0,0.017526403373963412,2.0,0.03695507978754743,631.0
111,111.0,0.013068711343690196,1.0,0.017770153840204472,2.0,0.03695673976728062,632.0
112,112.0,0.012714887078912046,1.0,0.01801049556242475,2.0,0.03695838014038692,633.0
113,113.0,0.012372437889594587,1.0,0.01824741766336093,2.0,0.03696005827241985,634.0
114,114.0,0.012041128994206018,1.0,0.01848091597073802,2.0,0.03696180720348608,635.0
115,115.0,0.011720736429050997,1.0,0.018710993264240625,2.0,0.036963610560735584,636.0
116,116.0,0.011411035032052895,1.0,0.018937659405870055,2.0,0.03696542394002052,637.0
117,117.0,0.011111788603801262,1.0,0.019160931175129164,2.0,0.0369672280776806,638.0
118,118.0,0.01082276469760369,1.0,0.01938083187933495,2.0,0.03696903979276502,639.0
119,119.0,0.010543739800837719,1.0,0.0195973907644196,2.0,0.036970886791278225,640.0
120,120.0,0.010274500030499761,1.0,0.01981064270111599,2.0,0.036972770244425954,641.0
121,121.0,0.010014829548582908,1.0,0.020020627978105214,2.0,0.03697466070604147,642.0
122,122.0,0.009764509020372451,1.0,0.020227392119967817,2.0,0.03697653762074465,643.0
123,123.0,0.009523312390400695,1.0,0.02043098548066394,2.0,0.03697840657246356,644.0
124,124.0,0.009291004271808052,1.0,0.020631462804001036,2.0,0.03698027388169654,645.0
125,125.0,0.00906733705805024,1.0,0.020828882715097197,2.0,0.03698213163602281,646.0
126,126.0,0.008852047533553531,1.0,0.02102330715251947,2.0,0.036983990173177196,647.0
127,127.0,0.008644856159542982,1.0,0.02121480073296546,2.0,0.036985927049197585,648.0
128,128.0,0.008445466580709113,1.0,0.02140343003524353,2.0,0.03698804871535447,649.0
129,129.0,0.008253569314564033,1.0,0.02158926285823128,2.0,0.03699034223099327,650.0
130,130.0,0.008068844251523944,1.0,0.021772367458092065,2.0,0.03699261355683549,651.0
131,131.0,0.007890963663699381,1.0,0.02195281185722743,2.0,0.03699471621319866,652.0
132,132.0,0.007719589012006933,1.0,0.022130663204396522,2.0,0.036996727417217934,653.0
133,133.0,0.007554353220564254,1.0,0.02230598720124022,2.0,0.03699882732066313,654.0
134,134.0,0.00739475326398603,1.0,0.022478847460018016,2.0,0.037001076043800186,655.0
135,135.0,0.007239757647288769,1.0,0.022649304459915247,2.0,0.0370033475638562,656.0
136,136.0,0.0070878866757655935,1.0,0.02281741203501706,2.0,0.037005520716963086,657.0
137,137.0,0.006945728008994686,1.0,0.02298320471771011,2.0,0.037007646471172106,658.0
138,138.0,0.00681848490407701,1.0,0.023146686438149176,2.0,0.03700985538288081,659.0
139,139.0,0.00667701084570009,1.0,0.023308017306623987,2.0,0.03701216692815033,660.0
140,140.0,0.006543388640683025,1.0,0.02346748633936939,2.0,0.03701447748910561,661.0
141,141.0,0.006424170086176098,1.0,0.02362470387176314,2.0,0.03701671777049327,662.0
142,142.0,0.006299091025927142,1.0,0.023779796907722008,2.0,0.03701893135550488,663.0
143,143.0,0.006178928341095132,1.0,0.02393305464455616,2.0,0.037021197948461274,664.0
144,144.0,0.00606783504796718,1.0,0.024084287448891014,2.0,0.03702353076355522,665.0
145,145.0,0.005952791135303938,1.0,0.024233563718871667,2.0,0.03702586627984083,666.0
146,146.0,0.005844749655553441,1.0,0.024381056466975314,2.0,0.03702814429421446,667.0
147,147.0,0.005741174307863162,1.0,0.024526625073536628,2.0,0.03703036828422387,668.0
148,148.0,0.0056339032285886255,1.0,0.024670397213068573,2.0,0.037032582087607284,669.0
149,149.0,0.005538232948793648,1.0,0.024812442015698735,2.0,0.03703481126223328,670.0
150,150.0,0.005435389883068092,1.0,0.024952627809478236,2.0,0.037037041585286784,671.0
151,151.0,0.005342957432356469,1.0,0.025091205011384447,2.0,0.03703923765832449,672.0
152,152.0,0.00525100767857909,1.0,0.02522795714383592,2.0,0.03704143018381803,673.0
153,153.0,0.005162240871767508,1.0,0.02536311010321516,2.0,0.037043890689639786,674.0
154,154.0,0.005071306161202736,1.0,0.02549664257914802,2.0,0.03704659553901218,675.0
155,155.0,0.004982446847821038,1.0,0.025628602995289778,2.0,0.03704897704432195,676.0
156,156.0,0.004902006478492221,1.0,0.025758903885416264,2.0,0.03705111740853964,677.0
157,157.0,0.004818154036119944,1.0,0.0258875667829075,2.0,0.03705350367182987,678.0
158,158.0,0.004735577209256312,1.0,0.026014779602021434,2.0,0.037055891172802606,679.0
159,159.0,0.004657839757244116,1.0,0.02614042550802425,2.0,0.0370581339804173,680.0
160,160.0,0.004581668033466656,1.0,0.026264509315525732,2.0,0.037060644797337554,681.0
161,161.0,0.004503305532202856,1.0,0.02638713076675541,2.0,0.03706322223485693,682.0
162,162.0,0.004431113928474006,1.0,0.026508305431327928,2.0,0.03706561776328939,683.0
163,163.0,0.0043583484959556044,1.0,0.026627949827461653,2.0,0.03706816830093569,684.0
164,164.0,0.004286729410517183,1.0,0.02674620330414263,2.0,0.03707071204376882,685.0
165,165.0,0.0042172024244576615,1.0,0.026863027158620992,2.0,0.03707291118165526,686.0
166,166.0,0.004149921062116277,1.0,0.026978429035507213,2.0,0.03707515525161978,687.0
167,167.0,0.00408214434610137,1.0,0.027092442941704632,2.0,0.03707765649499143,688.0
168,168.0,0.004016909562982724,1.0,0.02720510821729266,2.0,0.03708011167675798,689.0
169,169.0,0.003953653942243089,1.0,0.02731639053122127,2.0,0.0370825003818821,690.0
170,170.0,0.0038896791076124594,1.0,0.027426338827754193,2.0,0.03708491361567317,691.0
171,171.0,0.003828808430596355,1.0,0.027534987860720592,2.0,0.03708722365188729,692.0
172,172.0,0.003768565036333022,1.0,0.02764229883034909,2.0,0.03708948035704527,693.0
173,173.0,0.0037090410618112715,1.0,0.027748338900709484,2.0,0.03709181933547056,694.0
174,174.0,0.003651209767789265,1.0,0.027853107734589145,2.0,0.03709412298925753,695.0
175,175.0,0.0035947730066752323,1.0,0.027956607998239683,2.0,0.03709627669915522,696.0
176,176.0,0.003538570583457908,1.0,0.028058870128681884,2.0,0.03709830563800149,697.0
177,177.0,0.003484234647175014,1.0,0.02815991701793322,2.0,0.037100142707952886,698.0
178,178.0,0.003430913725882237,1.0,0.02825973948635065,2.0,0.03710182274920353,699.0
179,179.0,0.0033779830221371734,1.0,0.028358374884224487,2.0,0.03710388933812832,700.0
180,180.0,0.0033266971280679417,1.0,0.028455837214281462,2.0,0.03710676377447767,701.0
181,181.0,0.0032758377919295143,1.0,0.02855212317544304,2.0,0.037109829673422294,702.0
182,182.0,0.003226329791868553,1.0,0.028647265696787286,2.0,0.037112233768791386,703.0
183,183.0,0.0031783594584902206,1.0,0.0287412634530935,2.0,0.03711404609829611,704.0
184,184.0,0.0031324257607410737,1.0,0.028834142076162476,2.0,0.03711621226276245,705.0
185,185.0,0.0030847803752869635,1.0,0.028925933216978006,2.0,0.03711893190821105,706.0
186,186.0,0.0030376971237361036,1.0,0.029016683689899934,2.0,0.03712133542729117,707.0
187,187.0,0.0029940398773599113,1.0,0.02910633205906739,2.0,0.037123278577913296,708.0
188,188.0,0.0029507220257787453,1.0,0.02919488277537384,2.0,0.03712550687376828,709.0
189,189.0,0.0029065311818462225,1.0,0.0292824244702809,2.0,0.03712796015665378,710.0
190,190.0,0.0028641092594371017,1.0,0.029368956431014795,2.0,0.037130013778757236,711.0
191,191.0,0.00282357268260978,1.0,0.02945444245255343,2.0,0.03713200788301502,712.0
192,192.0,0.0027824392586604835,1.0,0.029538924176357045,2.0,0.03713442274623665,713.0
193,193.0,0.0027419858759218305,1.0,0.029622447392671062,2.0,0.03713664801647654,714.0
194,194.0,0.002703508240867631,1.0,0.029704984881007965,2.0,0.03713842557804211,715.0
195,195.0,0.0026649988601972394,1.0,0.0297865473515673,2.0,0.03714043103671223,716.0
196,196.0,0.0026267434733564057,1.0,0.0298671845294367,2.0,0.03714250922860399,717.0
197,197.0,0.0025901166207102605,1.0,0.029946886745322195,2.0,0.03714400633770691,718.0
198,198.0,0.0025539171654812127,1.0,0.03002565298397947,2.0,0.03714519316863946,719.0
199,199.0,0.002517789782640268,1.0,0.03010352377403475,2.0,0.03714700870211972,720.0
200,200.0,0.00248295392232124,1.0,0.030180503980678303,2.0,0.037149898719021975,721.0
201,201.0,0.0024488086880669682,1.0,0.030256587926927033,2.0,0.03715263984931892,722.0
202,202.0,0.002414684375616845,1.0,0.03033180702337153,2.0,0.03715444452312971,723.0
203,203.0,0.0023815894905163414,1.0,0.030406174872252358,2.0,0.03715644924270833,724.0
204,204.0,0.0023492745782464617,1.0,0.03047968493944401,2.0,0.03715892434140055,725.0
205,205.0,0.002317051464164269,1.0,0.030552361579731395,2.0,0.0371608614843747,726.0
206,206.0,0.002285609154449917,1.0,0.030624221875879515,2.0,0.03716263935066592,727.0
207,207.0,0.002254957710135937,1.0,0.030695262075915667,2.0,0.037164783663123466,728.0
208,208.0,0.0022245236799834332,1.0,0.030765499715810985,2.0,0.0371667833395158,729.0
209,209.0,0.002194646932007001,1.0,0.030834952923624565,2.0,0.037168594570367836,730.0
210,210.0,0.0021655317287301032,1.0,0.030903622384995798,2.0,0.03717075101054886,731.0
211,211.0,0.0021367475649869874,1.0,0.030971519430071766,2.0,0.03717282276644821,732.0
212,212.0,0.0021083743816120337,1.0,0.031038661937699875,2.0,0.037174587396793426,733.0
213,213.0,0.002080679768988181,1.0,0.031105054655254493,2.0,0.037176406817020946,734.0
214,214.0,0.0020534059928012205,1.0,0.031170704963342132,2.0,0.03717836637865133,735.0
215,215.0,0.0020264725051556765,1.0,0.03123562876136099,2.0,0.037180323205211994,736.0
216,216.0,0.002000108889133065,1.0,0.031299834108470745,2.0,0.03718209714005106,737.0
217,217.0,0.0019742103356559337,1.0,0.03136332669469763,2.0,0.03718396825680706,738.0
218,218.0,0.0019486418865010098,1.0,0.03142611955949601,2.0,0.037185914557521474,739.0
219,219.0,0.0019235366485135504,1.0,0.031488222631803536,2.0,0.037187636164942695,740.0
220,220.0,0.0018988990408054206,1.0,0.03154964174328197,2.0,0.03718938671513228,741.0
221,221.0,0.001874608133866816,1.0,0.031610387058342515,2.0,0.03719127531900462,742.0
222,222.0,0.0018506958002551476,1.0,0.03167046903681273,2.0,0.037193049938404894,743.0
223,223.0,0.0018272244959949998,1.0,0.031729894455359,2.0,0.03719473825734198,744.0
224,224.0,0.001804118829123314,1.0,0.03178867122673204,2.0,0.03719652120248676,745.0
225,225.0,0.00178134053593303,1.0,0.031846809381222675,2.0,0.037198304986127285,746.0
226,226.0,0.001758951967420832,1.0,0.03190431668467933,2.0,0.037200015309563184,747.0
227,227.0,0.001736939554648649,1.0,0.03196119980136177,2.0,0.03720173452096636,748.0
228,228.0,0.0017152372973156444,1.0,0.032017467502725515,2.0,0.037203444654602465,749.0
229,229.0,0.0016938665216003688,1.0,0.03207312824814586,2.0,0.03720510684044152,750.0
230,230.0,0.0016728543417647717,1.0,0.03212818849465287,2.0,0.0372067679617361,751.0
231,231.0,0.0016521589371083281,1.0,0.032182655487451445,2.0,0.037208434825900465,752.0
232,232.0,0.0016317541691006044,1.0,0.03223653745075127,2.0,0.037210087991173736,753.0
233,233.0,0.0016116596675227466,1.0,0.032289841367473156,2.0,0.037211718161586256,754.0
234,234.0,0.0015918647615568893,1.0,0.032342573473661186,2.0,0.03721330350428891,755.0
235,235.0,0.0015723315625647588,1.0,0.03239474073280634,2.0,0.03721486292587764,756.0
236,236.0,0.0015529952373454863,1.0,0.03244634985641129,2.0,0.037216417809099275,757.0
237,237.0,0.001533912191062877,1.0,0.03249740641530005,2.0,0.037217948037763585,758.0
238,238.0,0.0015149348385870658,1.0,0.03254791395167081,2.0,0.037219470062885146,759.0
239,239.0,0.0014966856219641922,1.0,0.032597877913840285,2.0,0.037221016585214206,760.0
240,240.0,0.0014788501418138546,1.0,0.03264729900962585,2.0,0.03722251393265797,761.0
241,241.0,0.0014616363896800663,1.0,0.03269619834611645,2.0,0.037223799379105284,762.0
242,242.0,0.0014441154798144743,1.0,0.03274458690338977,2.0,0.03722480077434913,763.0
243,243.0,0.0014266447433342801,1.0,0.032792482586209266,2.0,0.03722575790114913,764.0
244,244.0,0.001408999290459806,1.0,0.032839872936502784,2.0,0.03722724780106679,765.0
245,245.0,0.0013915787707266896,1.0,0.03288675721220215,2.0,0.03722943781734592,766.0
246,246.0,0.001375197283673662,1.0,0.0329331272974883,2.0,0.037231585357670544,767.0
247,247.0,0.001359541095501627,1.0,0.03297898824785159,2.0,0.037233198532899886,768.0
248,248.0,0.0013433748723938187,1.0,0.03302437206876196,2.0,0.037234513071074296,769.0
249,249.0,0.0013265893796758378,1.0,0.03306930060083543,2.0,0.03723589754217418,770.0
250,250.0,0.0013107268073474204,1.0,0.03311375492772309,2.0,0.037237460499578434,771.0
251,251.0,0.0012958542753581203,1.0,0.03315771244011594,2.0,0.037238975459316113,772.0
252,252.0,0.001280640220046077,1.0,0.033201201643914144,2.0,0.03724039617100467,773.0
253,253.0,0.0012650916149587138,1.0,0.03324425345744975,2.0,0.03724193906674001,774.0
254,254.0,0.0012501559328208255,1.0,0.033286854663921984,2.0,0.037243575598984696,775.0
255,255.0,0.0012356462989589665,1.0,0.033328992238591856,2.0,0.03724509138484334,776.0
256,256.0,0.0012210649508695977,1.0,0.03337068473703601,2.0,0.0372464732430993,777.0
257,257.0,0.0012067076498417295,1.0,0.03341194459141824,2.0,0.037247848169600965,778.0
258,258.0,0.001192716764681893,1.0,0.033452767669714265,2.0,0.03724930604727989,779.0
259,259.0,0.0011786866032969254,1.0,0.03349315975108648,2.0,0.037250824122836174,780.0
260,260.0,0.001164723517998924,1.0,0.03353313144167651,2.0,0.03725225984835337,781.0
261,261.0,0.0011512683991062858,1.0,0.033572679802034676,2.0,0.0372535639058883,782.0
262,262.0,0.0011380230486683013,1.0,0.03361180547705928,2.0,0.03725491263054841,783.0
263,263.0,0.0011246652788927797,1.0,0.03365052397423306,2.0,0.0372563911036679,784.0
264,264.0,0.0011114374069299622,1.0,0.03368884084885874,2.0,0.037257840879441846,785.0
265,265.0,0.0010986110819675072,1.0,0.03372675083647099,2.0,0.037259193286863806,786.0
266,266.0,0.0010859743995081002,1.0,0.03376425685175904,2.0,0.03726051864490997,787.0
267,267.0,0.0010733274665598361,1.0,0.03380137102553208,2.0,0.03726184822984081,788.0
268,268.0,0.001060855853013874,1.0,0.03383809839162375,2.0,0.03726320825764779,789.0
269,269.0,0.001048626153901482,1.0,0.03387443725379307,2.0,0.03726458446535079,790.0
270,270.0,0.0010365162695062336,1.0,0.03391039222033966,2.0,0.03726590330073444,791.0
271,271.0,0.0010245077990800604,1.0,0.03394597019851017,2.0,0.03726719745397588,792.0
272,272.0,0.0010127132757574956,1.0,0.03398117399355826,2.0,0.03726854619855435,793.0
273,273.0,0.001001091836548102,1.0,0.03401600581407244,2.0,0.03726988740914345,794.0
274,274.0,0.0009895443962215631,1.0,0.034050471726792285,2.0,0.037271154712984825,795.0
275,275.0,0.0009781120824531185,1.0,0.034084576447047106,2.0,0.037272414310772516,796.0
276,276.0,0.0009668835052028959,1.0,0.034118321344705056,2.0,0.03727372507602845,797.0
277,277.0,0.0009558235250324201,1.0,0.03415170921558529,2.0,0.037275038667907066,798.0
278,278.0,0.0009448544725031523,1.0,0.03418474591121836,2.0,0.03727630673229965,799.0
279,279.0,0.0009339934972347117,1.0,0.03421743611859218,2.0,0.037277554792202544,800.0
280,280.0,0.0009232908355368956,1.0,0.034249781897173204,2.0,0.03727881201867897,801.0
281,281.0,0.000912736652079083,1.0,0.03428178591651985,2.0,0.037280071339543135,802.0
282,282.0,0.0009022890527768543,1.0,0.03431345259405899,2.0,0.037281320728491656,803.0
283,283.0,0.0008919565584154083,1.0,0.03434478603949301,2.0,0.03728255912497237,804.0
284,284.0,0.0008817575026313305,1.0,0.03437578895075012,2.0,0.037283787642316324,805.0
285,285.0,0.0008716718202818256,1.0,0.03440646434171352,2.0,0.03728500794297436,806.0
286,286.0,0.0008616446530980184,1.0,0.03443681588113465,2.0,0.037286220381540586,807.0
287,287.0,0.0008516249175955037,1.0,0.034466846571571765,2.0,0.03728742096932898,808.0
288,288.0,0.0008415403028288689,1.0,0.03449655754578034,2.0,0.037288609105344664,809.0
289,289.0,0.0008313599719016469,1.0,0.034525948188659505,2.0,0.03728978558354585,810.0
290,290.0,0.0008215978711229461,1.0,0.03455501539616695,2.0,0.03729094612176576,811.0
291,291.0,0.0008135340201343206,1.0,0.03458375499927358,2.0,0.03729208699795556,812.0
292,292.0,0.0008067564510366681,1.0,0.034612180615969504,2.0,0.03729321253824906,813.0
293,293.0,0.0007970704314442635,1.0,0.03464035026089387,2.0,0.03729432641592236,814.0
294,294.0,0.0007851138878007765,1.0,0.034668307864421516,2.0,0.037295433872412694,815.0
295,295.0,0.0007759860665901072,1.0,0.03469595196467591,2.0,0.037296539197431276,816.0
296,296.0,0.0007696208852653788,1.0,0.03472320293597186,2.0,0.0372976405475271,817.0
297,297.0,0.0007610204755104256,1.0,0.03475015811605964,2.0,0.03729871292787286,818.0
298,298.0,0.0007501840461189104,1.0,0.03477691285901651,2.0,0.03729972801543499,819.0
299,299.0,0.0007419294445808172,1.0,0.03480338887617285,2.0,0.037300698712315054,820.0
300,300.0,0.0007352691822824087,1.0,0.03482950762019116,2.0,0.037301709633625835,821.0
301,301.0,0.0007261280580631059,1.0,0.034855358247105464,2.0,0.03730286925320643,822.0
302,302.0,0.0007164759811060858,1.0,0.03488099574309233,2.0,0.03730418014713636,823.0
303,303.0,0.0007089135841531301,1.0,0.034906333011845446,2.0,0.03730548402731308,824.0
304,304.0,0.0007005362918315614,1.0,0.03493135152361831,2.0,0.03730660331015941,825.0
305,305.0,0.0006902103790402265,1.0,0.03495612361386187,2.0,0.03730752324215899,826.0
306,306.0,0.0006827696553385888,1.0,0.034980620227458556,2.0,0.03730839322734226,827.0
307,307.0,0.0006809009341363631,1.0,0.035004772549696556,2.0,0.037309377725281534,828.0
308,308.0,0.0006749588409037626,1.0,0.03502868090813634,2.0,0.03731051672000107,829.0
309,309.0,0.0006611235993057869,1.0,0.03505254009255874,2.0,0.037311715581247594,830.0
310,310.0,0.0006512915455268305,1.0,0.03507620710151881,2.0,0.03731286640217166,831.0
311,311.0,0.0006498285125744981,1.0,0.03509940447797427,2.0,0.03731396397371262,832.0
312,312.0,0.00064401666637469,1.0,0.03512227187003336,2.0,0.03731507635593503,833.0
313,313.0,0.000631413669392478,1.0,0.03514510274179662,2.0,0.03731621457407283,834.0
314,314.0,0.0006241780681481205,1.0,0.03516774406439834,2.0,0.03731729429051437,835.0
315,315.0,0.0006204761444249497,1.0,0.03518995647133098,2.0,0.037318253609618636,836.0
316,316.0,0.0006113387507673926,1.0,0.03521192812749242,2.0,0.03731914919531371,837.0
317,317.0,0.0006038035442793131,1.0,0.0352337830691297,2.0,0.037320105142854616,838.0
318,318.0,0.0006000205589340018,1.0,0.03525532943211931,2.0,0.03732117319374712,839.0
319,319.0,0.000592035212094862,1.0,0.035276623153597406,2.0,0.03732226839969843,840.0
320,320.0,0.000583363165788738,1.0,0.03529779620487236,2.0,0.037323279734573285,841.0
321,321.0,0.0005785179525898695,1.0,0.03531869993100596,2.0,0.03732420027877786,842.0
322,322.0,0.0005718532926946853,1.0,0.03533930957106169,2.0,0.037325107279639065,843.0
323,323.0,0.0005634973442521274,1.0,0.03535975991152523,2.0,0.03732605613130925,844.0
324,324.0,0.0005581808576326758,1.0,0.03537998628992007,2.0,0.037327029595557476,845.0
325,325.0,0.0005532678632623417,1.0,0.03539992843690755,2.0,0.037327982078290384,846.0
326,326.0,0.0005459469602718172,1.0,0.035419693515566876,2.0,0.03732890272412004,847.0
327,327.0,0.0005390541336315172,1.0,0.03543929551629417,2.0,0.037329815160922604,848.0
328,328.0,0.0005336516864770425,1.0,0.035458648774881814,2.0,0.037330736566391284,849.0
329,329.0,0.0005272284121172048,1.0,0.035477768059241535,2.0,0.03733165443311541,850.0
330,330.0,0.0005207164522203974,1.0,0.03549670588309961,2.0,0.03733254695338004,851.0
331,331.0,0.0005155871225833426,1.0,0.035515425689784726,2.0,0.037333412602342436,852.0
332,332.0,0.0005101670078243509,1.0,0.03553392397242906,2.0,0.03733427154724599,853.0
333,333.0,0.0005041627773063373,1.0,0.03555224953025492,2.0,0.03733513926491461,854.0
334,334.0,0.0004988536491488788,1.0,0.03557039174279834,2.0,0.0373360085428309,855.0
335,335.0,0.000492870160781225,1.0,0.03558832953207209,2.0,0.03733685891977716,856.0
336,336.0,0.0004864300885164638,1.0,0.035606087329397275,2.0,0.03733768141837351,857.0
337,337.0,0.00048115494711466905,1.0,0.03562364083318322,2.0,0.03733848921298554,858.0
338,338.0,0.00047639161361222413,1.0,0.03564097345950246,2.0,0.03733930519006549,859.0
339,339.0,0.0004709987151279897,1.0,0.03565812641681762,2.0,0.037340140842675534,860.0
340,340.0,0.00046527768890523467,1.0,0.03567511769645128,2.0,0.03734098800987126,861.0
341,341.0,0.0004597970295308565,1.0,0.03569192458906076,2.0,0.03734182813071917,862.0
342,342.0,0.0004545493607036552,1.0,0.03570853510949842,2.0,0.037342648601675785,863.0
343,343.0,0.00044950160293713825,1.0,0.035724957563368416,2.0,0.03734345099414649,864.0
344,344.0,0.00044457533549366936,1.0,0.035741200011487215,2.0,0.037344247297629425,865.0
345,345.0,0.0004394833762007874,1.0,0.035757269349779935,2.0,0.03734504434268229,866.0
346,346.0,0.00043419902440254126,1.0,0.035773169684245716,2.0,0.03734583864010132,867.0
347,347.0,0.00042913987989877254,1.0,0.035788894853111104,2.0,0.03734661718995653,868.0
348,348.0,0.00042448176096352076,1.0,0.03580443773069191,2.0,0.037347370669822536,869.0
349,349.0,0.00041974425063358935,1.0,0.03581980614039825,2.0,0.03734809897048784,870.0
350,350.0,0.00041468601147573,1.0,0.03583501422256285,2.0,0.037348807470637214,871.0
351,351.0,0.0004097552800864265,1.0,0.03585005892121702,2.0,0.03734949995238573,872.0
352,352.0,0.0004051592543659883,1.0,0.03586492852227001,2.0,0.03735017725974477,873.0
353,353.0,0.00040060500944958923,1.0,0.03587962737756872,2.0,0.03735084257771306,874.0
354,354.0,0.00039596254157524697,1.0,0.0358941672861332,2.0,0.03735150523920328,875.0
355,355.0,0.00039132200219481734,1.0,0.03590854955016155,2.0,0.037352178719583275,876.0
356,356.0,0.0003867474429717806,1.0,0.03592277080624807,2.0,0.03735287270268709,877.0
357,357.0,0.0003822501785625284,1.0,0.035936830927861825,2.0,0.03735358573019534,878.0
358,358.0,0.00037783713176732216,1.0,0.03595073209345181,2.0,0.037354305439381265,879.0
359,359.0,0.00037347075134441777,1.0,0.03596447689419025,2.0,0.037355017254594794,880.0
360,360.0,0.0003690998527987361,1.0,0.03597806817663105,2.0,0.03735571197988812,881.0
361,361.0,0.00036473005390750987,1.0,0.035991507442371236,2.0,0.037356387615977815,882.0
362,362.0,0.00036041129213168683,1.0,0.03600479435456889,2.0,0.03735704575082195,883.0
363,363.0,0.0003561895534492595,1.0,0.03601792878041468,2.0,0.03735769009061496,884.0
364,364.0,0.00035204695793467105,1.0,0.0360309123883858,2.0,0.03735832473143405,885.0
365,365.0,0.00034790722970106595,1.0,0.03604374850902583,2.0,0.03735895050185822,886.0
366,366.0,0.00034375153485931227,1.0,0.03605643983501235,2.0,0.03735956238229541,887.0
367,367.0,0.00033963416180708716,1.0,0.036068986313613535,2.0,0.0373601519991345,888.0
368,368.0,0.00033559143417477756,1.0,0.036081387214434005,2.0,0.037360714133409495,889.0
369,369.0,0.00033160309078699785,1.0,0.03609364376750948,2.0,0.03736124875174267,890.0
370,370.0,0.0003276419274491588,1.0,0.03610575851798926,2.0,0.03736175694653211,891.0
371,371.0,0.00032370255087893994,1.0,0.03611773328454383,2.0,0.03736223656572334,892.0
372,372.0,0.00031977992713123866,1.0,0.03612956890721539,2.0,0.03736268367258443,893.0
373,373.0,0.0003158568471404136,1.0,0.0361412660340277,2.0,0.0373630996337452,894.0
374,374.0,0.0003119030797238993,1.0,0.03615282513363051,2.0,0.037363498581922804,895.0
375,375.0,0.0003078448175085757,1.0,0.03616424605468049,2.0,0.03736390784189986,896.0
376,376.0,0.00030359265124544303,1.0,0.036175527553767996,2.0,0.03736434949590771,897.0
377,377.0,0.00029900711981162146,1.0,0.036186665716858954,2.0,0.03736481201873696,898.0
378,378.0,0.00029451999304387237,1.0,0.03619765339053216,2.0,0.037365236478263335,899.0
379,379.0,0.00029109088297412815,1.0,0.03620847836498862,2.0,0.03736556299259586,900.0
380,380.0,0.0002902595136478198,1.0,0.036219144056414486,2.0,0.03736578432550996,901.0
381,381.0,0.0002887160916436804,1.0,0.03622968865375651,2.0,0.03736598880860071,902.0
382,382.0,0.0002831353758870896,1.0,0.036240206191972525,2.0,0.03736636727547069,903.0
383,383.0,0.0002765246145605503,1.0,0.03625067083331981,2.0,0.037367157142077057,904.0
384,384.0,0.0002740974113999581,1.0,0.03626093613386722,2.0,0.03736825110848283,905.0
385,385.0,0.000273682971861024,1.0,0.03627096456180883,2.0,0.03736902283719398,906.0
386,386.0,0.0002693845248988688,1.0,0.036280907701998696,2.0,0.03736923127743701,907.0
387,387.0,0.0002626353698358105,1.0,0.036290838527589325,2.0,0.03736943685066212,908.0
388,388.0,0.00025934630287185925,1.0,0.036300616034838834,2.0,0.03737007668043931,909.0
389,389.0,0.00025892918557862904,1.0,0.03631015111268076,2.0,0.03737077027386857,910.0
390,390.0,0.00025562141063217956,1.0,0.036319569237406465,2.0,0.03737111537744367,911.0
391,391.0,0.00024928671262640774,1.0,0.03632897465155779,2.0,0.03737138042039595,912.0
392,392.0,0.0002450658799754108,1.0,0.03633826230236624,2.0,0.03737186164104024,913.0
393,393.0,0.0002435539042696774,1.0,0.03634732207755894,2.0,0.03737238942226511,914.0
394,394.0,0.0002418480871240449,1.0,0.03635623065762313,2.0,0.03737275328636498,915.0
395,395.0,0.00023945839751936975,1.0,0.036365086437974266,2.0,0.03737303549267956,916.0
396,396.0,0.00023672570808366646,1.0,0.036373882328202004,2.0,0.03737336715072839,917.0
397,397.0,0.000232330056831759,1.0,0.03638259340274585,2.0,0.03737374293816171,918.0
398,398.0,0.00022750181785359568,1.0,0.03639120711747489,2.0,0.037374107587086806,919.0
399,399.0,0.00022468855123511744,1.0,0.036399662870955515,2.0,0.03737443618443288,920.0
400,400.0,0.0002236343175457015,1.0,0.03640794480250516,2.0,0.03737476159379967,921.0
401,401.0,0.00022139612189446686,1.0,0.036416126170006086,2.0,0.037375120969561644,922.0
402,402.0,0.00021709649082445094,1.0,0.03642427097625887,2.0,0.03737545763192562,923.0
403,403.0,0.0002134593886696068,1.0,0.03643233606138513,2.0,0.03737571361081756,924.0
404,404.0,0.00021136701393552007,1.0,0.03644024625233394,3.0,0.03737596226381246,925.0
405,405.0,0.00020870734811433703,1.0,0.03644802559530883,3.0,0.037357903057279165,926.0
406,406.0,0.00020499390424711983,1.0,0.03645573031990507,3.0,0.03736891413000031,927.0
407,407.0,0.00020212151206814473,1.0,0.03646333969276973,3.0,0.03736585490913459,928.0
408,408.0,0.00020030600869590842,1.0,0.03647081522135413,3.0,0.037364835066831685,929.0
409,409.0,0.00019767565301683187,1.0,0.03647818750272136,3.0,0.037368129983209306,930.0
410,410.0,0.00019402359688084,1.0,0.036485495034735776,3.0,0.03737232766518754,931.0
411,411.0,0.00019102322468687386,1.0,0.03649270804171034,3.0,0.03737519813449888,932.0
412,412.0,0.00018893022270631627,1.0,0.036499789175138006,3.0,0.03737562671640783,933.0
413,413.0,0.00018646557954728646,1.0,0.03650676214856657,3.0,0.03737444790877748,934.0
414,414.0,0.00018341605586202293,1.0,0.0365136600308788,3.0,0.03737373123183795,935.0
415,415.0,0.0001807618557911175,1.0,0.03652046920649629,3.0,0.03737469889006007,936.0
416,416.0,0.00017855618415884712,1.0,0.03652716826127348,3.0,0.037376639188924435,937.0
417,417.0,0.00017611625902921358,1.0,0.03653377157680897,3.0,0.03737802753261041,938.0
418,418.0,0.00017352593966665208,1.0,0.036540295490097185,3.0,0.03737819977593929,939.0
419,419.0,0.00017139660561420192,1.0,0.036546731396976645,3.0,0.03737775906208168,940.0
420,420.0,0.00016939993209034827,1.0,0.03655307375316571,3.0,0.03737764693689203,941.0
421,421.0,0.00016673261502128314,1.0,0.036559339362883886,3.0,0.03737821423262616,942.0
422,422.0,0.0001635737714558656,1.0,0.03656553303709322,3.0,0.03737915004930542,943.0
423,423.0,0.0001608331475905969,1.0,0.03657163021233513,3.0,0.03737992773438718,944.0
424,424.0,0.00015874003557199537,1.0,0.03657761286111946,3.0,0.03738026355582633,945.0
425,425.0,0.00015669599385554744,1.0,0.03658349622684738,3.0,0.037380261476912056,946.0
426,426.0,0.0001543284328431027,1.0,0.03658930395329913,3.0,0.03738023046588618,947.0
427,427.0,0.00015192338808263505,1.0,0.03659503779988197,3.0,0.03738039352373418,948.0
428,428.0,0.00014978748808838367,1.0,0.03660068589054595,3.0,0.037380752164234435,949.0
429,429.0,0.000147744658487219,1.0,0.03660624681316969,3.0,0.037381127293110016,950.0
430,430.0,0.00014549909545904377,1.0,0.03661173038161315,3.0,0.037381330474118166,951.0
431,431.0,0.0001431040867858018,1.0,0.03661713996883382,3.0,0.03738126790470575,952.0
432,432.0,0.0001408322549979137,1.0,0.036622468117197965,3.0,0.03738096667993326,953.0
433,433.0,0.0001387454760381883,1.0,0.03662770931707228,3.0,0.03738058137059175,954.0
434,434.0,0.00013667621424356312,1.0,0.03663286804322833,3.0,0.037380394784204705,955.0
435,435.0,0.00013451440439025646,1.0,0.036637951040565074,3.0,0.037380712306034486,956.0
436,436.0,0.00013234094582597374,1.0,0.03664295891923989,3.0,0.037381532859006014,957.0
437,437.0,0.0001302721257187809,1.0,0.036647888256567444,3.0,0.037382389551157476,958.0
438,438.0,0.0001283027378336121,1.0,0.036652738593710946,3.0,0.03738280788350402,959.0
439,439.0,0.00012634906395952587,1.0,0.03665751373491486,3.0,0.03738278328547032,960.0
440,440.0,0.00012436419936766308,1.0,0.03666221729602911,3.0,0.03738268956796715,961.0
441,441.0,0.00012238859782253133,1.0,0.036666849825525025,3.0,0.0373828493964204,962.0
442,442.0,0.00012046308595689219,1.0,0.03667141015251762,3.0,0.03738323863298205,963.0
443,443.0,0.00011858086691366404,1.0,0.03667589858965312,3.0,0.03738357612359133,964.0
444,444.0,0.00011669542499436448,1.0,0.036680316947702,3.0,0.037383692745590114,965.0
445,445.0,0.00011478756020130356,1.0,0.03668466678938832,3.0,0.03738366537244803,966.0
446,446.0,0.00011288159329525974,1.0,0.0366889479719673,3.0,0.03738364467274044,967.0
447,447.0,0.0001110168958660854,1.0,0.03669315964851539,3.0,0.03738369611887895,968.0
448,448.0,0.0001092061815009591,1.0,0.03669730186462953,3.0,0.03738377559491827,969.0
449,449.0,0.00010743072488782096,1.0,0.03670137611132431,3.0,0.0373861678412276,970.0
450,450.0,0.00010566247964937692,1.0,0.036705384347327334,3.0,0.037389033342142886,971.0
451,451.0,0.0001038919648283732,1.0,0.03670932784520147,3.0,0.037391374322004005,972.0
452,452.0,0.00010212808350016068,1.0,0.03671320684874042,3.0,0.037393672598550594,973.0
453,453.0,0.00010038566029663797,1.0,0.03671702125407812,3.0,0.037394801401275324,974.0
454,454.0,9.866603679078616e-05,1.0,0.03672077128458235,3.0,0.03739527259345929,975.0
455,455.0,9.69620403272747e-05,1.0,0.036724457708486404,3.0,0.03739549209232445,976.0
456,456.0,9.526290742973913e-05,1.0,0.036728081343946666,3.0,0.03739557139672753,977.0
457,457.0,9.357289052413575e-05,1.0,0.0367316427463115,3.0,0.037395584280688066,978.0
458,458.0,9.190014587525213e-05,1.0,0.03673514207607235,3.0,0.037395584280688066,979.0
459,459.0,9.026642093408862e-05,1.0,0.0367385796503321,3.0,0.037395584280688066,980.0
460,460.0,8.866169572999348e-05,1.0,0.036741956086308696,3.0,0.037395584280688066,981.0
461,461.0,8.713082413253392e-05,1.0,0.0367452728008767,3.0,0.037395584280688066,982.0
462,462.0,8.562788961740426e-05,1.0,0.03674853084350508,3.0,0.037395584280688066,983.0
463,463.0,8.402690997639384e-05,1.0,0.0367517329127826,,,
464,464.0,8.178174141760114e-05,1.0,0.03675488002085182,,,
465,465.0,7.897706455317894e-05,1.0,0.036757968549606286,,,
466,466.0,7.703183306068825e-05,1.0,0.036760974803213574,,,
467,467.0,7.810880986716875e-05,1.0,0.0367638781917442,,,
468,468.0,8.02326951077324e-05,1.0,0.03676671028975258,,,
469,469.0,7.90703179976549e-05,1.0,0.03676958220589702,,,
470,470.0,7.508128903549638e-05,1.0,0.036772532446928276,,,
471,471.0,7.15623935833063e-05,1.0,0.03677544017772003,,,
472,472.0,7.017352118074126e-05,1.0,0.03677820142883257,,,
473,473.0,6.960547237112343e-05,1.0,0.0367808334591357,,,
474,474.0,7.185388165657402e-05,1.0,0.03678341459029502,,,
475,475.0,7.062445040947566e-05,1.0,0.036785975006352487,,,
476,476.0,6.556898538310383e-05,1.0,0.03678861831641326,,,
477,477.0,6.391351777046852e-05,1.0,0.036791216584113794,,,
478,478.0,6.563314526155603e-05,1.0,0.036793629025946906,,,
479,479.0,6.418710776955993e-05,1.0,0.03679598071136174,,,
480,480.0,6.053418809870459e-05,1.0,0.03679839582656461,,,
481,481.0,6.0073530249289876e-05,1.0,0.03680075788497013,,,
482,482.0,6.037133039913878e-05,1.0,0.03680298565639828,,,
483,483.0,5.860996881495348e-05,1.0,0.03680519660808021,,,
484,484.0,5.729400921022881e-05,1.0,0.03680741865383897,,,
485,485.0,5.613675182334475e-05,1.0,0.03680957599871939,,,
486,486.0,5.452516567372301e-05,1.0,0.036811685027323036,,,
487,487.0,5.449805471995903e-05,1.0,0.036813751573754216,,,
488,488.0,5.3962019267373446e-05,1.0,0.036815758904382864,,,
489,489.0,5.144819528364176e-05,1.0,0.03681776534629978,,,
490,490.0,5.0450764591704816e-05,1.0,0.036819752160869045,,,
491,491.0,5.0642655534957426e-05,1.0,0.036821646519399176,,,
492,492.0,4.9098410405411346e-05,1.0,0.03682350424648148,,,
493,493.0,4.723909346030031e-05,1.0,0.03682536913374405,,,
494,494.0,4.6226402951787234e-05,1.0,0.036827177245218806,,,
495,495.0,4.507496644209935e-05,1.0,0.036828916968778054,,,
496,496.0,4.4298448597591096e-05,1.0,0.036830619476484534,,,
497,497.0,4.444836831768193e-05,1.0,0.036832279652837675,,,
498,498.0,4.5035761222051605e-05,1.0,0.03683391130182437,,,
499,499.0,4.523298060137965e-05,1.0,0.0368355485454669,,,
500,500.0,4.3335303405329755e-05,1.0,0.03683720749979181,,,
501,501.0,4.002592793343691e-05,1.0,0.03683887379416979,,,
502,502.0,3.871141590781369e-05,1.0,0.03684047025253427,,,
503,503.0,3.996090869542237e-05,1.0,0.03684194485605282,,,
504,504.0,4.042713537258525e-05,1.0,0.036843371087508715,,,
505,505.0,3.853931114983568e-05,1.0,0.03684484341151448,,,
506,506.0,3.636224472958608e-05,1.0,0.03684633297309621,,,
507,507.0,3.556668863508849e-05,1.0,0.03684775303275145,,,
508,508.0,3.570446699335849e-05,1.0,0.03684909292412569,,,
509,509.0,3.515655102913798e-05,1.0,0.03685040354764748,,,
510,510.0,3.311584256108944e-05,1.0,0.03685171929515367,,,
511,511.0,3.111553710569032e-05,1.0,0.03685301489727803,,,
512,512.0,3.10810323159121e-05,1.0,0.0368542353361252,,,
513,513.0,3.282753940498688e-05,1.0,0.03685538209329329,,,
514,514.0,3.429127809405487e-05,1.0,0.036856527614417135,,,
515,515.0,3.346662946821897e-05,1.0,0.036857737543389224,,,
516,516.0,3.087564541398143e-05,1.0,0.03685900146398797,,,
517,517.0,2.9126231975874638e-05,1.0,0.0368602350311742,,,
518,518.0,2.9234338703181003e-05,1.0,0.0368613731322907,,,
519,519.0,2.9672229046774236e-05,1.0,0.03686244678083117,,,
520,520.0,2.8792405188253007e-05,1.0,0.0368635244458382,,,
521,521.0,2.7052131570576067e-05,1.0,0.03686461828500735,,,
522,522.0,2.6272852207227474e-05,1.0,0.03686567972131478,,,
523,523.0,2.6775613472075863e-05,1.0,0.0368666770300227,,,
524,524.0,2.690312136851632e-05,1.0,0.036867645635503696,,,
525,525.0,2.5644300523890228e-05,1.0,0.03686863280254886,,,
526,526.0,2.4130052444862273e-05,1.0,0.03686962469719437,,,
527,527.0,2.3790214501290164e-05,1.0,0.03687057020505375,,,
528,528.0,2.4277232810034686e-05,1.0,0.03687145990458072,,,
529,529.0,2.4048559381392417e-05,1.0,0.0368723370949551,,,
530,530.0,2.2761912455250366e-05,1.0,0.03687323226413312,,,
531,531.0,2.1720298294964384e-05,1.0,0.03687411902291144,,,
532,532.0,2.1711624828064352e-05,1.0,0.03687495835793294,,,
533,533.0,2.191905513078816e-05,1.0,0.03687575930172646,,,
534,534.0,2.1332547740623605e-05,1.0,0.03687655994306928,,,
535,535.0,2.0269467177466473e-05,1.0,0.03687736825127838,,,
536,536.0,1.9695516968651976e-05,1.0,0.03687815494788827,,,
537,537.0,1.9726270883731733e-05,1.0,0.03687890245601535,,,
538,538.0,1.962196962583269e-05,1.0,0.03687962881221744,,,
539,539.0,1.8967302781879264e-05,1.0,0.036880356316940956,,,
540,540.0,1.819545785366345e-05,1.0,0.036881079989272335,,,
541,541.0,1.7836349290489575e-05,1.0,0.03688177953051762,,,
542,542.0,1.7774523660985345e-05,1.0,0.036882450617488,,,
543,543.0,1.7519631097448466e-05,1.0,0.03688310847162676,,,
544,544.0,1.6940004161922045e-05,1.0,0.03688376405713734,,,
545,545.0,1.6378382606826675e-05,1.0,0.036884410252737664,,,
546,546.0,1.6098025927759133e-05,1.0,0.036885035080093144,,,
547,547.0,1.5946601627155425e-05,1.0,0.036885639202257424,,,
548,548.0,1.5642083650550086e-05,1.0,0.03688623299301309,,,
549,549.0,1.5169917365337841e-05,1.0,0.03688682120776617,,,
550,550.0,1.4742825617637288e-05,1.0,0.03688739819902178,,,
551,551.0,1.447724396964849e-05,1.0,0.036887957782048696,,,
552,552.0,1.4270291962114186e-05,1.0,0.03688850161878651,,,
553,553.0,1.3978346028411818e-05,1.0,0.03688903566648989,,,
554,554.0,1.3601767058855273e-05,1.0,0.036889562087555144,,,
555,555.0,1.3250042010510888e-05,1.0,0.03689007774622287,,,
556,556.0,1.2984692350355593e-05,1.0,0.03689057951987966,,,
557,557.0,1.2757509570728156e-05,1.0,0.036891068324846434,,,
558,558.0,1.2491904827417171e-05,1.0,0.036891547347129086,,,
559,559.0,1.2177273443740179e-05,1.0,0.03689201799439959,,,
560,560.0,1.1863903254199978e-05,1.0,0.03689247884885574,,,
561,561.0,1.1584283100024657e-05,1.0,0.03689292810139404,,,
562,562.0,1.1315615154868473e-05,1.0,0.03689336579812019,,,
563,563.0,1.0997303872966733e-05,1.0,0.03689379318378959,,,
564,564.0,1.061335954183188e-05,1.0,0.03689421066211687,,,
565,565.0,1.015377111381156e-05,1.0,0.036894616401193694,,,
566,566.0,9.801797861034387e-06,1.0,0.0368950079791007,,,
567,567.0,9.656962942561577e-06,1.0,0.03689538260446889,,,
568,568.0,1.0106708936141784e-05,1.0,0.03689574424732356,,,
569,569.0,1.0555631777865967e-05,1.0,0.036896100549878894,,,
570,570.0,1.038242974555567e-05,1.0,0.036896473449912426,,,
571,571.0,9.428016865254253e-06,1.0,0.0368968629175556,,,
572,572.0,8.59229481874983e-06,1.0,0.03689724599863133,,,
573,573.0,8.477878713255654e-06,1.0,0.03689759386812875,,,
574,574.0,8.7647477073864e-06,1.0,0.0368979109044954,,,
575,575.0,8.748768565990218e-06,1.0,0.036898223721834836,,,
576,576.0,8.127649896998439e-06,1.0,0.03689854712687389,,,
577,577.0,7.386179416896339e-06,1.0,0.036898869945135256,,,
578,578.0,-6.578979174203161e-05,1.0,0.036899169847450515,,,
579,579.0,6.685248835353269e-05,2.0,0.036899442392345876,,,
580,580.0,-4.830856280031616e-05,2.0,0.03689701486556873,,,
581,581.0,1.3503197274682054e-05,2.0,0.03689948160527915,,,
582,582.0,7.894484004698432e-05,2.0,0.03689769908741016,,,
583,583.0,3.222091207560177e-05,2.0,0.03689819732768384,,,
584,584.0,1.3831416245356624e-05,2.0,0.036901110364954526,,,
585,585.0,2.3207812173402096e-05,2.0,0.036902299371542525,,,
586,586.0,2.8005502760859116e-05,2.0,0.03690280978613542,,,
587,587.0,1.9840930768284654e-05,2.0,0.0369036662295517,,,
588,588.0,1.4648767802968222e-05,2.0,0.0369046997497503,,,
589,589.0,2.2064199650628296e-05,2.0,0.03690543198060713,,,
590,590.0,2.7808582350454865e-05,2.0,0.036905972603670616,,,
591,591.0,2.061897652129773e-05,2.0,0.03690678691340199,,,
592,592.0,1.4749602008358061e-05,2.0,0.03690781325309569,,,
593,593.0,2.21385814133447e-05,2.0,0.03690857426227622,,,
594,594.0,3.148114809933846e-05,2.0,0.03690911865307206,,,
595,595.0,3.121310428341527e-05,2.0,0.036909935777645245,,,
596,596.0,2.4860292219744593e-05,2.0,0.036911097763090116,,,
597,597.0,2.1863272045678177e-05,2.0,0.036912249891014555,,,
598,598.0,2.4228908203493536e-05,2.0,0.03691316755173999,,,
599,599.0,2.7264912555198055e-05,2.0,0.036913974603186635,,,
600,600.0,2.7591896625759195e-05,2.0,0.03691486899932384,,,
601,601.0,2.663888577124606e-05,2.0,0.036915875493720086,,,
602,602.0,2.681147145742573e-05,2.0,0.036916894086793016,,,
603,603.0,2.8207690940949504e-05,2.0,0.03691787752481647,,,
604,604.0,2.8806555231061806e-05,2.0,0.036918867360705473,,,
605,605.0,2.8259835798830222e-05,2.0,0.03691990877139377,,,
606,606.0,2.942200283598966e-05,2.0,0.036920972322103535,,,
607,607.0,3.223753867051362e-05,2.0,0.03692201571746198,,,
608,608.0,3.29548576562922e-05,2.0,0.036923102053094216,,,
609,609.0,3.1392881460735396e-05,2.0,0.03692429238221113,,,
610,610.0,3.109181246553317e-05,2.0,0.03692550923706128,,,
611,611.0,3.2795572956883795e-05,2.0,0.03692666845339121,,,
612,612.0,3.4235270572388164e-05,2.0,0.03692781658829054,,,
613,613.0,3.38925305634358e-05,2.0,0.03692902767705277,,,
614,614.0,3.3348230428678864e-05,2.0,0.03693029197394904,,,
615,615.0,3.46309151258368e-05,2.0,0.03693154365620983,,,
616,616.0,3.600650977136637e-05,2.0,0.03693277527837397,,,
617,617.0,3.546393819431694e-05,2.0,0.036934054316327125,,,
618,618.0,3.485486323808671e-05,2.0,0.03693538420665712,,,
619,619.0,3.609086172958131e-05,2.0,0.036936694104066865,,,
620,620.0,3.864006638637579e-05,2.0,0.036937981549925204,,,
621,621.0,4.147697029223186e-05,2.0,0.036939314697567116,,,
622,622.0,4.343835401990389e-05,2.0,0.03694074206271604,,,
623,623.0,4.2955257053668523e-05,2.0,0.03694227428455311,,,
624,624.0,4.0630450474781096e-05,2.0,0.03694387903099555,,,
625,625.0,3.950462284837195e-05,2.0,0.036945465998900195,,,
626,626.0,4.147368645151133e-05,2.0,0.03694696714032276,,,
627,627.0,4.5048318959097306e-05,2.0,0.036948426745155596,,,
628,628.0,4.706262426962416e-05,2.0,0.03694995916439884,,,
629,629.0,4.646210208703156e-05,2.0,0.036951623735437866,,,
630,630.0,4.4917842455768704e-05,2.0,0.036953362816744745,,,
631,631.0,4.438531949482324e-05,2.0,0.03695507978754743,,,
632,632.0,4.5404964416389184e-05,2.0,0.03695673976728062,,,
633,633.0,4.731836933427788e-05,2.0,0.03695838014038692,,,
634,634.0,4.8788557550099115e-05,2.0,0.03696005827241985,,,
635,635.0,4.905729655956998e-05,2.0,0.03696180720348608,,,
636,636.0,4.8804895018613756e-05,2.0,0.036963610560735584,,,
637,637.0,4.900747999869823e-05,2.0,0.03696542394002052,,,
638,638.0,4.995943595110532e-05,2.0,0.0369672280776806,,,
639,639.0,5.0942926634515e-05,2.0,0.03696903979276502,,,
640,640.0,5.112987946208412e-05,2.0,0.036970886791278225,,,
641,641.0,5.076090031388415e-05,2.0,0.036972770244425954,,,
642,642.0,5.0542982333444614e-05,2.0,0.03697466070604147,,,
643,643.0,5.049601267939018e-05,2.0,0.03697653762074465,,,
644,644.0,5.0235097500283166e-05,2.0,0.03697840657246356,,,
645,645.0,5.025374073763377e-05,2.0,0.03698027388169654,,,
646,646.0,5.236928992542636e-05,2.0,0.03698213163602281,,,
647,647.0,5.736250174359426e-05,2.0,0.036983990173177196,,,
648,648.0,6.200501550403654e-05,2.0,0.036985927049197585,,,
649,649.0,6.140132732012476e-05,2.0,0.03698804871535447,,,
650,650.0,5.683828216816212e-05,2.0,0.03699034223099327,,,
651,651.0,5.436315121307014e-05,2.0,0.03699261355683549,,,
652,652.0,5.675755665695523e-05,2.0,0.03699471621319866,,,
653,653.0,6.0776380368448925e-05,2.0,0.036996727417217934,,,
654,654.0,6.138876421909652e-05,2.0,0.03699882732066313,,,
655,655.0,5.8726829834597976e-05,2.0,0.037001076043800186,,,
656,656.0,5.7442595413240295e-05,2.0,0.0370033475638562,,,
657,657.0,5.96861999763419e-05,2.0,0.037005520716963086,,,
658,658.0,6.245560975900163e-05,2.0,0.037007646471172106,,,
659,659.0,6.242511661766065e-05,2.0,0.03700985538288081,,,
660,660.0,6.052263183940071e-05,2.0,0.03701216692815033,,,
661,661.0,5.9797814640411996e-05,2.0,0.03701447748910561,,,
662,662.0,6.122606693696499e-05,2.0,0.03701671777049327,,,
663,663.0,6.301097011287627e-05,2.0,0.03701893135550488,,,
664,664.0,6.307995416200128e-05,2.0,0.037021197948461274,,,
665,665.0,6.152305205268053e-05,2.0,0.03702353076355522,,,
666,666.0,6.006034774341043e-05,2.0,0.03702586627984083,,,
667,667.0,5.978166876425835e-05,2.0,0.03702814429421446,,,
668,668.0,6.019314370804558e-05,2.0,0.03703036828422387,,,
669,669.0,6.0220528251066346e-05,2.0,0.037032582087607284,,,
670,670.0,5.929220690152863e-05,2.0,0.03703481126223328,,,
671,671.0,5.91929192165119e-05,2.0,0.037037041585286784,,,
672,672.0,6.642357197744932e-05,2.0,0.03703923765832449,,,
673,673.0,7.301475560690985e-05,2.0,0.03704143018381803,,,
674,674.0,6.428198681095111e-05,2.0,0.037043890689639786,,,
675,675.0,5.776954087555208e-05,2.0,0.03704659553901218,,,
676,676.0,6.440255021726513e-05,2.0,0.03704897704432195,,,
677,677.0,6.443180322118002e-05,2.0,0.03705111740853964,,,
678,678.0,6.0523163060168046e-05,2.0,0.03705350367182987,,,
679,679.0,6.775116810220488e-05,2.0,0.037055891172802606,,,
680,680.0,6.954406515944542e-05,2.0,0.0370581339804173,,,
681,681.0,6.463148303736235e-05,2.0,0.037060644797337554,,,
682,682.0,6.880904865940192e-05,2.0,0.03706322223485693,,,
683,683.0,6.86210210162883e-05,2.0,0.03706561776328939,,,
684,684.0,5.932102561952019e-05,2.0,0.03706816830093569,,,
685,685.0,6.052942638870211e-05,2.0,0.03707071204376882,,,
686,686.0,6.74618618697356e-05,2.0,0.03707291118165526,,,
687,687.0,6.621509322841072e-05,2.0,0.03707515525161978,,,
688,688.0,6.44180418626323e-05,2.0,0.03707765649499143,,,
689,689.0,6.507531167661053e-05,2.0,0.03708011167675798,,,
690,690.0,6.228851693426148e-05,2.0,0.0370825003818821,,,
691,691.0,6.0846735862190694e-05,2.0,0.03708491361567317,,,
692,692.0,6.30611336006484e-05,2.0,0.03708722365188729,,,
693,693.0,6.210486016036623e-05,2.0,0.03708948035704527,,,
694,694.0,5.805899164129754e-05,2.0,0.03709181933547056,,,
695,695.0,5.469237193229955e-05,2.0,0.03709412298925753,,,
696,696.0,4.9517745784412904e-05,2.0,0.03709627669915522,,,
697,697.0,4.52829312618608e-05,2.0,0.03709830563800149,,,
698,698.0,5.569891768853994e-05,2.0,0.037100142707952886,,,
699,699.0,7.746694655795023e-05,2.0,0.03710182274920353,,,
700,700.0,8.262030907618722e-05,2.0,0.03710388933812832,,,
701,701.0,6.478115152278991e-05,2.0,0.03710676377447767,,,
702,702.0,4.883255655466387e-05,2.0,0.037109829673422294,,,
703,703.0,5.836338210773602e-05,2.0,0.037112233768791386,,,
704,704.0,7.32711030325984e-05,2.0,0.03711404609829611,,,
705,705.0,6.474974205742846e-05,2.0,0.03711621226276245,,,
706,706.0,5.2344554501609457e-05,2.0,0.03711893190821105,,,
707,707.0,6.002241899125446e-05,2.0,0.03712133542729117,,,
708,708.0,6.607860841013946e-05,2.0,0.037123278577913296,,,
709,709.0,5.5310480332796816e-05,2.0,0.03712550687376828,,,
710,710.0,5.37045508096552e-05,2.0,0.03712796015665378,,,
711,711.0,6.503242989252007e-05,2.0,0.037130013778757236,,,
712,712.0,5.9922934112449155e-05,2.0,0.03713200788301502,,,
713,713.0,4.786428284884038e-05,2.0,0.03713442274623665,,,
714,714.0,5.39981028658896e-05,2.0,0.03713664801647654,,,
715,715.0,5.595340960743859e-05,2.0,0.03713842557804211,,,
716,716.0,4.030634877706294e-05,2.0,0.03714043103671223,,,
717,717.0,3.195164143478987e-05,2.0,0.03714250922860399,,,
718,718.0,4.8875479109196776e-05,2.0,0.03714400633770691,,,
719,719.0,7.779642525022372e-05,2.0,0.03714519316863946,,,
720,720.0,7.378295142436337e-05,2.0,0.03714700870211972,,,
721,721.0,4.857339851313451e-05,2.0,0.037149898719021975,,,
722,722.0,5.3954931155475105e-05,2.0,0.03715263984931892,,,
723,723.0,6.661067751806613e-05,2.0,0.03715444452312971,,,
724,724.0,5.212993962859308e-05,2.0,0.03715644924270833,,,
725,725.0,4.784129572044049e-05,2.0,0.03715892434140055,,,
726,726.0,5.769909329832848e-05,2.0,0.0371608614843747,,,
727,727.0,5.380423077217136e-05,2.0,0.03716263935066592,,,
728,728.0,4.8731328284414374e-05,2.0,0.037164783663123466,,,
729,729.0,5.80161195710149e-05,2.0,0.0371667833395158,,,
730,730.0,5.573463297752875e-05,2.0,0.037168594570367836,,,
731,731.0,4.746985379424293e-05,2.0,0.03717075101054886,,,
732,732.0,4.894138260713473e-05,2.0,0.03717282276644821,,,
733,733.0,5.2708428690302526e-05,2.0,0.037174587396793426,,,
734,734.0,5.263208837099224e-05,2.0,0.037176406817020946,,,
735,735.0,4.771051912585715e-05,2.0,0.03717836637865133,,,
736,736.0,5.032178981141215e-05,2.0,0.037180323205211994,,,
737,737.0,5.234109940104376e-05,2.0,0.03718209714005106,,,
738,738.0,4.629622774486212e-05,2.0,0.03718396825680706,,,
739,739.0,4.7072338251713036e-05,2.0,0.037185914557521474,,,
740,740.0,5.0782120532155264e-05,2.0,0.037187636164942695,,,
741,741.0,4.7714875254591356e-05,2.0,0.03718938671513228,,,
742,742.0,4.539236823770208e-05,2.0,0.03719127531900462,,,
743,743.0,4.793426425972684e-05,2.0,0.037193049938404894,,,
744,744.0,4.795450791170021e-05,2.0,0.03719473825734198,,,
745,745.0,4.5977474467180406e-05,2.0,0.03719652120248676,,,
746,746.0,4.621427337644374e-05,2.0,0.037198304986127285,,,
747,747.0,4.5968134343682884e-05,2.0,0.037200015309563184,,,
748,748.0,4.4677279846327554e-05,2.0,0.03720173452096636,,,
749,749.0,4.464667229529066e-05,2.0,0.037203444654602465,,,
750,750.0,4.4799022294390444e-05,2.0,0.03720510684044152,,,
751,751.0,4.442886557517734e-05,2.0,0.0372067679617361,,,
752,752.0,4.380894516786562e-05,2.0,0.037208434825900465,,,
753,753.0,4.260241158608118e-05,2.0,0.037210087991173736,,,
754,754.0,4.190407109358413e-05,2.0,0.037211718161586256,,,
755,755.0,4.1780369927314065e-05,2.0,0.03721330350428891,,,
756,756.0,4.1116187312121506e-05,2.0,0.03721486292587764,,,
757,757.0,4.089408688257943e-05,2.0,0.037216417809099275,,,
758,758.0,4.155057009153871e-05,2.0,0.037217948037763585,,,
759,759.0,4.0227738618733626e-05,2.0,0.037219470062885146,,,
760,760.0,3.453351523077255e-05,2.0,0.037221016585214206,,,
761,761.0,2.690165407491833e-05,2.0,0.03722251393265797,,,
762,762.0,2.5711742585455236e-05,2.0,0.037223799379105284,,,
763,763.0,4.0022559293675166e-05,2.0,0.03722480077434913,,,
764,764.0,5.882658517339053e-05,2.0,0.03722575790114913,,,
765,765.0,5.7682267394542795e-05,2.0,0.03722724780106679,,,
766,766.0,4.332719830928656e-05,2.0,0.03722943781734592,,,
767,767.0,3.530491661677219e-05,2.0,0.037231585357670544,,,
768,768.0,3.718177698982994e-05,2.0,0.037233198532899886,,,
769,769.0,4.1973598219658786e-05,2.0,0.037234513071074296,,,
770,770.0,4.06829279133452e-05,2.0,0.03723589754217418,,,
771,771.0,3.815047462024799e-05,2.0,0.037237460499578434,,,
772,772.0,4.1429843208202716e-05,2.0,0.037238975459316113,,,
773,773.0,4.394229541218964e-05,2.0,0.03724039617100467,,,
774,774.0,4.0698428902525e-05,2.0,0.03724193906674001,,,
775,775.0,3.710106675468306e-05,2.0,0.037243575598984696,,,
776,776.0,3.691359221995891e-05,2.0,0.03724509138484334,,,
777,777.0,3.9139150864250345e-05,2.0,0.0372464732430993,,,
778,778.0,4.075363500214007e-05,2.0,0.037247848169600965,,,
779,779.0,3.854137146191556e-05,2.0,0.03724930604727989,,,
780,780.0,3.500551954784749e-05,2.0,0.037250824122836174,,,
781,781.0,3.6203254255381566e-05,2.0,0.03725225984835337,,,
782,782.0,3.9684532289516346e-05,2.0,0.0372535639058883,,,
783,783.0,3.891272137849571e-05,2.0,0.03725491263054841,,,
784,784.0,3.6297940117747554e-05,2.0,0.0372563911036679,,,
785,785.0,3.557067014373314e-05,2.0,0.037257840879441846,,,
786,786.0,3.5682842255286946e-05,2.0,0.037259193286863806,,,
787,787.0,3.649853810459379e-05,2.0,0.03726051864490997,,,
788,788.0,3.6931395730798997e-05,2.0,0.03726184822984081,,,
789,789.0,3.539049382825657e-05,2.0,0.03726320825764779,,,
790,790.0,3.472693952981663e-05,2.0,0.03726458446535079,,,
791,791.0,3.619054462677837e-05,2.0,0.03726590330073444,,,
792,792.0,3.598708811498789e-05,2.0,0.03726719745397588,,,
793,793.0,3.40028474326548e-05,2.0,0.03726854619855435,,,
794,794.0,3.379494178201796e-05,2.0,0.03726988740914345,,,
795,795.0,3.516654964870027e-05,2.0,0.037271154712984825,,,
796,796.0,3.524114452468589e-05,2.0,0.037272414310772516,,,
797,797.0,3.40185515304394e-05,2.0,0.03727372507602845,,,
798,798.0,3.348075813584173e-05,2.0,0.037275038667907066,,,
799,799.0,3.372552956113099e-05,2.0,0.03727630673229965,,,
800,800.0,3.378057201083893e-05,2.0,0.037277554792202544,,,
801,801.0,3.351302634964154e-05,2.0,0.03727881201867897,,,
802,802.0,3.321706121383942e-05,2.0,0.037280071339543135,,,
803,803.0,3.295098652976484e-05,2.0,0.037281320728491656,,,
804,804.0,3.272952576096239e-05,2.0,0.03728255912497237,,,
805,805.0,3.251759675861083e-05,2.0,0.037283787642316324,,,
806,806.0,3.2198717043878374e-05,2.0,0.03728500794297436,,,
807,807.0,3.186375071170522e-05,2.0,0.037286220381540586,,,
808,808.0,3.155010793925822e-05,2.0,0.03728742096932898,,,
809,809.0,3.112166355510505e-05,2.0,0.037288609105344664,,,
810,810.0,3.059345113966132e-05,2.0,0.03728978558354585,,,
811,811.0,3.0181290428569914e-05,2.0,0.03729094612176576,,,
812,812.0,2.9867661245225436e-05,2.0,0.03729208699795556,,,
813,813.0,2.9694598455628238e-05,2.0,0.03729321253824906,,,
814,814.0,2.963656739707821e-05,2.0,0.03729432641592236,,,
815,815.0,2.952911606748182e-05,2.0,0.037295433872412694,,,
816,816.0,2.875154872317644e-05,2.0,0.037296539197431276,,,
817,817.0,2.721471251396878e-05,2.0,0.0372976405475271,,,
818,818.0,2.602389617973681e-05,2.0,0.03729871292787286,,,
819,819.0,2.710157307771011e-05,2.0,0.03729972801543499,,,
820,820.0,3.1087088698798674e-05,2.0,0.037300698712315054,,,
821,821.0,3.5141288670812393e-05,2.0,0.037301709633625835,,,
822,822.0,3.495204518480606e-05,2.0,0.03730286925320643,,,
823,823.0,3.0002721710973138e-05,2.0,0.03730418014713636,,,
824,824.0,2.4658386878835764e-05,2.0,0.03730548402731308,,,
825,825.0,2.33190242627245e-05,2.0,0.03730660331015941,,,
826,826.0,2.63877606287839e-05,2.0,0.03730752324215899,,,
827,827.0,3.052791023093347e-05,2.0,0.03730839322734226,,,
828,828.0,3.213147635912494e-05,2.0,0.037309377725281534,,,
829,829.0,3.08429446028632e-05,2.0,0.03731051672000107,,,
830,830.0,2.9414931210063246e-05,2.0,0.037311715581247594,,,
831,831.0,2.9810974856182087e-05,2.0,0.03731286640217166,,,
832,832.0,3.0502437345526998e-05,2.0,0.03731396397371262,,,
833,833.0,2.8933824979289037e-05,2.0,0.03731507635593503,,,
834,834.0,2.570676122185741e-05,2.0,0.03731621457407283,,,
835,835.0,2.39983081248734e-05,2.0,0.03731729429051437,,,
836,836.0,2.5615141774398334e-05,2.0,0.037318253609618636,,,
837,837.0,2.8618236887340428e-05,2.0,0.03731914919531371,,,
838,838.0,2.9345001461114278e-05,2.0,0.037320105142854616,,,
839,839.0,2.7096991049835722e-05,2.0,0.03732117319374712,,,
840,840.0,2.466377175511154e-05,2.0,0.03732226839969843,,,
841,841.0,2.4300315458346166e-05,2.0,0.037323279734573285,,,
842,842.0,2.5420947962003786e-05,2.0,0.03732420027877786,,,
843,843.0,2.6079678790134556e-05,2.0,0.037325107279639065,,,
844,844.0,2.5516913373985102e-05,2.0,0.03732605613130925,,,
845,845.0,2.4663387230574494e-05,2.0,0.037327029595557476,,,
846,846.0,2.444287360975126e-05,2.0,0.037327982078290384,,,
847,847.0,2.4682525038006814e-05,2.0,0.03732890272412004,,,
848,848.0,2.4587123767095707e-05,2.0,0.037329815160922604,,,
849,849.0,2.3907582162761987e-05,2.0,0.037330736566391284,,,
850,850.0,2.3187245367078262e-05,2.0,0.03733165443311541,,,
851,851.0,2.3007139255312927e-05,2.0,0.03733254695338004,,,
852,852.0,2.324158337886008e-05,2.0,0.037333412602342436,,,
853,853.0,2.328283257498125e-05,2.0,0.03733427154724599,,,
854,854.0,2.277606244815591e-05,2.0,0.03733513926491461,,,
855,855.0,2.2028889434731324e-05,2.0,0.0373360085428309,,,
856,856.0,2.1634601913965193e-05,2.0,0.03733685891977716,,,
857,857.0,2.185327208626356e-05,2.0,0.03733768141837351,,,
858,858.0,2.237972171568091e-05,2.0,0.03733848921298554,,,
859,859.0,2.268758409906813e-05,2.0,0.03733930519006549,,,
860,860.0,2.2498370879011625e-05,2.0,0.037340140842675534,,,
861,861.0,2.197165977482705e-05,2.0,0.03734098800987126,,,
862,862.0,2.1487063189675253e-05,2.0,0.03734182813071917,,,
863,863.0,2.132355129827866e-05,2.0,0.037342648601675785,,,
864,864.0,2.1342953865632822e-05,2.0,0.03734345099414649,,,
865,865.0,2.1268925665489877e-05,2.0,0.037344247297629425,,,
866,866.0,2.0846813685741995e-05,2.0,0.03734504434268229,,,
867,867.0,2.017511415836301e-05,2.0,0.03734583864010132,,,
868,868.0,1.950053112486405e-05,2.0,0.03734661718995653,,,
869,869.0,1.8969999779944702e-05,2.0,0.037347370669822536,,,
870,870.0,1.854076142826315e-05,2.0,0.03734809897048784,,,
871,871.0,1.813414419776068e-05,2.0,0.037348807470637214,,,
872,872.0,1.7812821558130576e-05,2.0,0.03734949995238573,,,
873,873.0,1.7741383225230983e-05,2.0,0.03735017725974477,,,
874,874.0,1.8030713997021322e-05,2.0,0.03735084257771306,,,
875,875.0,1.857928187195511e-05,2.0,0.03735150523920328,,,
876,876.0,1.908877821835511e-05,2.0,0.037352178719583275,,,
877,877.0,1.926728688641131e-05,2.0,0.03735287270268709,,,
878,878.0,1.905559273893625e-05,2.0,0.03735358573019534,,,
879,879.0,1.859773824847682e-05,2.0,0.037354305439381265,,,
880,880.0,1.8086390112125396e-05,2.0,0.037355017254594794,,,
881,881.0,1.761757730782892e-05,2.0,0.03735571197988812,,,
882,882.0,1.724799762056879e-05,2.0,0.037356387615977815,,,
883,883.0,1.698808001478973e-05,2.0,0.03735704575082195,,,
884,884.0,1.6750354512050846e-05,2.0,0.03735769009061496,,,
885,885.0,1.6378281996635557e-05,2.0,0.03735832473143405,,,
886,886.0,1.5782095634870827e-05,2.0,0.03735895050185822,,,
887,887.0,1.5046246225232912e-05,2.0,0.03735956238229541,,,
888,888.0,1.4309536648401998e-05,2.0,0.0373601519991345,,,
889,889.0,1.3602097097025166e-05,2.0,0.037360714133409495,,,
890,890.0,1.2837086688950117e-05,2.0,0.03736124875174267,,,
891,891.0,1.1966740403714835e-05,2.0,0.03736175694653211,,,
892,892.0,1.1133002355037606e-05,2.0,0.03736223656572334,,,
893,893.0,1.067754152151153e-05,2.0,0.03736268367258443,,,
894,894.0,1.0953410445759298e-05,2.0,0.0373630996337452,,,
895,895.0,1.1820267823326573e-05,2.0,0.037363498581922804,,,
896,896.0,1.2378643621236362e-05,2.0,0.03736390784189986,,,
897,897.0,1.1359808668963802e-05,2.0,0.03736434949590771,,,
898,898.0,8.738414009613808e-06,2.0,0.03736481201873696,,,
899,899.0,5.923428977094817e-06,2.0,0.037365236478263335,,,
900,900.0,5.472453875399122e-06,2.0,0.03736556299259586,,,
901,901.0,1.0128594622566926e-05,2.0,0.03736578432550996,,,
902,902.0,2.113821374062305e-05,2.0,0.03736598880860071,,,
903,903.0,2.927571900344239e-05,2.0,0.03736636727547069,,,
904,904.0,2.0651775758144177e-05,2.0,0.037367157142077057,,,
905,905.0,5.577872951231487e-06,2.0,0.03736825110848283,,,
906,906.0,5.501120912777962e-06,2.0,0.03736902283719398,,,
907,907.0,1.712159330343714e-05,2.0,0.03736923127743701,,,
908,908.0,1.8559956369885442e-05,2.0,0.03736943685066212,,,
909,909.0,9.234542909679593e-06,2.0,0.03737007668043931,,,
910,910.0,7.0921622151016155e-06,2.0,0.03737077027386857,,,
911,911.0,1.2876632883962385e-05,2.0,0.03737111537744367,,,
912,912.0,1.4122322917455528e-05,2.0,0.03737138042039595,,,
913,913.0,9.736126969204586e-06,2.0,0.03737186164104024,,,
914,914.0,7.551096033382839e-06,2.0,0.03737238942226511,,,
915,915.0,8.874221022038769e-06,2.0,0.03737275328636498,,,
916,916.0,1.0054901998751592e-05,2.0,0.03737303549267956,,,
917,917.0,9.756773540230135e-06,2.0,0.03737336715072839,,,
918,918.0,8.792073517328101e-06,2.0,0.03737374293816171,,,
919,919.0,8.706698572240597e-06,2.0,0.037374107587086806,,,
920,920.0,9.615420109077897e-06,2.0,0.03737443618443288,,,
921,921.0,9.007618944800666e-06,2.0,0.03737476159379967,,,
922,922.0,6.848826250843169e-06,2.0,0.037375120969561644,,,
923,923.0,6.6527737869743476e-06,2.0,0.03737545763192562,,,
924,924.0,-0.00048329379072527566,2.0,0.03737571361081756,,,
925,925.0,0.0002947020396586944,3.0,0.03737596226381246,,,
926,926.0,-8.186874476374667e-05,3.0,0.037357903057279165,,,
927,927.0,-2.7293801334736815e-05,3.0,0.03736891413000031,,,
928,928.0,8.8178392906377e-05,3.0,0.03736585490913459,,,
929,929.0,0.00011232690059197844,3.0,0.037364835066831685,,,
930,930.0,7.680439668422764e-05,3.0,0.037368129983209306,,,
931,931.0,1.1466947951495304e-05,3.0,0.03737232766518754,,,
932,932.0,-3.1539972000290874e-05,3.0,0.03737519813449888,,,
933,933.0,-1.917576983866943e-05,3.0,0.03737562671640783,,,
934,934.0,2.5891064749912704e-05,3.0,0.03737444790877748,,,
935,935.0,5.191342159821999e-05,3.0,0.03737373123183795,,,
936,936.0,3.7144000417931615e-05,3.0,0.03737469889006007,,,
937,937.0,4.608133264231554e-06,3.0,0.037376639188924435,,,
938,938.0,-1.179073519934814e-05,3.0,0.03737802753261041,,,
939,939.0,-2.999788126317221e-06,3.0,0.03737819977593929,,,
940,940.0,1.5177291124909741e-05,3.0,0.03737775906208168,,,
941,941.0,2.503610683036458e-05,3.0,0.03737764693689203,,,
942,942.0,2.0805100994228895e-05,3.0,0.03737821423262616,,,
943,943.0,8.983964148682247e-06,3.0,0.03737915004930542,,,
944,944.0,-5.561529365736787e-08,3.0,0.03737992773438718,,,
945,945.0,-8.296100005036072e-07,3.0,0.03738026355582633,,,
946,946.0,4.362131809501056e-06,3.0,0.037380261476912056,,,
947,947.0,9.594301878485786e-06,3.0,0.03738023046588618,,,
948,948.0,1.0035298157391883e-05,3.0,0.03738039352373418,,,
949,949.0,5.435375299799401e-06,3.0,0.037380752164234435,,,
950,950.0,-1.673815885800909e-06,3.0,0.037381127293110016,,,
951,951.0,-8.05820677155998e-06,3.0,0.037381330474118166,,,
952,952.0,-1.0307687616337831e-05,3.0,0.03738126790470575,,,
953,953.0,-4.991544964741885e-06,3.0,0.03738096667993326,,,
954,954.0,8.494305184571283e-06,3.0,0.03738058137059175,,,
955,955.0,2.195099865491933e-05,3.0,0.037380394784204705,,,
956,956.0,2.2917260728020697e-05,3.0,0.037380712306034486,,,
957,957.0,1.1190563548148007e-05,3.0,0.037381532859006014,,,
958,958.0,-6.580041250420446e-07,3.0,0.037382389551157476,,,
959,959.0,-2.506972793479846e-06,3.0,0.03738280788350402,,,
960,960.0,4.275457796837427e-06,3.0,0.03738278328547032,,,
961,961.0,1.0412115222495424e-05,3.0,0.03738268956796715,,,
962,962.0,9.027818301052451e-06,3.0,0.0373828493964204,,,
963,963.0,3.1196003423453903e-06,3.0,0.03738323863298205,,,
964,964.0,-7.322217281804942e-07,3.0,0.03738357612359133,,,
965,965.0,-5.537101060444792e-07,3.0,0.037383692745590114,,,
966,966.0,1.3761660629973656e-06,3.0,0.03738366537244803,,,
967,967.0,2.125952302449199e-06,3.0,0.03738364467274044,,,
968,968.0,6.398951769634369e-05,3.0,0.03738369611887895,,,
969,969.0,7.664308139430093e-05,3.0,0.03738377559491827,,,
970,970.0,6.260944368297898e-05,3.0,0.0373861678412276,,,
971,971.0,6.146353158086487e-05,3.0,0.037389033342142886,,,
972,972.0,3.0186542507408566e-05,3.0,0.037391374322004005,,,
973,973.0,1.2600393576245092e-05,3.0,0.037393672598550594,,,
974,974.0,5.869678324118761e-06,3.0,0.037394801401275324,,,
975,975.0,2.120691948464995e-06,3.0,0.03739527259345929,,,
976,976.0,3.4453166074624377e-07,3.0,0.03739549209232445,,,
977,977.0,0.0,3.0,0.03739557139672753,,,
978,978.0,0.0,3.0,0.037395584280688066,,,
979,979.0,0.0,3.0,0.037395584280688066,,,
980,980.0,0.0,3.0,0.037395584280688066,,,
981,981.0,0.0,3.0,0.037395584280688066,,,


==> Fig8.csv <==
,epochs,Decay,Modes,Loss,Modes_truncated,Loss_truncated,epochs_truncated
0,0.0,0.042160300386404184,1.0,-0.0006174463630776589,1.0,0.004204114443606979,685.0
1,1.0,0.04261091494865682,1.0,-0.0005922177245942485,1.0,0.004204262844898338,686.0
2,2.0,0.043059972338010157,1.0,-0.0005677651121736446,1.0,0.004204408654498379,687.0
3,3.0,0.04350871964720926,1.0,-0.0005440768113537561,1.0,0.004204551923434204,688.0
4,4.0,0.043958474738520464,1.0,-0.0005211426510610111,1.0,0.004204692705377875,689.0
5,5.0,0.04441067695767904,1.0,-0.0004989511631723454,1.0,0.004204831050900778,690.0
6,6.0,0.0448672772020236,1.0,-0.0004774897368536206,1.0,0.004204967009291631,691.0
7,7.0,0.045329375510656585,1.0,-0.000456744743987931,1.0,0.004205100620321352,692.0
8,8.0,0.04579823471966023,1.0,-0.0004367014939760143,1.0,0.004205231914306513,693.0
9,9.0,0.046275657926804895,1.0,-0.0004173448013635482,1.0,0.004205360908043183,694.0
10,10.0,0.04676438318865481,1.0,-0.00039865903377660244,1.0,0.0042054876137571804,695.0
11,11.0,0.04726831508193025,1.0,-0.00038062802314026666,1.0,0.00420561204769833,696.0
12,12.0,0.04779222294521148,1.0,-0.0003632348782598176,1.0,0.004205734245493229,697.0
13,13.0,0.048341617243543286,1.0,-0.00034646179527128465,1.0,0.004205854258985844,698.0
14,14.0,0.048922667542852794,1.0,-0.000330290057556812,1.0,0.004205972161912752,699.0
15,15.0,0.04954201942247353,1.0,-0.00031470012333163544,1.0,0.004206088025648715,700.0
16,16.0,0.05020672666889656,1.0,-0.00029967176745140906,1.0,0.004206201918995636,701.0
17,17.0,0.050924257958959614,1.0,-0.0002851842923152534,1.0,0.00420631388279842,702.0
18,18.0,0.051702665095563004,1.0,-0.00027121675467303886,1.0,0.004206423927127813,703.0
19,19.0,0.0525508494726775,1.0,-0.0002577481812489704,1.0,0.004206532034323334,704.0
20,20.0,0.05347881806714964,1.0,-0.00024475773373353055,1.0,0.004206638184222992,705.0
21,21.0,0.05449795763353435,1.0,-0.00023222481468208888,1.0,0.004206742385473346,706.0
22,22.0,0.05562135020867927,1.0,-0.00022012913733125014,1.0,0.0042068446810906235,707.0
23,23.0,0.05686415431661043,1.0,-0.0002084507724483732,1.0,0.004206945132241724,708.0
24,24.0,0.058244050254594455,1.0,-0.0001971701799263665,1.0,0.004207043796752857,709.0
25,25.0,0.059781755469961194,1.0,-0.00018626822948453783,1.0,0.004207140717842558,710.0
26,26.0,0.06150170649504515,1.0,-0.0001757262180864339,1.0,0.004207235924849439,711.0
27,27.0,0.06343298481787554,1.0,-0.0001655258929583891,1.0,0.004207329442883981,712.0
28,28.0,0.06561052412281884,1.0,-0.00015564947631125926,1.0,0.004207421299596075,713.0
29,29.0,0.06807670621809973,1.0,-0.00014607968563677914,1.0,0.004207511525955014,714.0
30,30.0,0.0708835548308535,1.0,-0.00013679975156750848,1.0,0.004207600150849864,715.0
31,31.0,0.07409580818587164,1.0,-0.0001277934352445508,1.0,0.004207687198218494,716.0
32,32.0,0.07779523310680833,1.0,-0.00011904504091494291,1.0,0.004207772689142664,717.0
33,33.0,0.08208674380528741,1.0,-0.00011053941790341193,1.0,0.004207856645387237,718.0
34,34.0,0.08710730827619775,1.0,-0.00010226195182180139,1.0,0.004207939091826946,719.0
35,35.0,0.09303929778541711,1.0,-9.419855036631441e-05,1.0,0.004208020055353595,720.0
36,36.0,0.10013108004974877,1.0,-8.633562723496229e-05,1.0,0.004208099562616819,721.0
37,37.0,0.10872989341613021,1.0,-7.866008464930373e-05,1.0,0.004208177638933213,722.0
38,38.0,0.11933656433064686,1.0,-7.11592964294057e-05,1.0,0.004208254308780122,723.0
39,39.0,0.13270116029231455,1.0,-6.382109466113468e-05,1.0,0.004208329596974459,724.0
40,40.0,0.1500003600835708,1.0,-5.66337603822244e-05,1.0,0.004208403528931349,725.0
41,41.0,0.17319146836784846,1.0,-4.958601655916762e-05,1.0,0.004208476129779329,726.0
42,42.0,0.2057891419406388,1.0,-4.266702205379374e-05,1.0,0.004208547423374845,727.0
43,43.0,0.25479990319159246,1.0,-3.586636568463381e-05,1.0,0.004208617431895895,728.0
44,44.0,0.3364932218017178,1.0,-2.9174059082492966e-05,1.0,0.00420868617681385,729.0
45,45.0,0.4992687514208109,1.0,-2.2580527284480138e-05,1.0,0.0042087536791807914,730.0
46,46.0,0.9803294834583953,1.0,-1.6076597116793033e-05,1.0,0.004208819960713694,731.0
47,47.0,39.385741852581965,1.0,-9.653484304268447e-06,1.0,0.004208885042303491,732.0
48,48.0,1.0215263469725675,1.0,-3.3027802401019644e-06,1.0,0.004208948944634321,733.0
49,49.0,0.5023291529083828,1.0,2.9835610991846283e-06,1.0,0.004209011686499098,734.0
50,50.0,0.33245980630673266,1.0,9.213235779109984e-06,1.0,0.00420907328607545,735.0
51,51.0,0.24824203993033359,1.0,1.5393601689887987e-05,1.0,0.004209133760193437,736.0
52,52.0,0.19801705176243337,1.0,2.1531689222097154e-05,1.0,0.004209193125425397,737.0
53,53.0,0.16471146034396184,1.0,2.7634210891731016e-05,1.0,0.004209251397752078,738.0
54,54.0,0.14104352653641133,1.0,3.370757021393087e-05,1.0,0.0042093085924864845,739.0
55,55.0,0.12338391911449575,1.0,3.975787020177226e-05,1.0,0.0042093647242441926,740.0
56,56.0,0.10972088257774731,1.0,4.5790921863694024e-05,1.0,0.004209419806091234,741.0
57,57.0,0.09884940907184979,1.0,5.181225297873196e-05,1.0,0.004209473851315122,742.0
58,58.0,0.09000369997025005,1.0,5.782711720991533e-05,1.0,0.00420952687273663,743.0
59,59.0,0.08267378357552212,1.0,6.384050341067712e-05,1.0,0.004209578888427059,744.0
60,60.0,0.07650693392778686,1.0,6.985714492441702e-05,1.0,0.004209629920953518,745.0
61,61.0,0.07125141339249115,1.0,7.588152870555083e-05,1.0,0.004209680007534337,746.0
62,62.0,0.06672275553093023,1.0,8.191790409511211e-05,1.0,0.004209729193915392,747.0
63,63.0,0.06278271223374668,1.0,8.797029110859385e-05,1.0,0.0042097775409993925,748.0
64,64.0,0.0593256428164867,1.0,9.404248819715518e-05,1.0,0.0042098251003126076,749.0
65,65.0,0.056269446755362204,1.0,0.00010013807955029194,1.0,0.004209871909057971,750.0
66,66.0,0.053549363927155015,1.0,0.00010626044203500197,1.0,0.004209917961649801,751.0
67,67.0,0.051113637418660596,1.0,0.00011241275185521732,1.0,0.004209963229357434,752.0
68,68.0,0.04892041684318157,1.0,0.00011859799102603256,1.0,0.004210007671233456,753.0
69,69.0,0.04693550650105108,1.0,0.00012481895375456947,1.0,0.004210051270274093,754.0
70,70.0,0.045130700826590486,1.0,0.0001310782527604292,1.0,0.004210094018547517,755.0
71,71.0,0.04348253571433991,1.0,0.00013737832549746588,1.0,0.004210135917137212,756.0
72,72.0,0.041971339214589516,1.0,0.00014372144021179044,1.0,0.004210176971428812,757.0
73,73.0,0.04058050106344241,1.0,0.00015010970177449235,1.0,0.004210217211618795,758.0
74,74.0,0.03929590458089684,1.0,0.0001565450572304752,1.0,0.004210256689990159,759.0
75,75.0,0.038105480581987775,1.0,0.00016302930102295125,1.0,0.0042102954581604,760.0
76,76.0,0.03699885385409635,1.0,0.00016956407990351336,1.0,0.004210333548981131,761.0
77,77.0,0.035967060517292974,1.0,0.00017615089758429538,2.0,0.004210370967992934,762.0
78,78.0,0.03500232025871875,1.0,0.00018279111919474657,2.0,0.00421048178638963,763.0
79,79.0,0.034097851406173586,1.0,0.0001894859755934715,2.0,0.004210601674655482,764.0
80,80.0,0.033247719600255944,1.0,0.0001962365675871798,2.0,0.004210778804925204,765.0
81,81.0,0.03244671303069254,1.0,0.00020304387010407397,2.0,0.004210970591530149,766.0
82,82.0,0.03169023893802025,1.0,0.00020990873633765876,2.0,0.004211181509325243,767.0
83,83.0,0.03097423726933283,1.0,0.00021683190185057283,2.0,0.004211413775065668,768.0
84,84.0,0.03029510824086419,1.0,0.00022381398862874599,2.0,0.004211666338014231,769.0
85,85.0,0.02964965129289733,1.0,0.00023085550907931492,2.0,0.004211942086377169,770.0
86,86.0,0.029035013445909204,1.0,0.00023795686996318978,2.0,0.004212243820793778,771.0
87,87.0,0.028448645430433794,1.0,0.0002451183762626024,2.0,0.004212571879956787,772.0
88,88.0,0.027888264288250274,1.0,0.00025234023499593996,2.0,0.004212927502731407,773.0
89,89.0,0.027351821362458985,1.0,0.0002596225589958635,2.0,0.004213313568347784,774.0
90,90.0,0.02683747474127669,1.0,0.0002669653706726627,2.0,0.004213731944263348,775.0
91,91.0,0.02634356542304932,1.0,0.00027436860578339045,2.0,0.004214183693781674,776.0
92,92.0,0.02586859663010503,1.0,0.00028183211721060606,2.0,0.004214670841181428,777.0
93,93.0,0.02541121576718808,1.0,0.0002893556787464268,2.0,0.004215195915088356,778.0
94,94.0,0.024970198624273698,1.0,0.00029693898887800575,2.0,0.00421576083289936,779.0
95,95.0,0.02454443552249357,1.0,0.00030458167456154806,2.0,0.004216367327151821,780.0
96,96.0,0.024132919135860537,1.0,0.00031228329496830657,2.0,0.004217017706743341,781.0
97,97.0,0.023734733770762993,1.0,0.00032004334519259873,2.0,0.004217714433828012,782.0
98,98.0,0.02334904593190442,1.0,0.00032786125991399325,2.0,0.004218459571191454,783.0
99,99.0,0.02297509600524272,1.0,0.0003357364170103412,2.0,0.004219255267114418,784.0
100,100.0,0.02261219089465409,1.0,0.00034366814112749396,2.0,0.00422010404110337,785.0
101,101.0,0.02225969746605713,1.0,0.000351655707212669,2.0,0.004221008280810701,786.0
102,102.0,0.021917036685153372,1.0,0.0003596983440126654,2.0,0.004221970213275816,787.0
103,103.0,0.021583678381113577,1.0,0.00036779523752947864,2.0,0.0042229922890141495,788.0
104,104.0,0.02125913655561711,1.0,0.00037594553442102033,2.0,0.004224077033698124,789.0
105,105.0,0.020942965146683114,1.0,0.00038414834534113997,2.0,0.004225226834155435,790.0
106,106.0,0.020634754213189506,1.0,0.00039240274821126213,2.0,0.00422644415198852,791.0
107,107.0,0.02033412650749341,1.0,0.00040070779140559355,2.0,0.00422773159451157,792.0
108,108.0,0.020040734394728726,1.0,0.0004090624968391303,2.0,0.004229091636295124,793.0
109,109.0,0.019754257090553395,1.0,0.00041746586295416424,2.0,0.004230526718470037,794.0
110,110.0,0.01947439816308724,1.0,0.00042591686760225537,2.0,0.0042320391950924005,795.0
111,111.0,0.019200883272551195,1.0,0.0004344144708234157,2.0,0.00423363123604467,796.0
112,112.0,0.01893345813642489,1.0,0.0004429576175161679,2.0,0.0042353050270983,797.0
113,113.0,0.01867188668986353,1.0,0.000451545239993168,2.0,0.004237063076606464,798.0
114,114.0,0.018415949418325937,1.0,0.0004601762604232746,2.0,0.004238907832941254,799.0
115,115.0,0.018165441837928054,1.0,0.00046884959315828895,2.0,0.00424084155426572,800.0
116,116.0,0.01792017312139248,1.0,0.00047756414694153244,2.0,0.004242866427165471,801.0
117,117.0,0.01767996486160517,1.0,0.00048631882699231465,2.0,0.004244984386276854,802.0
118,118.0,0.01744464995592344,1.0,0.0004951125369667702,2.0,0.004247197492947695,803.0
119,119.0,0.017214071600298315,1.0,0.0005039441807991967,2.0,0.004249507925452053,804.0
120,120.0,0.016988082377863055,1.0,0.0005128126644268252,2.0,0.004251917719494336,805.0
121,121.0,0.01676654343577135,1.0,0.0005217168974017967,2.0,0.004254428729621603,806.0
122,122.0,0.0165493237433288,1.0,0.000530655794392,2.0,0.004257042728655741,807.0
123,123.0,0.01633629942032071,1.0,0.0005396282765742348,2.0,0.004259761389927148,808.0
124,124.0,0.016127353121926348,1.0,0.0005486332729242684,2.0,0.004262586427978655,809.0
125,125.0,0.015922373481604055,1.0,0.000557669721406763,2.0,0.0042655194843562155,810.0
126,126.0,0.015721254607058487,1.0,0.0005667365700642977,2.0,0.0042685620179433986,811.0
127,127.0,0.01552389562516402,1.0,0.0005758327780086227,2.0,0.004271715446570789,812.0
128,128.0,0.015330200272607893,1.0,0.0005849573163177508,2.0,0.004274980990533457,813.0
129,129.0,0.015140076529272158,1.0,0.0005941091688431341,2.0,0.004278359979825163,814.0
130,130.0,0.014953436289502667,1.0,0.0006032873329321014,2.0,0.004281853407158996,815.0
131,131.0,0.01477019506556532,1.0,0.0006124908200716483,2.0,0.004285462382695285,816.0
132,132.0,0.014590271720712773,1.0,0.0006217186564592509,2.0,0.004289187906361718,817.0
133,133.0,0.014413588233340456,1.0,0.0006309698835050867,2.0,0.004293030390420006,818.0
134,134.0,0.01424006948528798,1.0,0.0006402435582703497,2.0,0.0042969906474364505,819.0
135,135.0,0.014069643074323538,1.0,0.0006495387538491176,2.0,0.004301069088320054,820.0
136,136.0,0.013902239147285184,1.0,0.0006588545596986206,2.0,0.004305266016490118,821.0
137,137.0,0.01373779025175931,1.0,0.0006681900819242846,2.0,0.004309581757537717,822.0
138,138.0,0.013576231204363465,1.0,0.0006775444435250621,2.0,0.004314016149195523,823.0
139,139.0,0.013417498971698126,1.0,0.0006869167846044125,2.0,0.004318569021834433,824.0
140,140.0,0.013261532563218648,1.0,0.000696306262552113,2.0,0.004323240416421047,825.0
141,141.0,0.013108272935148515,1.0,0.0007057120522003596,2.0,0.004328029722335634,826.0
142,142.0,0.012957662904522204,1.0,0.0007151333459578469,2.0,0.004332935931317409,827.0
143,143.0,0.012809647068141033,1.0,0.0007245693539256182,2.0,0.0043379587103476915,828.0
144,144.0,0.012664171726675399,1.0,0.0007340193039984882,2.0,0.004343096746293142,829.0
145,145.0,0.012521184814431562,1.0,0.0007434824419525859,2.0,0.004348348686574011,830.0
146,146.0,0.01238063583549464,1.0,0.000752958031519988,2.0,0.0043537137556530475,831.0
147,147.0,0.012242475805294443,1.0,0.0007624453544520738,2.0,0.0043591903192656154,832.0
148,148.0,0.012106657197285299,1.0,0.0007719437105741008,2.0,0.0043647760659349544,833.0
149,149.0,0.011973133894827128,1.0,0.0007814524178331326,2.0,0.004370469978900698,834.0
150,150.0,0.011841861146993034,1.0,0.0007909708123415189,2.0,0.004376269599889969,835.0
151,151.0,0.011712795528793047,1.0,0.0008004982484184961,2.0,0.00438217247728159,836.0
152,152.0,0.01158589490496898,1.0,0.000810034098631751,2.0,0.0043881767117837514,837.0
153,153.0,0.011461118396096362,1.0,0.0008195777538414089,2.0,0.004394279504022149,838.0
154,154.0,0.011338426347951012,1.0,0.0008291286232484667,2.0,0.0044004783577737865,839.0
155,155.0,0.011217780303794658,1.0,0.0008386861344488294,2.0,0.0044067709438240016,840.0
156,156.0,0.01109914297749491,1.0,0.0008482497334950285,2.0,0.004413153784474375,841.0
157,157.0,0.010982478227678415,1.0,0.0008578188849675846,2.0,0.004419622975904082,842.0
158,158.0,0.010867751032547779,1.0,0.0008673930720563307,2.0,0.004426175483577112,843.0
159,159.0,0.01075492746412352,1.0,0.0008769717966521899,2.0,0.004432807697682929,844.0
160,160.0,0.010643974661380848,1.0,0.0008865545794495926,2.0,0.004439516167226207,845.0
161,161.0,0.01053486080246362,1.0,0.0008961409600586062,2.0,0.004446296878583336,846.0
162,162.0,0.010427555075264236,1.0,0.0009057304971252715,2.0,0.0044531449407484505,847.0
163,163.0,0.010322027646510919,1.0,0.0009153227684586708,2.0,0.00446005820603302,848.0
164,164.0,0.010218249629619345,1.0,0.0009249173711624765,2.0,0.004467031327888546,849.0
165,165.0,0.0101161930518616,1.0,0.0009345139217686881,2.0,0.004474057704059853,850.0
166,166.0,0.010015830821346166,1.0,0.0009441120563713494,2.0,0.004481135353518087,851.0
167,167.0,0.00991713669317691,1.0,0.0009537114307584304,2.0,0.004488258141489575,852.0
168,168.0,0.009820085233586595,1.0,0.0009633117205404371,2.0,0.004495420948934182,853.0
169,169.0,0.009724651785020657,1.0,0.0009729126212736505,2.0,0.004502619403000042,854.0
170,170.0,0.009630812427516912,1.0,0.0009825138485746111,2.0,0.004509846721150594,855.0
171,171.0,0.009538543940350206,1.0,0.0009921151382252295,2.0,0.004517099727522545,856.0
172,172.0,0.00944782373353506,1.0,0.001001716246263282,2.0,0.0045243712899146575,857.0
173,173.0,0.009358629700764507,1.0,0.001011316949056754,2.0,0.004531655637493713,858.0
174,174.0,0.009270939385804805,1.0,0.0010209170433294354,2.0,0.004538948139789955,859.0
175,175.0,0.009184727261292146,1.0,0.0010305163460529424,2.0,0.00454624251953854,860.0
176,176.0,0.009099944842533196,1.0,0.001040114693481889,2.0,0.0045535349044037434,861.0
177,177.0,0.009016587258428974,1.0,0.0010497119372954264,2.0,0.004560819030684118,862.0
178,178.0,0.008934736638216959,1.0,0.0010593079194796567,2.0,0.004568087464741107,863.0
179,179.0,0.008854391470292449,1.0,0.001068902517032211,2.0,0.004575337196953576,864.0
180,180.0,0.008775176427417397,1.0,0.00107849573595612,2.0,0.004582560890613229,865.0
181,181.0,0.008697426951522272,1.0,0.0010880876245696785,2.0,0.004589754361513139,866.0
182,182.0,0.008621182805470482,1.0,0.0010976778634629015,2.0,0.004596912401201233,867.0
183,183.0,0.008546064257227867,1.0,0.0011072665348812849,2.0,0.00460402929710125,868.0
184,184.0,0.008472324025702905,1.0,0.001116853808913897,2.0,0.0046111041285919925,869.0
185,185.0,0.008399994651556735,1.0,0.0011264394731821973,2.0,0.004618127946495261,870.0
186,186.0,0.008328791200322028,1.0,0.0011360236334499905,2.0,0.004625096705581445,871.0
187,187.0,0.008258933967994968,1.0,0.001145606473798851,2.0,0.0046320098200034986,872.0
188,188.0,0.00819037738497887,1.0,0.001155187891731541,2.0,0.004638859972010926,873.0
189,189.0,0.008122943027330411,1.0,0.0011647680732934397,2.0,0.004645644275301026,874.0
190,190.0,0.008056829098962765,1.0,0.001174347191676976,2.0,0.004652360937606233,875.0
191,191.0,0.00799190090028054,1.0,0.0011839252480122355,2.0,0.004659008271204867,876.0
192,192.0,0.007928123896928551,1.0,0.0011935025125934002,2.0,0.004665582326756854,877.0
193,193.0,0.00786557599061588,1.0,0.0012030791341033158,2.0,0.004672078628354195,878.0
194,194.0,0.007804182167350738,1.0,0.0012126552548722505,2.0,0.004678500520523712,879.0
195,195.0,0.007743916747667752,1.0,0.001222231146883012,2.0,0.004684844483320979,880.0
196,196.0,0.007684837783543263,1.0,0.0012318070273617315,2.0,0.004691108550237223,881.0
197,197.0,0.007626855627599691,1.0,0.0012413831166499208,2.0,0.004697294389863306,882.0
198,198.0,0.007569988278300583,1.0,0.0012509597419345178,2.0,0.004703399662843886,883.0
199,199.0,0.007514253880504779,1.0,0.0012605371540519445,2.0,0.004709427021103658,884.0
200,200.0,0.007459588038143665,1.0,0.0012701156601218164,2.0,0.004715377837613503,885.0
201,201.0,0.007406014903750888,1.0,0.0012796956247929292,2.0,0.004721248606542719,886.0
202,202.0,0.007353524528728197,1.0,0.001289277364884987,2.0,0.0047270426845796906,887.0
203,203.0,0.007302082604975441,1.0,0.0012988612615049957,2.0,0.0047327616655130356,888.0
204,204.0,0.007251697713395625,1.0,0.001308447716767847,2.0,0.004738405978974501,889.0
205,205.0,0.007202366903669727,1.0,0.0013180371213923276,2.0,0.004743976352587354,890.0
206,206.0,0.0071540526631598865,1.0,0.0013276299101739352,2.0,0.004749475007039905,891.0
207,207.0,0.00710676716904241,1.0,0.0013372265471495639,2.0,0.004754902659035807,892.0
208,208.0,0.00706050202870904,1.0,0.0013468274790767586,2.0,0.0047602627451884625,893.0
209,209.0,0.0070152301991979705,1.0,0.0013564332012027454,2.0,0.004765555415122579,894.0
210,210.0,0.006970953560514148,1.0,0.001366044229915508,2.0,0.004770781564170782,895.0
211,211.0,0.006927663208470211,1.0,0.0013756610768481628,2.0,0.004775943779274184,896.0
212,212.0,0.006885340648292236,1.0,0.001385284287808231,2.0,0.004781042886345838,897.0
213,213.0,0.006843977207927032,1.0,0.0013949144279860532,2.0,0.004786080504219457,898.0
214,214.0,0.0068035682732453424,1.0,0.0014045520682159692,2.0,0.004791056208069039,899.0
215,215.0,0.006764093095425146,1.0,0.0014141977981360495,2.0,0.004795973377960214,900.0
216,216.0,0.006725542091858993,1.0,0.0014238522317065094,2.0,0.0048008334136698146,901.0
217,217.0,0.00668790545630573,1.0,0.0014335159840160375,2.0,0.0048056347876338215,902.0
218,218.0,0.006651168220965053,1.0,0.0014431896865526872,2.0,0.004810380028433522,903.0
219,219.0,0.006615314454421421,1.0,0.0014528739865733414,2.0,0.004815069003491192,904.0
220,220.0,0.00658033109608177,1.0,0.001462569539237788,2.0,0.004819703236609502,905.0
221,221.0,0.006546206411408289,1.0,0.00147227700562265,2.0,0.004824284929658143,906.0
222,222.0,0.006512920655874728,1.0,0.001481997056360859,2.0,0.004828812511837946,907.0
223,223.0,0.006480459194088433,1.0,0.0014917303731432593,2.0,0.0048332859831545115,908.0
224,224.0,0.006448807158669902,1.0,0.001501477636279208,2.0,0.004837707074124311,909.0
225,225.0,0.006417947413480511,1.0,0.0015112395316141392,2.0,0.004842075591063972,910.0
226,226.0,0.006387861764266302,1.0,0.001521016749620814,2.0,0.004846392133377735,911.0
227,227.0,0.006358532492321224,1.0,0.0015308099813580523,2.0,0.00485065726744347,912.0
228,228.0,0.006329942883224107,1.0,0.0015406199161600424,2.0,0.004854870621606391,913.0
229,229.0,0.006302073800459925,1.0,0.00155044724163945,2.0,0.0048590331936904626,914.0
230,230.0,0.006274904371236261,1.0,0.0015602926445414961,2.0,0.004863144856319923,915.0
231,231.0,0.006248412891599778,1.0,0.0015701568062753246,2.0,0.004867205789230847,916.0
232,232.0,0.006222580666964367,1.0,0.0015800403993833465,2.0,0.004871217027726955,917.0
233,233.0,0.006197419170408601,1.0,0.001589944085343616,2.0,0.004875177880316454,918.0
234,234.0,0.006172921488063866,1.0,0.0015998685184634607,2.0,0.004879088248703264,919.0
235,235.0,0.006149007282258586,1.0,0.0016098143936687512,2.0,0.0048829492772194194,920.0
236,236.0,0.006125614199751698,1.0,0.0016197824174453055,2.0,0.004886761197153239,921.0
237,237.0,0.00610281890887191,1.0,0.001629773187986257,2.0,0.00489052380971142,922.0
238,238.0,0.006080644885552776,1.0,0.0016397872208198212,2.0,0.004894237374910748,923.0
239,239.0,0.006058991256391388,1.0,0.0016498251751864243,2.0,0.004897902356540094,924.0
240,240.0,0.006037801190756308,1.0,0.0016598877697320074,2.0,0.004901520333169158,925.0
241,241.0,0.006017119137058558,1.0,0.0016699755761809397,2.0,0.004905092296849601,926.0
242,242.0,0.005996959069629539,1.0,0.0016800890883913724,2.0,0.00490861647536042,927.0
243,243.0,0.005977268259416818,1.0,0.0016902288907966448,2.0,0.004912092688868115,928.0
244,244.0,0.005957984821434249,1.0,0.001700395608969435,2.0,0.004915522772526591,929.0
245,245.0,0.005939127917410737,1.0,0.001710589796367763,2.0,0.004918908024127396,930.0
246,246.0,0.00592071138972763,1.0,0.001720811916027109,2.0,0.004922248725653878,931.0
247,247.0,0.005902701835680668,1.0,0.0017310624778170466,2.0,0.004925544127625476,932.0
248,248.0,0.005885046517895566,1.0,0.001741342030277455,2.0,0.0049287950453755,933.0
249,249.0,0.0058677429972181,1.0,0.0017516510786956326,2.0,0.004932003165388177,934.0
250,250.0,0.005850796710805351,1.0,0.0017619900494387636,2.0,0.004935168781320353,935.0
251,251.0,0.005834192040365697,1.0,0.0017723593764856084,2.0,0.004938292126091988,936.0
252,252.0,0.00581789829146234,1.0,0.001782759515445324,2.0,0.0049413741271022915,937.0
253,253.0,0.005801893467178815,1.0,0.0017931909061886437,2.0,0.004944415528932155,938.0
254,254.0,0.005786182104205373,1.0,0.0018036539449456785,2.0,0.0049474168533104506,939.0
255,255.0,0.005770740769481636,1.0,0.001814148998577462,2.0,0.00495037874968959,940.0
256,256.0,0.005755552338999299,1.0,0.0018246764519284843,2.0,0.004953302307573956,941.0
257,257.0,0.005740591015284305,1.0,0.0018352366568232012,2.0,0.004956188386034229,942.0
258,258.0,0.0057258467514983875,1.0,0.0018458299425612508,2.0,0.004959037575856845,943.0
259,259.0,0.0057113165352034425,1.0,0.0018564565989894679,2.0,0.004961850742538358,944.0
260,260.0,0.005696994613011751,1.0,0.0018671169046142553,2.0,0.004964628480308259,945.0
261,261.0,0.005682863843312821,1.0,0.0018778111393445598,2.0,0.004967371422433435,946.0
262,262.0,0.005668888602297246,1.0,0.0018885395792217524,2.0,0.004970080647240105,947.0
263,263.0,0.00565505460139747,1.0,0.001899302474547525,2.0,0.004972757068697721,948.0
264,264.0,0.005641355595144529,1.0,0.0019101000137211797,2.0,0.004975401663598838,949.0
265,265.0,0.005627789753133973,1.0,0.001920932362354394,2.0,0.004978015234977602,950.0
266,266.0,0.0056143441921319434,1.0,0.001931799678080845,2.0,0.004980598032080899,951.0
267,267.0,0.005601001161957514,1.0,0.0019427021188364402,2.0,0.004983150465669829,952.0
268,268.0,0.005587745016893797,1.0,0.0019536398212072624,2.0,0.004985673640809927,953.0
269,269.0,0.005574556616877293,1.0,0.0019646128902019856,2.0,0.004988168753420407,954.0
270,270.0,0.00556142481297795,1.0,0.001975621402469119,2.0,0.004990636489629719,955.0
271,271.0,0.005548341262441853,1.0,0.0019866653985213326,2.0,0.00499307723534287,956.0
272,272.0,0.005535294321315344,1.0,0.001997744897664479,2.0,0.00499549161480668,957.0
273,273.0,0.005522277588741332,1.0,0.002008859903033484,2.0,0.004997880446849274,958.0
274,274.0,0.0055092716090304715,1.0,0.002020010394473036,2.0,0.0050002444446207136,959.0
275,275.0,0.005496268063467524,1.0,0.0020311963385475948,2.0,0.005002584343216938,960.0
276,276.0,0.005483249966786187,1.0,0.002042417661525972,2.0,0.005004900987199114,961.0
277,277.0,0.00547020589663922,1.0,0.0020536742711633055,2.0,0.0050071949350930026,962.0
278,278.0,0.005457121881348769,1.0,0.0020649660383334316,2.0,0.00500946651879217,963.0
279,279.0,0.005443993970154837,1.0,0.0020762928076127336,2.0,0.0050117163339053975,964.0
280,280.0,0.005430847539951353,1.0,0.002087654391298714,2.0,0.00501394517303283,965.0
281,281.0,0.0054176774135099885,1.0,0.002099050589634222,2.0,0.0050161536535687536,966.0
282,282.0,0.005404383154759287,1.0,0.0021104812524587106,2.0,0.005018342222975103,967.0
283,283.0,0.005390921739145048,1.0,0.0021219462158082853,2.0,0.005020511374056871,968.0
284,284.0,0.0053773894457768805,1.0,0.0021334450983759284,2.0,0.005022661667821214,969.0
285,285.0,0.005363820677063746,1.0,0.0021449774188546213,2.0,0.005024793621408414,970.0
286,286.0,0.005350145918291599,1.0,0.002156542893819706,2.0,0.005026907699386003,971.0
287,287.0,0.005336315154121591,1.0,0.002168141309094387,2.0,0.005029004416303138,972.0
288,288.0,0.00532231212801558,1.0,0.002179772295205953,2.0,0.005031084319172579,973.0
289,289.0,0.005308173308273453,1.0,0.0021914353660482345,2.0,0.005033147961148545,974.0
290,290.0,0.0052939183621668415,1.0,0.0022031299902949457,2.0,0.0050351957565905655,975.0
291,291.0,0.0052794886235798455,1.0,0.0022148557071727617,2.0,0.005037227890401581,976.0
292,292.0,0.005264831966961542,1.0,0.0022266120911389894,2.0,0.0050392445983058675,977.0
293,293.0,0.005250017955374063,1.0,0.002238398577654017,2.0,0.005041246439798833,978.0
294,294.0,0.005235244812745629,1.0,0.0022502144743958936,2.0,0.005043234066545537,979.0
295,295.0,0.005220198908052874,1.0,0.002262059233388609,2.0,0.005045207857205656,980.0
296,296.0,0.005204782924796746,1.0,0.0022739327476332593,2.0,0.005047167960488681,981.0
297,297.0,0.0051891854323491225,1.0,0.0022858341928350635,2.0,0.005049114623045322,982.0
298,298.0,0.005173465505262812,1.0,0.00229776250575054,2.0,0.005051048238994434,983.0
299,299.0,0.005157592997714164,1.0,0.0023097170386162775,2.0,0.005052969163021205,984.0
300,300.0,0.005141327865018098,1.0,0.0023216972696986013,2.0,0.005054877675010976,985.0
301,301.0,0.005124897789305141,1.0,0.002333702598579697,2.0,0.005056774108116501,986.0
302,302.0,0.0051083550868336524,1.0,0.0023457318519462043,2.0,0.005058658751663414,987.0
303,303.0,0.005091451678665307,1.0,0.0023577843718949666,2.0,0.005060531843217125,988.0
304,304.0,0.005074274765122934,1.0,0.0023698596139970014,2.0,0.00506239396901351,989.0
305,305.0,0.005056994170529276,1.0,0.002381956434896425,2.0,0.00506424587662236,990.0
306,306.0,0.005039378829761744,1.0,0.002394073879948465,2.0,0.005066087339413502,991.0
307,307.0,0.00502149266301322,1.0,0.0024062113872550276,2.0,0.0050679174082809975,992.0
308,308.0,0.005003395652577005,1.0,0.0024183678284360587,2.0,0.005069736252492103,993.0
309,309.0,0.004985006206822878,1.0,0.002430542211530711,2.0,0.005071545396297155,994.0
310,310.0,0.004966388899971581,1.0,0.002442733675223508,2.0,0.005073345786299716,995.0
311,311.0,0.00494750735311838,1.0,0.0024549411449121964,2.0,0.005075136722242285,996.0
312,312.0,0.0049282959043824405,1.0,0.0024671636883163177,2.0,0.005076917528883677,997.0
313,313.0,0.004908868538659864,1.0,0.0024794002690922924,2.0,0.005078688741009867,998.0
314,314.0,0.004889204905762182,1.0,0.0024916496716239486,2.0,0.005080451004404581,999.0
315,315.0,0.004869211526487258,1.0,0.002503910946800324,2.0,0.005082204505329538,1000.0
316,316.0,0.0048489303403952706,1.0,0.0025161830809743158,2.0,0.005083949401300161,1001.0
317,317.0,0.004828435419711083,1.0,0.0025284648098027364,2.0,0.005085685796113524,1002.0
318,318.0,0.004807645065808716,1.0,0.0025407549565663757,2.0,0.005087413726593273,1003.0
319,319.0,0.004786550602494188,1.0,0.002553052516779121,2.0,0.005089133425827303,1004.0
320,320.0,0.004765199479435368,1.0,0.0025653562631368985,2.0,0.005090845249026396,1005.0
321,321.0,0.004743596809353879,1.0,0.002577664928729182,2.0,0.0050925495691610725,1006.0
322,322.0,0.004721693646318591,1.0,0.00258997735188192,2.0,0.005094246751812055,1007.0
323,323.0,0.00469949678573533,1.0,0.002602292368922376,2.0,0.00509593679386887,1008.0
324,324.0,0.004677048644320986,1.0,0.0026146086731743466,2.0,0.005097619291045796,1009.0
325,325.0,0.004654328977420519,1.0,0.0026269249584013033,2.0,0.005099294102388581,1010.0
326,326.0,0.004631297672829805,1.0,0.002639240013272071,2.0,0.005100961587367011,1011.0
327,327.0,0.004608005281147719,1.0,0.0026515525578607434,2.0,0.005102622122153183,1012.0
328,328.0,0.004584559203059256,1.0,0.0026638611895199293,2.0,0.005104275894889389,1013.0
329,329.0,0.004560965290177447,1.0,0.002676164623092922,2.0,0.005105923073539544,1014.0
330,330.0,0.004536854609755303,1.0,0.0026884618469199583,2.0,0.005107563738990034,1015.0
331,331.0,0.004512385753192785,1.0,0.0027007518552384048,2.0,0.005109197847070952,1016.0
332,332.0,0.004487871212139841,1.0,0.0027130326317915065,2.0,0.005110825457019816,1017.0
333,333.0,0.004463185578171305,1.0,0.002725302564922877,2.0,0.005112446774599204,1018.0
334,334.0,0.004438167752365815,1.0,0.002737560878715154,2.0,0.005114061985906806,1019.0
335,335.0,0.0044128454601345705,1.0,0.002749806448072678,2.0,0.0051156712200125356,1020.0
336,336.0,0.004387312979353266,1.0,0.0027620376925331295,2.0,0.005117274584420473,1021.0
337,337.0,0.004361549283254869,1.0,0.00277425309035676,2.0,0.005118872136304331,1022.0
338,338.0,0.00433560657328161,1.0,0.002786451365774125,2.0,0.005120463904651981,1023.0
339,339.0,0.0043093624999330565,1.0,0.0027986311721442136,2.0,0.005122049977221967,1024.0
340,340.0,0.004283055557239088,1.0,0.0028107912966081317,2.0,0.005123630503145488,1025.0
341,341.0,0.004256490383286772,1.0,0.0028229301706211045,2.0,0.005125205611998789,1026.0
342,342.0,0.004229679786920572,1.0,0.002835046885657918,2.0,0.005126775383442379,1027.0
343,343.0,0.0042026371927992735,1.0,0.0028471399725168477,2.0,0.005128339884527766,1028.0
344,344.0,0.004175464631655492,1.0,0.0028592079848229956,2.0,0.005129899190627408,1029.0
345,345.0,0.004148119845885688,1.0,0.002871249501705315,2.0,0.005131453378925576,1030.0
346,346.0,0.004120548517402775,1.0,0.0028832633842191067,2.0,0.005133002531622772,1031.0
347,347.0,0.004092838500573036,1.0,0.0028952483638500313,2.0,0.005134546738392529,1032.0
348,348.0,0.0040649985535749465,1.0,0.0029072030050427277,2.0,0.005136086085409635,1033.0
349,349.0,0.004036970778589784,1.0,0.00291912611711682,2.0,0.005137620646327929,1034.0
350,350.0,0.00400875246252561,1.0,0.0029310165278117408,2.0,0.005139150485220098,1035.0
351,351.0,0.003980402765769569,1.0,0.0029428728877754374,2.0,0.005140675666846874,1036.0
352,352.0,0.0039519666255652995,1.0,0.0029546938303274895,2.0,0.005142196267066289,1037.0
353,353.0,0.003923383806195284,1.0,0.002966478155000989,2.0,0.005143712367749457,1038.0
354,354.0,0.00389465401924527,1.0,0.002978224788817424,2.0,0.005145224037721928,1039.0
355,355.0,0.0038657950453657958,1.0,0.0029899324745974783,2.0,0.005146731331588156,1040.0
356,356.0,0.0038368339839853277,1.0,0.003001599947512082,2.0,0.005148234309937518,1041.0
357,357.0,0.0038077678549772545,1.0,0.0030132259896654212,2.0,0.005149733045419847,1042.0
358,358.0,0.003778611193846851,1.0,0.0030248094594692953,2.0,0.005151227605355774,1043.0
359,359.0,0.0037493447943017077,1.0,0.0030363492020268764,2.0,0.005152718045269684,1044.0
360,360.0,0.0037199747292212867,1.0,0.003047844102489864,2.0,0.00515420442078405,1045.0
361,361.0,0.003690582787836417,1.0,0.0030592929838111687,2.0,0.005155686792034732,1046.0
362,362.0,0.0036612442758295143,1.0,0.003070694683417433,2.0,0.005157165215480822,1047.0
363,363.0,0.0036318284493051757,1.0,0.003082048287069864,2.0,0.005158639743071474,1048.0
364,364.0,0.0036021999835489375,1.0,0.0030933531135844115,2.0,0.005160110428383567,1049.0
365,365.0,0.0035724413699658973,1.0,0.0031046080794787396,2.0,0.005161577326906843,1050.0
366,366.0,0.0035427339225751215,1.0,0.003115811677451781,2.0,0.005163040491730974,1051.0
367,367.0,0.0035130962627827494,1.0,0.0031269626500873117,2.0,0.005164499972894952,1052.0
368,368.0,0.0034834457602404066,1.0,0.0031380603047612386,2.0,0.005165955818000667,1053.0
369,369.0,0.003453758719111205,1.0,0.003149104011492705,2.0,0.005167408071832454,1054.0
370,370.0,0.003423951072509821,1.0,0.003160092884080909,2.0,0.005168856776608312,1055.0
371,371.0,0.003394110687074862,1.0,0.003171025962540032,2.0,0.005170301974062917,1056.0
372,372.0,0.003364385039350984,1.0,0.003181902019829438,2.0,0.005171743704114623,1057.0
373,373.0,0.0033347472809193905,1.0,0.0031927201063717396,2.0,0.005173182004817731,1058.0
374,374.0,0.0033050807924458856,1.0,0.00320347974591761,2.0,0.005174616910513142,1059.0
375,375.0,0.003275331223951097,1.0,0.003214180383250414,2.0,0.005176048453271258,1060.0
376,376.0,0.0032456063899975428,1.0,0.0032248210933017558,2.0,0.005177476660205578,1061.0
377,377.0,0.003215968460393154,1.0,0.0032354007765036685,2.0,0.005178901557864471,1062.0
378,378.0,0.0031864100531294242,1.0,0.003245918682429433,2.0,0.005180323175860469,1063.0
379,379.0,0.003156837080902121,1.0,0.003256374266952157,2.0,0.005181741560713897,1064.0
380,380.0,0.0031272790028655816,1.0,0.0032667669683572433,2.0,0.0051831567876123455,1065.0
381,381.0,0.0030978299995146072,1.0,0.0032770959228709275,2.0,0.00518456897767692,1066.0
382,382.0,0.003068511651512664,1.0,0.0032873603660296814,2.0,0.0051859782885510484,1067.0
383,383.0,0.0030393039845092507,1.0,0.003297559847720965,2.0,0.005187384862693394,1068.0
384,384.0,0.0030102079684411675,1.0,0.0033076939969126935,2.0,0.0051887887324173895,1069.0
385,385.0,0.0029810787118314534,1.0,0.0033177623849029157,2.0,0.005190189758478653,1070.0
386,386.0,0.002951902790198185,1.0,0.0033277645940361623,2.0,0.005191587709927523,1071.0
387,387.0,0.002922803533704846,1.0,0.0033376997309379885,2.0,0.005192982432615243,1072.0
388,388.0,0.0028939544913682926,1.0,0.003347566859488738,2.0,0.005194373954433753,1073.0
389,389.0,0.002865322044050205,1.0,0.0033573654594262264,2.0,0.005195762442706272,1074.0
390,390.0,0.0028366778513254495,1.0,0.0033670956015709784,2.0,0.005197148087283888,1075.0
391,391.0,0.0028080435363258918,1.0,0.003376757256699295,2.0,0.005198531004468182,1076.0
392,392.0,0.0027795253362253654,1.0,0.003386349634461446,2.0,0.005199911205137146,1077.0
393,393.0,0.002751234489324039,1.0,0.003395872021302645,2.0,0.005201288627457802,1078.0
394,394.0,0.0027231159335696356,1.0,0.003405324069728474,2.0,0.005202663200645556,1079.0
395,395.0,0.0026950335972940236,1.0,0.00341470582045452,2.0,0.005204034895583236,1080.0
396,396.0,0.002666991502264376,1.0,0.003424017138181485,2.0,0.005205403735260553,1081.0
397,397.0,0.002639158352150054,1.0,0.0034332574308561983,2.0,0.0052067697763075035,1082.0
398,398.0,0.002611549114995659,1.0,0.0034424261256649487,2.0,0.005208133067305379,1083.0
399,399.0,0.0025840352301613268,1.0,0.003451523237685742,2.0,0.005209493604067019,1084.0
400,400.0,0.0025565902303539357,1.0,0.0034605488455516243,2.0,0.005210851335255239,1085.0
401,401.0,0.0025293006890401695,1.0,0.00346950259408505,2.0,0.005212206223174175,1086.0
402,402.0,0.0025022131580626525,1.0,0.0034783840436348507,2.0,0.005213558286457452,1087.0
403,403.0,0.0024752819872904674,1.0,0.003487193063122693,2.0,0.005214907581758291,1088.0
404,404.0,0.002448480900046337,1.0,0.003495929693946245,2.0,0.00521625414877343,1089.0
405,405.0,0.002421823618295455,1.0,0.003504593828835017,2.0,0.005217597966654175,1090.0
406,406.0,0.002395319347359916,1.0,0.0035131852778867933,2.0,0.0052189389668529755,1091.0
407,407.0,0.002368986917295858,1.0,0.0035217039082783663,2.0,0.005220277097013374,1092.0
408,408.0,0.0023428266691266223,1.0,0.0035301496288845237,2.0,0.005221612360498141,1093.0
409,409.0,0.002316827263907824,1.0,0.003538522424693314,2.0,0.005222944792586405,1094.0
410,410.0,0.00229097564975547,1.0,0.0035468222919743963,2.0,0.0052242744137446255,1095.0
411,411.0,0.0022652863869381205,1.0,0.003555049196719284,2.0,0.005225601206515895,1096.0
412,412.0,0.0022397767222593584,1.0,0.0035632030680229545,2.0,0.005226925129291952,1097.0
413,413.0,0.0022144574757822057,1.0,0.0035712838961217868,2.0,0.005228246144910655,1098.0
414,414.0,0.002189291401510051,1.0,0.0035792917425549182,2.0,0.005229564231291679,1099.0
415,415.0,0.0021642802942368608,1.0,0.003587226717744789,2.0,0.0052308793734305815,1100.0
416,416.0,0.002139412195789383,1.0,0.0035950888085571216,2.0,0.005232191553595288,1101.0
417,417.0,0.0021147304650627695,1.0,0.0036028780174371566,2.0,0.0052335007478083,1102.0
418,418.0,0.0020902527679693564,1.0,0.00361059431277578,2.0,0.005234806925556802,1103.0
419,419.0,0.0020660037808477314,1.0,0.0036182378285538274,2.0,0.005236110047039817,1104.0
420,420.0,0.0020420040537979978,1.0,0.0036258087727836998,2.0,0.005237410063455255,1105.0
421,421.0,0.0020181804860711656,1.0,0.003633307453568328,2.0,0.0052387069248135566,1106.0
422,422.0,0.0019944544599239103,1.0,0.003640734264906639,2.0,0.005240000589348578,1107.0
423,423.0,0.0019708237536064693,1.0,0.0036480893456953046,2.0,0.005241291025692374,1108.0
424,424.0,0.0019473589394257969,1.0,0.00365537255677744,2.0,0.005242578206027443,1109.0
425,425.0,0.0019241163314438552,1.0,0.003662583757843795,2.0,0.0052438620978865645,1110.0
426,426.0,0.001901117181462925,1.0,0.0036697230744720567,2.0,0.005245142661330779,1111.0
427,427.0,0.0018783740958080398,1.0,0.003676790848180935,2.0,0.005246419850538607,1112.0
428,428.0,0.001855839756056782,1.0,0.003683787509171268,2.0,0.005247693616150897,1113.0
429,429.0,0.00183340975756047,1.0,0.0036907135450461436,2.0,0.005248963906415849,1114.0
430,430.0,0.001811086211213367,1.0,0.003697569279543576,2.0,0.005250230668708164,1115.0
431,431.0,0.0017889704309847643,1.0,0.0037043546593307024,2.0,0.00525149385209007,1116.0
432,432.0,0.0017671119256742812,1.0,0.003711069645685258,2.0,0.0052527534081121515,1117.0
433,433.0,0.0017454823020208777,1.0,0.0037177145833472104,2.0,0.005254009287932066,1118.0
434,434.0,0.0017240305502102414,1.0,0.003724290010881903,2.0,0.0052552614376635874,1119.0
435,435.0,0.0017027374297419783,1.0,0.0037307963715521907,2.0,0.005256509796512912,1120.0
436,436.0,0.0016816010416600509,1.0,0.003737233927745133,2.0,0.005257754299720451,1121.0
437,437.0,0.0016606414521250343,1.0,0.0037436028781627382,2.0,0.0052589948833113255,1122.0
438,438.0,0.0016398864814544396,1.0,0.003749903422162895,2.0,0.005260231486189148,1123.0
439,439.0,0.0016193487717205102,1.0,0.0037561358421346804,2.0,0.005261464048487172,1124.0
440,440.0,0.0015990128628868834,1.0,0.0037623005332214914,2.0,0.005262692508554342,1125.0
441,441.0,0.0015788712195446925,1.0,0.003768397946888473,2.0,0.00526391680168236,1126.0
442,442.0,0.0015589009428284579,1.0,0.0037744284851321352,2.0,0.00526513686091391,1127.0
443,443.0,0.0015391163992432976,1.0,0.003780392529866832,2.0,0.005266352618230456,1128.0
444,444.0,0.0015195067825529043,1.0,0.0037862903844314236,2.0,0.005267564004791292,1129.0
445,445.0,0.001500088040635678,1.0,0.0037921224141406825,2.0,0.005268770950471044,1130.0
446,446.0,0.001480855799406284,1.0,0.0037978889510151864,2.0,0.005269973383752822,1131.0
447,447.0,0.0014618115122305912,1.0,0.003803590395144343,2.0,0.005271171232433853,1132.0
448,448.0,0.0014429519875953695,1.0,0.0038092271376409664,2.0,0.005272364424404188,1133.0
449,449.0,0.0014242722258691692,1.0,0.003814799582655608,2.0,0.005273552887891901,1134.0
450,450.0,0.0014057629924858863,1.0,0.0038203081295800456,2.0,0.005274736550868679,1135.0
451,451.0,0.001387395082433505,1.0,0.003825753165950304,2.0,0.005275915340225803,1136.0
452,452.0,0.0013691782679538847,1.0,0.003831135050996797,2.0,0.005277089180948925,1137.0
453,453.0,0.0013511503640323641,1.0,0.0038364540386953768,2.0,0.005278257995626041,1138.0
454,454.0,0.0013336350421849802,1.0,0.003841710426657245,2.0,0.005279421704174698,1139.0
455,455.0,0.0013164521415663447,1.0,0.003846904664196701,2.0,0.005280580224272041,1140.0
456,456.0,0.0012990575881170645,1.0,0.0038520384543620505,2.0,0.005281733472271861,1141.0
457,457.0,0.0012814515976674753,1.0,0.0038571128187136,2.0,0.005282881364317818,1142.0
458,458.0,0.0012642874575822397,1.0,0.003862126687040822,2.0,0.005284023816868793,1143.0
459,459.0,0.0012476823145870521,1.0,0.003867078988521647,2.0,0.005285160746692596,1144.0
460,460.0,0.0012311774731420958,1.0,0.003871971180552827,2.0,0.005286292070812606,1145.0
461,461.0,0.0012145512206151025,1.0,0.0038768051861690516,2.0,0.00528741770758135,1146.0
462,462.0,0.001198122762085992,1.0,0.003881581161418593,2.0,0.0052885375795350366,1147.0
463,463.0,0.0011820970640629002,1.0,0.003886298405223221,2.0,0.005289651618681588,1148.0
464,464.0,0.0011663159823207647,1.0,0.0038909574588618847,2.0,0.00529075977260367,1149.0
465,465.0,0.0011504864646980461,1.0,0.0038955596683795785,2.0,0.00529186200822014,1150.0
466,466.0,0.0011347554789118215,1.0,0.003900105772978119,2.0,0.005292958306173823,1151.0
467,467.0,0.001119348977885418,1.0,0.003904595374493709,2.0,0.0052940486422672454,1152.0
468,468.0,0.0011042689268499612,1.0,0.0039090286508301555,2.0,0.005295132959311015,1153.0
469,469.0,0.0010892276281164281,1.0,0.003913406668319688,2.0,0.005296211146594094,1154.0
470,470.0,0.0010741847648983891,1.0,0.003917730509043119,2.0,0.005297283042899404,1155.0
471,471.0,0.0010593686434806466,1.0,0.00392200013465017,2.0,0.005298348467144675,1156.0
472,472.0,0.001044903036116444,1.0,0.003926215351403549,2.0,0.005299407259701312,1157.0
473,473.0,0.001030607278524899,1.0,0.00393037686512295,2.0,0.005300459312328751,1158.0
474,474.0,0.0010163281058657258,1.0,0.003934485874600638,2.0,0.005301504572016962,1159.0
475,475.0,0.0010022140145196125,1.0,0.003938542874967308,2.0,0.005302543023060212,1160.0
476,476.0,0.0009883459936551704,1.0,0.003942547761926884,2.0,0.0053035746603459525,1161.0
477,477.0,0.0009746226331726597,1.0,0.003946501019551897,2.0,0.005304599464966777,1162.0
478,478.0,0.0009610279844390493,1.0,0.00395040345650249,2.0,0.005305617386544348,1163.0
479,479.0,0.0009476245027516441,1.0,0.003954255486259053,2.0,0.005306628337072418,1164.0
480,480.0,0.0009343911976211305,1.0,0.003958057463342156,2.0,0.0053076322027193175,1165.0
481,481.0,0.0009212936664490791,1.0,0.003961809993572515,2.0,0.005308628872445165,1166.0
482,482.0,0.0009083491839854388,1.0,0.003965513604267773,2.0,0.005309618268504362,1167.0
483,483.0,0.0008955686089668795,1.0,0.003969168690539519,2.0,0.005310600358497441,1168.0
484,484.0,0.0008829452879525158,1.0,0.00397277571990176,2.0,0.005311575140464743,1169.0
485,485.0,0.0008704844060486536,1.0,0.003976335207009429,2.0,0.0053125426090489805,1170.0
486,486.0,0.0008581713199468,1.0,0.003979847644088662,2.0,0.005313502725624957,1171.0
487,487.0,0.0008459910183340196,1.0,0.0039833135479089045,2.0,0.005314455410924317,1172.0
488,488.0,0.0008339651427349516,1.0,0.003986733380755309,2.0,0.0053154005596402955,1173.0
489,489.0,0.0008221060933772207,1.0,0.003990107548645786,2.0,0.005316338058142217,1174.0
490,490.0,0.0008103920472263162,1.0,0.003993436547391577,2.0,0.005317267794123731,1175.0
491,491.0,0.0007988062222212964,1.0,0.003996720925964522,2.0,0.005318189666516919,1176.0
492,492.0,0.0007873649939459251,1.0,0.003999961149743697,2.0,0.00531910360393148,1177.0
493,493.0,0.0007760791894353341,1.0,0.004003157620279032,2.0,0.0053200095789762356,1178.0
494,494.0,0.0007649312460200102,1.0,0.004006310807809228,2.0,0.0053209075988752816,1179.0
495,495.0,0.0007539125307603104,1.0,0.004009421229220243,2.0,0.005321797674738208,1180.0
496,496.0,0.0007430284870088764,1.0,0.004012489334241628,2.0,0.0053226797930177126,1181.0
497,497.0,0.0007322872016972391,1.0,0.004015515540977844,2.0,0.005323553908422041,1182.0
498,498.0,0.0007216848860970923,1.0,0.004018500292292444,2.0,0.005324419956590839,1183.0
499,499.0,0.0007112286391695342,1.0,0.004021444066470584,2.0,0.005325277871826323,1184.0
500,500.0,0.0007009225355912533,1.0,0.004024347329494163,2.0,0.00532612759681492,1185.0
501,501.0,0.0006907929281172722,1.0,0.004027210578781312,2.0,0.005326969083467359,1186.0
502,502.0,0.0006807873850887792,1.0,0.00403003433104735,2.0,0.00532780229144147,1187.0
503,503.0,0.0006708996721029574,1.0,0.004032819212151394,2.0,0.005328627188471812,1188.0
504,504.0,0.0006610821571722665,1.0,0.004035565639463904,2.0,0.005329443750877338,1189.0
505,505.0,0.0006513440462323875,1.0,0.0040382740076498344,2.0,0.005330251961269445,1190.0
506,506.0,0.0006417235397788921,1.0,0.004040944521256512,2.0,0.005331051803478227,1191.0
507,507.0,0.0006322657704126965,1.0,0.00404357742387431,2.0,0.005331843257830291,1192.0
508,508.0,0.0006229737166979401,1.0,0.004046173115550354,2.0,0.005332626299999103,1193.0
509,509.0,0.0006138256952703531,1.0,0.004048732181317325,2.0,0.005333400903747481,1194.0
510,510.0,0.0006048081325758327,1.0,0.004051255220945922,2.0,0.0053341670452827115,1195.0
511,511.0,0.0005959349570223521,1.0,0.004053742748952941,2.0,0.005334924706066311,1196.0
512,512.0,0.0005872061111953104,1.0,0.004056195227174265,2.0,0.005335673872803711,1197.0
513,513.0,0.0005785249707678537,1.0,0.0040586131761728116,2.0,0.005336414535542226,1198.0
514,514.0,0.0005698656678881434,1.0,0.004060997118565609,2.0,0.005337146685974684,1199.0
515,515.0,0.0005613275935090069,1.0,0.004063347186591433,2.0,0.005337870316997557,1200.0
516,516.0,0.0005529909905186354,1.0,0.004065663408617488,2.0,0.005338585423110021,1201.0
517,517.0,0.000544818802928493,1.0,0.004067946218376719,2.0,0.005339292000688467,1202.0
518,518.0,0.0005367229153287755,1.0,0.004070196378144435,2.0,0.005339990047995016,1203.0
519,519.0,0.0005286762943776553,1.0,0.004072414501900624,2.0,0.005340679565280707,1204.0
520,520.0,0.000520727679827184,1.0,0.00407460084681522,2.0,0.005341360555095851,1205.0
521,521.0,0.0005129270057905633,1.0,0.0040767555612652075,2.0,0.005342033022567456,1206.0
522,522.0,0.0005052734080754977,1.0,0.004078878993594843,2.0,0.005342696975366844,1207.0
523,523.0,0.0004977221816298029,1.0,0.00408097169748618,2.0,0.005343352423466897,1208.0
524,524.0,0.000490238583548306,1.0,0.00408303422503419,2.0,0.005343999378927801,1209.0
525,525.0,0.0004828404628484919,1.0,0.004085066947601899,2.0,0.005344637855826391,1210.0
526,526.0,0.0004755598591474444,1.0,0.004087070096046319,2.0,0.005345267870262921,1211.0
527,527.0,0.0004683977237386462,1.0,0.004089043975397598,2.0,0.005345889440387092,1212.0
528,528.0,0.0004613248282165803,1.0,0.004090989023067884,2.0,0.005346502586407982,1213.0
529,529.0,0.00045433419022721574,1.0,0.0040929056818934445,2.0,0.005347107330621052,1214.0
530,530.0,0.0004474490557215509,1.0,0.004094794276531849,2.0,0.005347703697471323,1215.0
531,531.0,0.00044068170772093964,1.0,0.004096655104292461,2.0,0.005348291713707508,1216.0
532,532.0,0.00043400933715147445,1.0,0.004098488558939269,2.0,0.0053488714085758995,1217.0
533,533.0,0.0004274107507536653,1.0,0.004100295085928196,2.0,0.005349442813928404,1218.0
534,534.0,0.0004208966916812458,1.0,0.004102075038538592,2.0,0.00535000596390453,1219.0
535,535.0,0.0004144832764348025,1.0,0.0041038286842739816,2.0,0.005350560894021638,1220.0
536,536.0,0.0004081693728668069,1.0,0.004105556335771819,2.0,0.005351107639815192,1221.0
537,537.0,0.0004019397656280086,1.0,0.00410725837294643,2.0,0.005351646236020817,1222.0
538,538.0,0.00039579119326843543,1.0,0.004108935172229773,2.0,0.005352176717181346,1223.0
539,539.0,0.00038972939957755963,1.0,0.00411058704864729,2.0,0.005352699119618129,1224.0
540,540.0,0.0003837577866937405,1.0,0.00411221430482714,2.0,0.005353213483303727,1225.0
541,541.0,0.000377874810218354,1.0,0.004113817268000032,2.0,0.005353719852359543,1226.0
542,542.0,0.0003720765543991068,1.0,0.004115396280388812,2.0,0.005354218274100169,1227.0
543,543.0,0.00036635853922392924,1.0,0.004116951678850187,2.0,0.005354708797482701,1228.0
544,544.0,0.0003607185628021207,1.0,0.004118483785075884,2.0,0.005355191471631129,1229.0
545,545.0,0.0003551588815895098,1.0,0.004119992903218361,2.0,0.005355666344716332,1230.0
546,546.0,0.0003496818089015288,1.0,0.004121479329227891,2.0,0.005356133463293045,1231.0
547,547.0,0.00034428457797259165,1.0,0.004122943369200354,2.0,0.005356592872350875,1232.0
548,548.0,0.0003389618227277693,1.0,0.004124385339611105,2.0,0.005357044616217239,1233.0
549,549.0,0.00033371317304726626,1.0,0.004125805546354789,2.0,0.0053574887403811085,1234.0
550,550.0,0.0003285417417658759,1.0,0.004127204273980635,2.0,0.005357925294173579,1235.0
551,551.0,0.0003234478804481568,1.0,0.004128581806265054,2.0,0.005358354334668783,1236.0
552,552.0,0.00031842806733517725,1.0,0.004129938440578207,2.0,0.005358775931791607,1237.0
553,553.0,0.0003134791908553338,1.0,0.004131274476482184,2.0,0.005359190173997302,1238.0
554,554.0,0.0003086008354025888,1.0,0.004132590199710964,2.0,0.0053595971719255595,1239.0
555,555.0,0.00030379327958054704,1.0,0.0041338858838279105,2.0,0.005359997057185528,1240.0
556,556.0,0.0002990562173851501,1.0,0.004135161801339724,2.0,0.005360389971901339,1241.0
557,557.0,0.0002943884748683876,1.0,0.004136418226551717,2.0,0.005360776045140695,1242.0
558,558.0,0.0002897887545622787,1.0,0.004137655433137233,2.0,0.005361155354780267,1243.0
559,559.0,0.00028525570064368136,1.0,0.004138873690530193,2.0,0.005361527894062868,1244.0
560,560.0,0.0002807882177884549,1.0,0.004140073263393626,2.0,0.005361893576488498,1245.0
561,561.0,0.0002763852641556263,1.0,0.004141254411357686,2.0,0.005362252299622145,1246.0
562,562.0,0.0002720456603744573,1.0,0.004142417390078621,2.0,0.005362604029333823,1247.0
563,563.0,0.0002677679787562548,1.0,0.004143562451442265,2.0,0.0053629488473100366,1248.0
564,564.0,0.0002635493610209266,1.0,0.004144689842976657,2.0,0.005363286930301176,1249.0
565,565.0,0.00025938674795226947,1.0,0.004145799806804868,2.0,0.005363618490753005,1250.0
566,566.0,0.0002552748967850962,1.0,0.00414689257369388,2.0,0.005363943711429067,1251.0
567,567.0,0.0002512122136599409,1.0,0.004147968362195318,2.0,0.005364262703681966,1252.0
568,568.0,0.0002471964958807825,1.0,0.004149027369559843,2.0,0.005364575501203903,1253.0
569,569.0,0.0002432475004632928,1.0,0.004150069786843863,2.0,0.005364882098907898,1254.0
570,570.0,0.00023939959528744057,1.0,0.004151095796365811,2.0,0.00536518252703383,1255.0
571,571.0,0.00023571297821001162,1.0,0.004152105662866211,2.0,0.0053654769059223225,1256.0
572,572.0,0.0002321700086483596,1.0,0.004153099794278821,2.0,0.005365765430320147,1257.0
573,573.0,0.00022863883127557602,1.0,0.004154078849188108,2.0,0.005366048255974626,1258.0
574,574.0,0.0002249797658135758,1.0,0.0041550434136819235,2.0,0.005366325391761244,1259.0
575,575.0,0.00022123134525622385,1.0,0.004155993526568277,2.0,0.0053665967264614365,1260.0
576,576.0,0.00021755765440359601,1.0,0.004156928646210106,2.0,0.005366862184040008,1261.0
577,577.0,0.00021407014596793486,1.0,0.004157848390864815,2.0,0.005367121841268261,1262.0
578,578.0,0.00021075208350756805,1.0,0.004158753061017055,2.0,0.005367375902681612,1263.0
579,579.0,0.00020747784781915892,1.0,0.004159643421191638,2.0,0.005367624594676098,1264.0
580,580.0,0.0002041651134370417,1.0,0.004160520167097316,2.0,0.00536786806281022,1265.0
581,581.0,0.00020083762081436431,1.0,0.004161383472425759,2.0,0.005368106328089022,1266.0
582,582.0,0.00019758324516791522,1.0,0.004162233168493609,2.0,0.005368339337043466,1267.0
583,583.0,0.00019444163687765272,1.0,0.004163069185452273,2.0,0.005368567078391537,1268.0
584,584.0,0.00019137159534730105,1.0,0.004163891819441139,2.0,0.005368789657737972,1269.0
585,585.0,0.00018831558695110557,1.0,0.004164701532103221,2.0,0.005369007266923274,1270.0
586,586.0,0.0001852564422568716,1.0,0.004165498613948977,2.0,0.005369220090513915,1271.0
587,587.0,0.00018224169128626882,1.0,0.004166283116132401,2.0,0.005369428229576194,1272.0
588,588.0,0.00017930879107960285,1.0,0.0041670550184198666,2.0,0.005369631694294662,1273.0
589,589.0,0.00017645324361637273,1.0,0.004167814498778599,2.0,0.005369830462668621,1274.0
590,590.0,0.00017363323442587118,1.0,0.004168561891564867,2.0,0.00537002455505926,1275.0
591,591.0,0.00017081960914489393,1.0,0.00416929751273322,2.0,0.005370214063528217,1276.0
592,592.0,0.00016802877950546503,1.0,0.00417002150420013,2.0,0.00537039912411601,1277.0
593,593.0,0.00016529625890031148,1.0,0.004170733886488035,2.0,0.005370579864729667,1278.0
594,594.0,0.00016263736063139254,1.0,0.0041714347486951344,2.0,0.005370756371480504,1279.0
595,595.0,0.00016003041928625968,1.0,0.0041721243282458005,2.0,0.005370928691436226,1280.0
596,596.0,0.00015744780849589218,1.0,0.004172802926717505,2.0,0.00537109686245868,1281.0
597,597.0,0.00015488276755674555,1.0,0.004173470755555931,2.0,0.005371260941495165,1282.0
598,598.0,0.0001523508952247687,1.0,0.004174127911114066,2.0,0.005371421011142665,1283.0
599,599.0,0.0001498696189572413,1.0,0.0041747744616668445,2.0,0.005371577165737693,1284.0
600,600.0,0.000147440655034016,1.0,0.00417541054074705,2.0,0.005371729493338243,1285.0
601,601.0,0.00014505133938361492,1.0,0.0041760363548290404,2.0,0.005371878067832097,1286.0
602,602.0,0.00014269023588424882,1.0,0.004176652117758887,2.0,0.0053720229542843475,1287.0
603,603.0,0.00014035685857429416,1.0,0.004177257990684047,2.0,0.0053721642178897345,1288.0
604,604.0,0.0001380595851804215,1.0,0.004177854087140659,2.0,0.005372301927484546,1289.0
605,605.0,0.00013580476422720707,1.0,0.004178440518770763,2.0,0.005372436149145457,1290.0
606,606.0,0.00013358987631716452,1.0,0.004179017432359711,2.0,0.005372566939259558,1291.0
607,607.0,0.0001314075513043791,1.0,0.004179585001376102,2.0,0.005372694344012161,1292.0
608,608.0,0.0001292533134358826,1.0,0.004180143388916954,2.0,0.005372818407815716,1293.0
609,609.0,0.00012712963805277307,1.0,0.004180692727417406,2.0,0.005372939186084636,1294.0
610,610.0,0.0001250416385389343,1.0,0.004181233130729342,2.0,0.005373056758249537,1295.0
611,611.0,0.00012299076221329152,1.0,0.004181764723174443,2.0,0.005373171236629586,1296.0
612,612.0,0.00012097334091786763,1.0,0.004182287650581263,2.0,0.005373282766679442,1297.0
613,613.0,0.00011898468196979753,1.0,0.004182802064961312,2.0,0.005373391506550052,1298.0
614,614.0,0.00011702351872572699,1.0,0.004183308103110071,2.0,0.005373497587426258,1299.0
615,615.0,0.00011509208728857017,1.0,0.004183805882308351,2.0,0.005373601067269327,1300.0
616,616.0,0.00011319278543001707,1.0,0.0041842955146436135,2.0,0.005373701916691703,1301.0
617,617.0,0.00011132550307551692,1.0,0.004184777121662805,2.0,0.0053738000520398765,1302.0
618,618.0,0.0001094878984770585,1.0,0.0041852508350520784,2.0,0.005373895398520812,1303.0
619,619.0,0.00010767773189687231,1.0,0.004185716786142908,2.0,0.005373987944983276,1304.0
620,620.0,0.0001058941564586616,1.0,0.004186175096567165,2.0,0.005374077767181478,1305.0
621,621.0,0.00010413752652405516,1.0,0.004186625878676484,2.0,0.005374165014174163,1306.0
622,622.0,0.00010240822335759276,1.0,0.004187069241367074,2.0,0.0053742498651514845,1307.0
623,623.0,0.0001007058352470493,1.0,0.004187505295106034,2.0,0.005374332475045906,1308.0
624,624.0,9.902914237357917e-05,1.0,0.004187934152042844,2.0,0.005374412932170383,1309.0
625,625.0,9.737641554350982e-05,1.0,0.004188355922686968,2.0,0.005374491247712325,1310.0
626,626.0,9.574609928626457e-05,1.0,0.004188770712520088,2.0,0.005374567382841005,1311.0
627,627.0,9.413730600161738e-05,1.0,0.004189178619857884,2.0,0.0053746412988778846,1312.0
628,628.0,9.25522946615468e-05,1.0,0.004189579736572629,2.0,0.005374713001717501,1313.0
629,629.0,9.099751892897121e-05,1.0,0.004189974150886859,2.0,0.005374782556380782,1314.0
630,630.0,8.948694464151855e-05,1.0,0.004190361960555434,2.0,0.005374850069294877,1315.0
631,631.0,8.803065012074987e-05,1.0,0.004190743290447296,2.0,0.0053749156539931045,1316.0
632,632.0,8.662082102342456e-05,1.0,0.00419111832404044,2.0,0.005374979400229923,1317.0
633,633.0,8.52178306411376e-05,1.0,0.00419148728715127,2.0,0.005375041359574062,1318.0
634,634.0,8.37855841210945e-05,1.0,0.004191850372946787,2.0,0.0053751015515280266,1319.0
635,635.0,8.232904692920517e-05,1.0,0.004192207608563364,2.0,0.005375159983068727,1320.0
636,636.0,8.089472120292974e-05,1.0,0.00419255886984192,2.0,0.005375216669050503,1321.0
637,637.0,7.951664710114848e-05,1.0,0.004192904053427186,2.0,0.005375271642650614,1322.0
638,638.0,7.819885465407302e-05,1.0,0.004193243250951263,2.0,0.005375324954493002,1323.0
639,639.0,7.691425894758277e-05,1.0,0.004193576696852309,2.0,0.005375376664031998,1324.0
640,640.0,7.563472093181433e-05,1.0,0.004193904642569396,2.0,0.005375426830462696,1325.0
641,641.0,7.434634860364394e-05,1.0,0.004194227226042711,2.0,0.005375475506246289,1326.0
642,642.0,7.306820954994432e-05,1.0,0.004194544467245702,2.0,0.005375522736003461,1327.0
643,643.0,7.18201886287671e-05,1.0,0.004194856327903748,2.0,0.005375568556843319,1328.0
644,644.0,7.061734181043912e-05,1.0,0.004195162849743448,3.0,0.005375613000081243,1329.0
645,645.0,6.94425350605709e-05,1.0,0.004195464157950651,3.0,0.005375612964925887,1330.0
646,646.0,6.828128334397006e-05,1.0,0.004195760440938505,3.0,0.00537561145129494,1331.0
647,647.0,6.712814478379224e-05,1.0,0.004196051815296918,3.0,0.005375654933855547,1332.0
648,648.0,6.599130766577743e-05,1.0,0.004196338336881875,3.0,0.005375696705662356,1333.0
649,649.0,6.487309932843953e-05,1.0,0.0041966200387443765,3.0,0.005375737633579918,1334.0
650,650.0,6.376887812456334e-05,1.0,0.004196896988326642,3.0,0.005375776667587807,1335.0
651,651.0,6.267585334128036e-05,1.0,0.004197169262873484,3.0,0.005375814561165949,1336.0
652,652.0,6.159957198586293e-05,1.0,0.0041974369201827795,3.0,0.005376951389680795,1337.0
653,653.0,6.05476529071055e-05,1.0,0.004197700006368174,3.0,0.005376951389680795,1338.0
654,654.0,5.952261749323182e-05,1.0,0.004197958590856238,3.0,0.005376951389680795,1339.0
655,655.0,5.851902431843499e-05,1.0,0.004198212775091045,3.0,0.005376951389680795,1340.0
656,656.0,5.752759954062081e-05,1.0,0.004198462671141445,3.0,0.005376951389680795,1341.0
657,657.0,5.654181288892693e-05,1.0,0.004198708368269576,3.0,0.005376951389680795,1342.0
658,658.0,5.556507470365117e-05,1.0,0.004198949916831028,,,
659,659.0,5.460590359930123e-05,1.0,0.004199187339783718,,,
660,660.0,5.367023274666793e-05,1.0,0.004199420674424576,,,
661,661.0,5.2757078256594405e-05,1.0,0.0041996499938461935,,,
662,662.0,5.1860010548046026e-05,1.0,0.004199875396087513,,,
663,663.0,5.097308984910524e-05,1.0,0.004200096975087383,,,
664,664.0,5.009481038118149e-05,1.0,0.004200314797808958,,,
665,665.0,4.922844981390579e-05,1.0,0.0042005289062894266,,,
666,666.0,4.8378096597753874e-05,1.0,0.0042007393362592125,,,
667,667.0,4.75452962716334e-05,1.0,0.004200946137235055,,,
668,668.0,4.672852009675427e-05,1.0,0.004201149375929234,,,
669,669.0,4.5925261148644354e-05,1.0,0.004201349125569572,,,
670,670.0,4.5133880023034584e-05,1.0,0.004201545452983665,,,
671,671.0,4.435422006989802e-05,1.0,0.0042017384144867245,,,
672,672.0,4.358658798896211e-05,1.0,0.00420192805952392,,,
673,673.0,4.283120683738103e-05,1.0,0.004202114436899102,,,
674,674.0,4.208812583844481e-05,1.0,0.004202297596721401,,,
675,675.0,4.135752438539992e-05,1.0,0.0042024775900536245,,,
676,676.0,4.063954441186699e-05,1.0,0.004202654468181502,,,
677,677.0,3.993403204788959e-05,1.0,0.004202828283160432,,,
678,678.0,3.9240251036203025e-05,1.0,0.00420299908765781,,,
679,679.0,3.855737529346202e-05,1.0,0.004203166933709458,,,
680,680.0,3.788462706544779e-05,1.0,0.00420333187027116,,,
681,681.0,3.7221987070073364e-05,1.0,0.0042034939428401115,,,
682,682.0,3.656963210350204e-05,1.0,0.004203653193657087,,,
683,683.0,3.592833746736894e-05,1.0,0.004203809664893993,,,
684,684.0,3.529843780004582e-05,1.0,0.00420396339947788,,,
685,685.0,3.468076973898216e-05,1.0,0.004204114443606979,,,
686,686.0,3.407530205366096e-05,1.0,0.004204262844898338,,,
687,687.0,3.348266102021929e-05,1.0,0.004204408654498379,,,
688,688.0,3.290210644800304e-05,1.0,0.004204551923434204,,,
689,689.0,3.2333330688738305e-05,1.0,0.004204692705377875,,,
690,690.0,3.17740678447181e-05,1.0,0.004204831050900778,,,
691,691.0,3.12220675270235e-05,1.0,0.004204967009291631,,,
692,692.0,3.067411284676885e-05,1.0,0.004205100620321352,,,
693,693.0,3.0129115669802423e-05,1.0,0.004205231914306513,,,
694,694.0,2.9588031567267814e-05,1.0,0.004205360908043183,,,
695,695.0,2.9055466423553005e-05,1.0,0.0042054876137571804,,,
696,696.0,2.8535274294804193e-05,1.0,0.00420561204769833,,,
697,697.0,2.8032658071687904e-05,1.0,0.004205734245493229,,,
698,698.0,2.7547053487436484e-05,1.0,0.004205854258985844,,,
699,699.0,2.707784626316248e-05,1.0,0.004205972161912752,,,
700,700.0,2.6618387512548852e-05,1.0,0.004206088025648715,,,
701,701.0,2.6161359566670308e-05,1.0,0.004206201918995636,,,
702,702.0,2.5700169124014094e-05,1.0,0.00420631388279842,,,
703,703.0,2.5234221322272632e-05,1.0,0.004206423927127813,,,
704,704.0,2.477036418137897e-05,1.0,0.004206532034323334,,,
705,705.0,2.431676678875798e-05,1.0,0.004206638184222992,,,
706,706.0,2.387774197569935e-05,1.0,0.004206742385473346,,,
707,707.0,2.3452493690171817e-05,1.0,0.0042068446810906235,,,
708,708.0,2.3037547972164087e-05,1.0,0.004206945132241724,,,
709,709.0,2.26296042890465e-05,1.0,0.004207043796752857,,,
710,710.0,2.222765655860789e-05,1.0,0.004207140717842558,,,
711,711.0,2.183230731475272e-05,1.0,0.004207235924849439,,,
712,712.0,2.1444344431344076e-05,1.0,0.004207329442883981,,,
713,713.0,2.1063272420988943e-05,1.0,0.004207421299596075,,,
714,714.0,2.068791355979035e-05,1.0,0.004207511525955014,,,
715,715.0,2.0317588180533574e-05,1.0,0.004207600150849864,,,
716,716.0,1.9952457798565466e-05,1.0,0.004207687198218494,,,
717,717.0,1.9593260645483346e-05,1.0,0.004207772689142664,,,
718,718.0,1.9240475204954104e-05,1.0,0.004207856645387237,,,
719,719.0,1.8894043058695375e-05,1.0,0.004207939091826946,,,
720,720.0,1.8553646588424448e-05,1.0,0.004208020055353595,,,
721,721.0,1.8219085566198745e-05,1.0,0.004208099562616819,,,
722,722.0,1.7890439917172748e-05,1.0,0.004208177638933213,,,
723,723.0,1.7567851037671022e-05,1.0,0.004208254308780122,,,
724,724.0,1.725125008886362e-05,1.0,0.004208329596974459,,,
725,725.0,1.6940334089753933e-05,1.0,0.004208403528931349,,,
726,726.0,1.663470355028105e-05,1.0,0.004208476129779329,,,
727,727.0,1.633418993778808e-05,1.0,0.004208547423374845,,,
728,728.0,1.6038693022242808e-05,1.0,0.004208617431895895,,,
729,729.0,1.5748370192738594e-05,1.0,0.00420868617681385,,,
730,730.0,1.54630246067556e-05,1.0,0.0042087536791807914,,,
731,731.0,1.5182606577607744e-05,1.0,0.004208819960713694,,,
732,732.0,1.4906666240598187e-05,1.0,0.004208885042303491,,,
733,733.0,1.4635056916605778e-05,1.0,0.004208948944634321,,,
734,734.0,1.4367457976546745e-05,1.0,0.004209011686499098,,,
735,735.0,1.4103807743755866e-05,1.0,0.00420907328607545,,,
736,736.0,1.3843965240981449e-05,1.0,0.004209133760193437,,,
737,737.0,1.3587771417730562e-05,1.0,0.004209193125425397,,,
738,738.0,1.333506019208624e-05,1.0,0.004209251397752078,,,
739,739.0,1.3085463072100582e-05,1.0,0.0042093085924864845,,,
740,740.0,1.2839032321019908e-05,1.0,0.0042093647242441926,,,
741,741.0,1.2595656716609857e-05,1.0,0.004209419806091234,,,
742,742.0,1.2356583205891192e-05,1.0,0.004209473851315122,,,
743,743.0,1.2122879385564368e-05,1.0,0.00420952687273663,,,
744,744.0,1.1898025193252248e-05,1.0,0.004209578888427059,,,
745,745.0,1.1684045727685288e-05,1.0,0.004209629920953518,,,
746,746.0,1.1484540727267941e-05,1.0,0.004209680007534337,,,
747,747.0,1.1297282126290564e-05,1.0,0.004209729193915392,,,
748,748.0,1.111886694050682e-05,1.0,0.0042097775409993925,,,
749,749.0,1.0939130913583928e-05,1.0,0.0042098251003126076,,,
750,750.0,1.0752576338262764e-05,1.0,0.004209871909057971,,,
751,751.0,1.0556301570834204e-05,1.0,0.004209917961649801,,,
752,752.0,1.0355994165883851e-05,1.0,0.004209963229357434,,,
753,753.0,1.0153808980102551e-05,1.0,0.004210007671233456,,,
754,754.0,9.95188730354714e-06,1.0,0.004210051270274093,,,
755,755.0,9.751250848579009e-06,1.0,0.004210094018547517,,,
756,756.0,9.557792452075507e-06,1.0,0.004210135917137212,,,
757,757.0,9.376757608880031e-06,1.0,0.004210176971428812,,,
758,758.0,9.207987685294107e-06,1.0,0.004210217211618795,,,
759,759.0,9.047025037659207e-06,1.0,0.004210256689990159,,,
760,760.0,8.887382695291582e-06,1.0,0.0042102954581604,,,
761,761.0,2.631999393135988e-05,1.0,0.004210333548981131,,,
762,762.0,2.8473358898951035e-05,2.0,0.004210370967992934,,,
763,763.0,4.2066801316298004e-05,2.0,0.00421048178638963,,,
764,764.0,4.554555019793008e-05,2.0,0.004210601674655482,,,
765,765.0,5.008643695058957e-05,2.0,0.004210778804925204,,,
766,766.0,5.515300986979268e-05,2.0,0.004210970591530149,,,
767,767.0,5.996926187879935e-05,2.0,0.004211181509325243,,,
768,768.0,6.547036591568909e-05,2.0,0.004211413775065668,,,
769,769.0,7.163527014561841e-05,2.0,0.004211666338014231,,,
770,770.0,7.787924974555692e-05,2.0,0.004211942086377169,,,
771,771.0,8.441583304851697e-05,2.0,0.004212243820793778,,,
772,772.0,9.163412561329117e-05,2.0,0.004212571879956787,,,
773,773.0,9.929361718472391e-05,2.0,0.004212927502731407,,,
774,774.0,0.00010720314196949818,2.0,0.004213313568347784,,,
775,775.0,0.00011559041569235716,2.0,0.004213731944263348,,,
776,776.0,0.00012457466342232369,2.0,0.004214183693781674,,,
777,777.0,0.00013401036866637634,2.0,0.004214670841181428,,,
778,778.0,0.00014385318651434633,2.0,0.004215195915088356,,,
779,779.0,0.00015423927376875815,2.0,0.00421576083289936,,,
780,780.0,0.00016520431782759713,2.0,0.004216367327151821,,,
781,781.0,0.0001766529146978784,2.0,0.004217017706743341,,,
782,782.0,0.0001886046016515051,2.0,0.004217714433828012,,,
783,783.0,0.00020114654630850343,2.0,0.004218459571191454,,,
784,784.0,0.00021424657624403892,2.0,0.004219255267114418,,,
785,785.0,0.00022786566749832536,2.0,0.00422010404110337,,,
786,786.0,0.0002420557197398298,2.0,0.004221008280810701,,,
787,787.0,0.0002568333803199003,2.0,0.004221970213275816,,,
788,788.0,0.0002721645416697283,2.0,0.0042229922890141495,,,
789,789.0,0.0002880655991177683,2.0,0.004224077033698124,,,
790,790.0,0.0003045696142721647,2.0,0.004225226834155435,,,
791,791.0,0.0003216436589568025,2.0,0.00422644415198852,,,
792,792.0,0.0003392782309392247,2.0,0.00422773159451157,,,
793,793.0,0.00035745107047013695,2.0,0.004229091636295124,,,
794,794.0,0.0003761169219188304,2.0,0.004230526718470037,,,
795,795.0,0.00039527775428296636,2.0,0.0042320391950924005,,,
796,796.0,0.0004150078199259189,2.0,0.00423363123604467,,,
797,797.0,0.00043529086035722396,2.0,0.0042353050270983,,,
798,798.0,0.0004560798288172823,2.0,0.004237063076606464,,,
799,799.0,0.00047735563368832393,2.0,0.004238907832941254,,,
800,800.0,0.0004990566299842011,2.0,0.00424084155426572,,,
801,801.0,0.0005212103796918581,2.0,0.004242866427165471,,,
802,802.0,0.0005438419694661251,2.0,0.004244984386276854,,,
803,803.0,0.0005669152781957279,2.0,0.004247197492947695,,,
804,804.0,0.0005903851065290737,2.0,0.004249507925452053,,,
805,805.0,0.0006142296421838337,2.0,0.004251917719494336,,,
806,806.0,0.0006384228716673657,2.0,0.004254428729621603,,,
807,807.0,0.0006629717800466767,2.0,0.004257042728655741,,,
808,808.0,0.000687856461378698,2.0,0.004259761389927148,,,
809,809.0,0.0007130312937281523,2.0,0.004262586427978655,,,
810,810.0,0.0007384838819331196,2.0,0.0042655194843562155,,,
811,811.0,0.000764165192176738,2.0,0.0042685620179433986,,,
812,812.0,0.0007900981156756659,2.0,0.004271715446570789,,,
813,813.0,0.0008162009931073137,2.0,0.004274980990533457,,,
814,814.0,0.0008424985432572339,2.0,0.004278359979825163,,,
815,815.0,0.0008689622412212164,2.0,0.004281853407158996,,,
816,816.0,0.0008954524169418324,2.0,0.004285462382695285,,,
817,817.0,0.0009220599109109338,2.0,0.004289187906361718,,,
818,818.0,0.000948688659754807,2.0,0.004293030390420006,,,
819,819.0,0.0009753113535442634,2.0,0.0042969906474364505,,,
820,820.0,0.0010019308897391559,2.0,0.004301069088320054,,,
821,821.0,0.0010284319157188473,2.0,0.004305266016490118,,,
822,822.0,0.0010548109398768346,2.0,0.004309581757537717,,,
823,823.0,0.0010811149262177572,2.0,0.004314016149195523,,,
824,824.0,0.0011071913921937007,2.0,0.004318569021834433,,,
825,825.0,0.0011329473358911064,2.0,0.004323240416421047,,,
826,826.0,0.0011585376683386714,2.0,0.004328029722335634,,,
827,827.0,0.001183735312166479,2.0,0.004332935931317409,,,
828,828.0,0.0012085309219128713,2.0,0.0043379587103476915,,,
829,829.0,0.0012330569022354842,2.0,0.004343096746293142,,,
830,830.0,0.001257115553087073,2.0,0.004348348686574011,,,
831,831.0,0.0012805520843855423,2.0,0.0043537137556530475,,,
832,832.0,0.0013036640150758923,2.0,0.0043591903192656154,,,
833,833.0,0.0013261217936187965,2.0,0.0043647760659349544,,,
834,834.0,0.0013479286246596423,2.0,0.004370469978900698,,,
835,835.0,0.001369212188186784,2.0,0.004376269599889969,,,
836,836.0,0.0013897688957250987,2.0,0.00438217247728159,,,
837,837.0,0.0014096701351074873,2.0,0.0043881767117837514,,,
838,838.0,0.0014289560417174686,2.0,0.004394279504022149,,,
839,839.0,0.0014473685086889908,2.0,0.0044004783577737865,,,
840,840.0,0.0014648148832939,2.0,0.0044067709438240016,,,
841,841.0,0.0014814960352179975,2.0,0.004413153784474375,,,
842,842.0,0.001497285629765536,2.0,0.004419622975904082,,,
843,843.0,0.0015122237748354471,2.0,0.004426175483577112,,,
844,844.0,0.001526188165826153,2.0,0.004432807697682929,,,
845,845.0,0.0015389868947148547,2.0,0.004439516167226207,,,
846,846.0,0.001551241494381451,2.0,0.004446296878583336,,,
847,847.0,0.0015622385838137448,2.0,0.0044531449407484505,,,
848,848.0,0.0015717047769461432,2.0,0.00446005820603302,,,
849,849.0,0.0015806804862224311,2.0,0.004467031327888546,,,
850,850.0,0.0015882429454014014,2.0,0.004474057704059853,,,
851,851.0,0.0015946267386694087,2.0,0.004481135353518087,,,
852,852.0,0.0016000048420127333,2.0,0.004488258141489575,,,
853,853.0,0.001603849168694089,2.0,0.004495420948934182,,,
854,854.0,0.0016069678519068406,2.0,0.004502619403000042,,,
855,855.0,0.0016084910028664116,2.0,0.004509846721150594,,,
856,856.0,0.0016087292225267693,2.0,0.004517099727522545,,,
857,857.0,0.0016079419794534707,2.0,0.0045243712899146575,,,
858,858.0,0.0016057736204126848,2.0,0.004531655637493713,,,
859,859.0,0.0016027611501830694,2.0,0.004538948139789955,,,
860,860.0,0.001598385652401064,2.0,0.00454624251953854,,,
861,861.0,0.0015923997163583793,2.0,0.0045535349044037434,,,
862,862.0,0.0015857804883199528,2.0,0.004560819030684118,,,
863,863.0,0.0015775876932852442,2.0,0.004568087464741107,,,
864,864.0,0.001568518024550383,2.0,0.004575337196953576,,,
865,865.0,0.0015583540522327917,2.0,0.004582560890613229,,,
866,866.0,0.0015469929347188692,2.0,0.004589754361513139,,,
867,867.0,0.0015354810752966372,2.0,0.004596912401201233,,,
868,868.0,0.0015220806771623512,2.0,0.00460402929710125,,,
869,869.0,0.0015078631859539188,2.0,0.0046111041285919925,,,
870,870.0,0.001493579965391288,2.0,0.004618127946495261,,,
871,871.0,0.0014777797900533615,2.0,0.004625096705581445,,,
872,872.0,0.0014614249957533173,2.0,0.0046320098200034986,,,
873,873.0,0.0014447533963269444,2.0,0.004638859972010926,,,
874,874.0,0.0014277886419419425,2.0,0.004645644275301026,,,
875,875.0,0.0014100470112702141,2.0,0.004652360937606233,,,
876,876.0,0.001391419463304668,2.0,0.004659008271204867,,,
877,877.0,0.0013735816931271265,2.0,0.004665582326756854,,,
878,878.0,0.0013550633442775332,2.0,0.004672078628354195,,,
879,879.0,0.0013361984416568188,2.0,0.004678500520523712,,,
880,880.0,0.001317761852691962,2.0,0.004684844483320979,,,
881,881.0,0.0012988983465155894,2.0,0.004691108550237223,,,
882,882.0,0.0012806691256838035,2.0,0.004697294389863306,,,
883,883.0,0.001262798879987489,2.0,0.004703399662843886,,,
884,884.0,0.0012442516324998125,2.0,0.004709427021103658,,,
885,885.0,0.0012264816692126946,2.0,0.004715377837613503,,,
886,886.0,0.0012091118847059354,2.0,0.004721248606542719,,,
887,887.0,0.0011918938980560049,2.0,0.0047270426845796906,,,
888,888.0,0.0011748890559521883,2.0,0.0047327616655130356,,,
889,889.0,0.0011584099911092162,2.0,0.004738405978974501,,,
890,890.0,0.0011421372732852075,2.0,0.004743976352587354,,,
891,891.0,0.0011266406678071966,2.0,0.004749475007039905,,,
892,892.0,0.0011112263209407448,2.0,0.004754902659035807,,,
893,893.0,0.0010960495753350342,2.0,0.0047602627451884625,,,
894,894.0,0.0010814629975599217,2.0,0.004765555415122579,,,
895,895.0,0.001067095152491439,2.0,0.004770781564170782,,,
896,896.0,0.001053110254350174,2.0,0.004775943779274184,,,
897,897.0,0.0010390796328922608,2.0,0.004781042886345838,,,
898,898.0,0.0010257963318149345,2.0,0.004786080504219457,,,
899,899.0,0.0010128443377310824,2.0,0.004791056208069039,,,
900,900.0,0.0009996127324619374,2.0,0.004795973377960214,,,
901,901.0,0.0009869454010765747,2.0,0.0048008334136698146,,,
902,902.0,0.0009742870264269906,2.0,0.0048056347876338215,,,
903,903.0,0.0009619808341752149,2.0,0.004810380028433522,,,
904,904.0,0.000950165630577345,2.0,0.004815069003491192,,,
905,905.0,0.0009380579046763706,2.0,0.004819703236609502,,,
906,906.0,0.0009259833811223756,2.0,0.004824284929658143,,,
907,907.0,0.0009142992748758107,2.0,0.004828812511837946,,,
908,908.0,0.0009026064098259647,2.0,0.0048332859831545115,,,
909,909.0,0.0008910681103625079,2.0,0.004837707074124311,,,
910,910.0,0.0008796766705908919,2.0,0.004842075591063972,,,
911,911.0,0.0008682380208654458,2.0,0.004846392133377735,,,
912,912.0,0.0008570338276391804,2.0,0.00485065726744347,,,
913,913.0,0.0008458315838920084,2.0,0.004854870621606391,,,
914,914.0,0.0008346940534524122,2.0,0.0048590331936904626,,,
915,915.0,0.0008237963316037863,2.0,0.004863144856319923,,,
916,916.0,0.0008127831114723513,2.0,0.004867205789230847,,,
917,917.0,0.0008017760301159537,2.0,0.004871217027726955,,,
918,918.0,0.0007910292305070025,2.0,0.004875177880316454,,,
919,919.0,0.0007803547390311514,2.0,0.004879088248703264,,,
920,920.0,0.0007696640847719091,2.0,0.0048829492772194194,,,
921,921.0,0.0007590507584721426,2.0,0.004886761197153239,,,
922,922.0,0.000748555827399931,2.0,0.00489052380971142,,,
923,923.0,0.0007384060762811024,2.0,0.004894237374910748,,,
924,924.0,0.000728480631427951,2.0,0.004897902356540094,,,
925,925.0,0.0007182154255072478,2.0,0.004901520333169158,,,
926,926.0,0.0007079353332970074,2.0,0.004905092296849601,,,
927,927.0,0.0006980500350160775,2.0,0.00490861647536042,,,
928,928.0,0.0006884489139843091,2.0,0.004912092688868115,,,
929,929.0,0.0006789245637320499,2.0,0.004915522772526591,,,
930,930.0,0.000669267118164554,2.0,0.004918908024127396,,,
931,931.0,0.0006597941663974981,2.0,0.004922248725653878,,,
932,932.0,0.0006506816069261452,2.0,0.004925544127625476,,,
933,933.0,0.0006416460459538636,2.0,0.0049287950453755,,,
934,934.0,0.0006326747633729716,2.0,0.004932003165388177,,,
935,935.0,0.0006239079198261559,2.0,0.004935168781320353,,,
936,936.0,0.0006153078177233455,2.0,0.004938292126091988,,,
937,937.0,0.000606828798208034,2.0,0.0049413741271022915,,,
938,938.0,0.0005984961698424386,2.0,0.004944415528932155,,,
939,939.0,0.0005903982302058102,2.0,0.0049474168533104506,,,
940,940.0,0.0005824877482624072,2.0,0.00495037874968959,,,
941,941.0,0.0005747100133808006,2.0,0.004953302307573956,,,
942,942.0,0.0005671199173358326,2.0,0.004956188386034229,,,
943,943.0,0.0005596622342204367,2.0,0.004959037575856845,,,
944,944.0,0.0005523443721378464,2.0,0.004961850742538358,,,
945,945.0,0.000545255421143149,2.0,0.004964628480308259,,,
946,946.0,0.0005383616899077503,2.0,0.004967371422433435,,,
947,947.0,0.0005316752521312057,2.0,0.004970080647240105,,,
948,948.0,0.0005251606368739189,2.0,0.004972757068697721,,,
949,949.0,0.0005187061760576941,2.0,0.004975401663598838,,,
950,950.0,0.0005123440419047111,2.0,0.004978015234977602,,,
951,951.0,0.0005062131928796838,2.0,0.004980598032080899,,,
952,952.0,0.0005003312689046037,2.0,0.004983150465669829,,,
953,953.0,0.0004945955250566439,2.0,0.004985673640809927,,,
954,954.0,0.00048894545264158,2.0,0.004988168753420407,,,
955,955.0,0.00048342850713275386,2.0,0.004990636489629719,,,
956,956.0,0.0004780832791686478,2.0,0.00499307723534287,,,
957,957.0,0.00047288822596247906,2.0,0.00499549161480668,,,
958,958.0,0.00046784737514849974,2.0,0.004997880446849274,,,
959,959.0,0.000462982238931553,2.0,0.0050002444446207136,,,
960,960.0,0.0004582353009186213,2.0,0.005002584343216938,,,
961,961.0,0.0004535610411963722,2.0,0.005004900987199114,,,
962,962.0,0.00044901188737843844,2.0,0.0050071949350930026,,,
963,963.0,0.00044462684599713665,2.0,0.00500946651879217,,,
964,964.0,0.0004403706432216491,2.0,0.0050117163339053975,,,
965,965.0,0.0004362091396071845,2.0,0.00501394517303283,,,
966,966.0,0.0004321511536753273,2.0,0.0050161536535687536,,,
967,967.0,0.00042821003987019774,2.0,0.005018342222975103,,,
968,968.0,0.00042437682494306895,2.0,0.005020511374056871,,,
969,969.0,0.00042064082688478104,2.0,0.005022661667821214,,,
970,970.0,0.0004170117823253042,2.0,0.005024793621408414,,,
971,971.0,0.00041349592913757384,2.0,0.005026907699386003,,,
972,972.0,0.0004100942662067672,2.0,0.005029004416303138,,,
973,973.0,0.0004067790094238191,2.0,0.005031084319172579,,,
974,974.0,0.00040350443592033835,2.0,0.005033147961148545,,,
975,975.0,0.00040028053598062553,2.0,0.0050351957565905655,,,
976,976.0,0.00039717142456617967,2.0,0.005037227890401581,,,
977,977.0,0.0003941951685966816,2.0,0.0050392445983058675,,,
978,978.0,0.00039129742234463683,2.0,0.005041246439798833,,,
979,979.0,0.0003884324798108429,2.0,0.005043234066545537,,,
980,980.0,0.00038561966556212817,2.0,0.005045207857205656,,,
981,981.0,0.0003828880732961761,2.0,0.005047167960488681,,,
982,982.0,0.00038022975423371053,2.0,0.005049114623045322,,,
983,983.0,0.0003776297801802789,2.0,0.005051048238994434,,,
984,984.0,0.0003750985785901621,2.0,0.005052969163021205,,,
985,985.0,0.00037262736514360507,2.0,0.005054877675010976,,,
986,986.0,0.0003702058057208407,2.0,0.005056774108116501,,,
987,987.0,0.0003679026856317891,2.0,0.005058658751663414,,,
988,988.0,0.00036574967354998945,2.0,0.005060531843217125,,,
989,989.0,0.00036355423891231597,2.0,0.00506239396901351,,,
990,990.0,0.0003611738721381182,2.0,0.00506424587662236,,,
991,991.0,0.0003588294238425611,2.0,0.005066087339413502,,,
992,992.0,0.0003567880013012443,2.0,0.0050679174082809975,,,
993,993.0,0.0003549353009620658,2.0,0.005069736252492103,,,
994,994.0,0.0003529465496070865,2.0,0.005071545396297155,,,
995,995.0,0.00035082685678005147,2.0,0.005073345786299716,,,
996,996.0,0.00034881465057204944,2.0,0.005075136722242285,,,
997,997.0,0.0003469316180061866,2.0,0.005076917528883677,,,
998,998.0,0.0003450871523250016,2.0,0.005078688741009867,,,
999,999.0,0.0003432755369727409,2.0,0.005080451004404581,,,
1000,1000.0,0.0003414861555318326,2.0,0.005082204505329538,,,
1001,1001.0,0.0003397058046847644,2.0,0.005083949401300161,,,
1002,1002.0,0.00033797302921568243,2.0,0.005085685796113524,,,
1003,1003.0,0.000336311745587703,2.0,0.005087413726593273,,,
1004,1004.0,0.00033472533769045645,2.0,0.005089133425827303,,,
1005,1005.0,0.000333212247993595,2.0,0.005090845249026396,,,
1006,1006.0,0.00033170002272065423,2.0,0.0050925495691610725,,,
1007,1007.0,0.00033010995631181547,2.0,0.005094246751812055,,,
1008,1008.0,0.00032849378594568165,2.0,0.00509593679386887,,,
1009,1009.0,0.0003269496430574479,2.0,0.005097619291045796,,,
1010,1010.0,0.00032548070039790163,2.0,0.005099294102388581,,,
1011,1011.0,0.0003240500166544614,2.0,0.005100961587367011,,,
1012,1012.0,0.0003226535849591723,2.0,0.005102622122153183,,,
1013,1013.0,0.0003212743073162705,2.0,0.005104275894889389,,,
1014,1014.0,0.00031988768009371906,2.0,0.005105923073539544,,,
1015,1015.0,0.0003185139408073708,2.0,0.005107563738990034,,,
1016,1016.0,0.00031718172863929813,2.0,0.005109197847070952,,,
1017,1017.0,0.0003158871410427503,2.0,0.005110825457019816,,,
1018,1018.0,0.00031461897848871823,2.0,0.005112446774599204,,,
1019,1019.0,0.00031337298927989777,2.0,0.005114061985906806,,,
1020,1020.0,0.00031213930934057986,2.0,0.0051156712200125356,,,
1021,1021.0,0.0003109124148838923,2.0,0.005117274584420473,,,
1022,1022.0,0.0003097037677033694,2.0,0.005118872136304331,,,
1023,1023.0,0.00030852531982616585,2.0,0.005120463904651981,,,
1024,1024.0,0.0003073732149885951,2.0,0.005122049977221967,,,
1025,1025.0,0.00030623768114425564,2.0,0.005123630503145488,,,
1026,1026.0,0.0003051162360454227,2.0,0.005125205611998789,,,
1027,1027.0,0.00030401048137367753,2.0,0.005126775383442379,,,
1028,1028.0,0.00030292074804628353,2.0,0.005128339884527766,,,
1029,1029.0,0.00030184799091085375,2.0,0.005129899190627408,,,
1030,1030.0,0.0003007936420166644,2.0,0.005131453378925576,,,
1031,1031.0,0.000299756995214286,2.0,0.005133002531622772,,,
1032,1032.0,0.0002987355894740435,2.0,0.005134546738392529,,,
1033,1033.0,0.00029772753963006147,2.0,0.005136086085409635,,,
1034,1034.0,0.00029673296108593557,2.0,0.005137620646327929,,,
1035,1035.0,0.0002957539934734587,2.0,0.005139150485220098,,,
1036,1036.0,0.00029479178495438933,2.0,0.005140675666846874,,,
1037,1037.0,0.00029384377799590225,2.0,0.005142196267066289,,,
1038,1038.0,0.00029290719054659436,2.0,0.005143712367749457,,,
1039,1039.0,0.0002919831695794384,2.0,0.005145224037721928,,,
1040,1040.0,0.00029107404026658553,2.0,0.005146731331588156,,,
1041,1041.0,0.0002901787486809602,2.0,0.005148234309937518,,,
1042,1042.0,0.00028929498746341084,2.0,0.005149733045419847,,,
1043,1043.0,0.0002884227603847601,2.0,0.005151227605355774,,,
1044,1044.0,0.00028756292769388324,2.0,0.005152718045269684,,,
1045,1045.0,0.00028671476038102435,2.0,0.00515420442078405,,,
1046,1046.0,0.0002858773690616763,2.0,0.005155686792034732,,,
1047,1047.0,0.00028505105514849285,2.0,0.005157165215480822,,,
1048,1048.0,0.000284236174946137,2.0,0.005158639743071474,,,
1049,1049.0,0.0002834322489864536,2.0,0.005160110428383567,,,
1050,1050.0,0.0002826386725815866,2.0,0.005161577326906843,,,
1051,1051.0,0.0002818549607459785,2.0,0.005163040491730974,,,
1052,1052.0,0.00028108055561963115,2.0,0.005164499972894952,,,
1053,1053.0,0.00028031494879434164,2.0,0.005165955818000667,,,
1054,1054.0,0.00027955803551445006,2.0,0.005167408071832454,,,
1055,1055.0,0.0002788094534814011,2.0,0.005168856776608312,,,
1056,1056.0,0.00027806883173006245,2.0,0.005170301974062917,,,
1057,1057.0,0.00027733544247461996,2.0,0.005171743704114623,,,
1058,1058.0,0.0002766088377515635,2.0,0.005173182004817731,,,
1059,1059.0,0.0002758880513962967,2.0,0.005174616910513142,,,
1060,1060.0,0.0002751729666278648,2.0,0.005176048453271258,,,
1061,1061.0,0.00027446416745254996,2.0,0.005177476660205578,,,
1062,1062.0,0.00027376490872939806,2.0,0.005178901557864471,,,
1063,1063.0,0.00027308070969683026,2.0,0.005180323175860469,,,
1064,1064.0,0.000272420412450027,2.0,0.005181741560713897,,,
1065,1065.0,0.00027179103242081534,2.0,0.0051831567876123455,,,
1066,1066.0,0.000271189607813298,2.0,0.00518456897767692,,,
1067,1067.0,0.0002705948799193362,2.0,0.0051859782885510484,,,
1068,1068.0,0.0002699737864361388,2.0,0.005187384862693394,,,
1069,1069.0,0.0002693086907564066,2.0,0.0051887887324173895,,,
1070,1070.0,0.0002686144286330758,2.0,0.005190189758478653,,,
1071,1071.0,0.0002679260760216382,2.0,0.005191587709927523,,,
1072,1072.0,0.00026727046103101567,2.0,0.005192982432615243,,,
1073,1073.0,0.0002666518822840288,2.0,0.005194373954433753,,,
1074,1074.0,0.00026605615123138817,2.0,0.005195762442706272,,,
1075,1075.0,0.00026546296861442684,2.0,0.005197148087283888,,,
1076,1076.0,0.00026485835150280975,2.0,0.005198531004468182,,,
1077,1077.0,0.0002642405905881547,2.0,0.005199911205137146,,,
1078,1078.0,0.0002636177056345163,2.0,0.005201288627457802,,,
1079,1079.0,0.00026299971129301096,2.0,0.005202663200645556,,,
1080,1080.0,0.0002623930623962255,2.0,0.005204034895583236,,,
1081,1081.0,0.0002617962007608964,2.0,0.005205403735260553,,,
1082,1082.0,0.00026119898601834583,2.0,0.0052067697763075035,,,
1083,1083.0,0.0002605923692787266,2.0,0.005208133067305379,,,
1084,1084.0,0.00025997897667560634,2.0,0.005209493604067019,,,
1085,1085.0,0.00025936961879919387,2.0,0.005210851335255239,,,
1086,1086.0,0.0002587715811492625,2.0,0.005212206223174175,,,
1087,1087.0,0.0002581816004630874,2.0,0.005213558286457452,,,
1088,1088.0,0.00025758806352218106,2.0,0.005214907581758291,,,
1089,1089.0,0.00025698183359941984,2.0,0.00521625414877343,,,
1090,1090.0,0.00025636602446228474,2.0,0.005217597966654175,,,
1091,1091.0,0.00025575131592820994,2.0,0.0052189389668529755,,,
1092,1092.0,0.0002551438167715569,2.0,0.005220277097013374,,,
1093,1093.0,0.00025454068340310644,2.0,0.005221612360498141,,,
1094,1094.0,0.0002539346532885984,2.0,0.005222944792586405,,,
1095,1095.0,0.000253321107935556,2.0,0.0052242744137446255,,,
1096,1096.0,0.0002527009044726411,2.0,0.005225601206515895,,,
1097,1097.0,0.00025207693266717386,2.0,0.005226925129291952,,,
1098,1098.0,0.0002514505481026636,2.0,0.005228246144910655,,,
1099,1099.0,0.0002508212309480667,2.0,0.005229564231291679,,,
1100,1100.0,0.0002501877898390147,2.0,0.0052308793734305815,,,
1101,1101.0,0.0002495489795022808,2.0,0.005232191553595288,,,
1102,1102.0,0.000248903030446188,2.0,0.0052335007478083,,,
1103,1103.0,0.0002482482301504305,2.0,0.005234806925556802,,,
1104,1104.0,0.00024758435969247217,2.0,0.005236110047039817,,,
1105,1105.0,0.00024691299633521687,2.0,0.005237410063455255,,,
1106,1106.0,0.000246236130277016,2.0,0.0052387069248135566,,,
1107,1107.0,0.00024555444304368945,2.0,0.005240000589348578,,,
1108,1108.0,0.0002448670515279492,2.0,0.005241291025692374,,,
1109,1109.0,0.0002441725356428926,2.0,0.005242578206027443,,,
1110,1110.0,0.00024346977990806517,2.0,0.0052438620978865645,,,
1111,1111.0,0.000242758116983074,2.0,0.005245142661330779,,,
1112,1112.0,0.00024203709842320764,2.0,0.005246419850538607,,,
1113,1113.0,0.00024130656561339376,2.0,0.005247693616150897,,,
1114,1114.0,0.0002405668477408531,2.0,0.005248963906415849,,,
1115,1115.0,0.00023981842599112802,2.0,0.005250230668708164,,,
1116,1116.0,0.00023906123251211573,2.0,0.00525149385209007,,,
1117,1117.0,0.00023829431446123096,2.0,0.0052527534081121515,,,
1118,1118.0,0.00023751636551340015,2.0,0.005254009287932066,,,
1119,1119.0,0.00023672664033311497,2.0,0.0052552614376635874,,,
1120,1120.0,0.00023592529769112856,2.0,0.005256509796512912,,,
1121,1121.0,0.0002351128941207461,2.0,0.005257754299720451,,,
1122,1122.0,0.00023428967203285427,2.0,0.0052589948833113255,,,
1123,1123.0,0.0002334553007666927,2.0,0.005260231486189148,,,
1124,1124.0,0.0002326092081383002,2.0,0.005261464048487172,,,
1125,1125.0,0.0002317509760414821,2.0,0.005262692508554342,,,
1126,1126.0,0.00023088041230133333,2.0,0.00526391680168236,,,
1127,1127.0,0.00022999737024477967,2.0,0.00526513686091391,,,
1128,1128.0,0.00022910161548135672,2.0,0.005266352618230456,,,
1129,1129.0,0.00022819289350692695,2.0,0.005267564004791292,,,
1130,1130.0,0.0002272710838616095,2.0,0.005268770950471044,,,
1131,1131.0,0.00022633621380334083,2.0,0.005269973383752822,,,
1132,1132.0,0.00022538835693844216,2.0,0.005271171232433853,,,
1133,1133.0,0.00022442747398042769,2.0,0.005272364424404188,,,
1134,1134.0,0.00022345336938261342,2.0,0.005273552887891901,,,
1135,1135.0,0.0002224656913140044,2.0,0.005274736550868679,,,
1136,1136.0,0.00022146399499026287,2.0,0.005275915340225803,,,
1137,1137.0,0.00022044778431354537,2.0,0.005277089180948925,,,
1138,1138.0,0.0002194166450334045,2.0,0.005278257995626041,,,
1139,1139.0,0.00021837033683199254,2.0,0.005279421704174698,,,
1140,1140.0,0.00021730883022472153,2.0,0.005280580224272041,,,
1141,1141.0,0.00021623219502508764,2.0,0.005281733472271861,,,
1142,1142.0,0.00021514049962251058,2.0,0.005282881364317818,,,
1143,1143.0,0.00021403380207812004,2.0,0.005284023816868793,,,
1144,1144.0,0.00021291236327367164,2.0,0.005285160746692596,,,
1145,1145.0,0.00021177698340886717,2.0,0.005286292070812606,,,
1146,1146.0,0.00021062946137118506,2.0,0.00528741770758135,,,
1147,1147.0,0.0002094727475332311,2.0,0.0052885375795350366,,,
1148,1148.0,0.0002083104998550421,2.0,0.005289651618681588,,,
1149,1149.0,0.00020714531208274707,2.0,0.00529075977260367,,,
1150,1150.0,0.0002059762685965191,2.0,0.00529186200822014,,,
1151,1151.0,0.0002047971381675525,2.0,0.005292958306173823,,,
1152,1152.0,0.00020359781955861698,2.0,0.0052940486422672454,,,
1153,1153.0,0.00020236879090819828,2.0,0.005295132959311015,,,
1154,1154.0,0.00020110632278229774,2.0,0.005296211146594094,,,
1155,1155.0,0.00019981448599621753,2.0,0.005297283042899404,,,
1156,1156.0,0.0001985029944085223,2.0,0.005298348467144675,,,
1157,1157.0,0.0001971822767203119,2.0,0.005299407259701312,,,
1158,1158.0,0.00019585937047899774,2.0,0.005300459312328751,,,
1159,1159.0,0.00019453626982739435,2.0,0.005301504572016962,,,
1160,1160.0,0.000193210369422412,2.0,0.005302543023060212,,,
1161,1161.0,0.0001918757348349736,2.0,0.0053035746603459525,,,
1162,1162.0,0.00019052527700517274,2.0,0.005304599464966777,,,
1163,1163.0,0.00018915413714154657,2.0,0.005305617386544348,,,
1164,1164.0,0.0001877628514956035,2.0,0.005306628337072418,,,
1165,1165.0,0.00018635770029910346,2.0,0.0053076322027193175,,,
1166,1166.0,0.00018494722709042408,2.0,0.005308628872445165,,,
1167,1167.0,0.0001835371609886983,2.0,0.005309618268504362,,,
1168,1168.0,0.00018212685646896588,2.0,0.005310600358497441,,,
1169,1169.0,0.00018071004700943792,2.0,0.005311575140464743,,,
1170,1170.0,0.00017927908392559023,2.0,0.0053125426090489805,,,
1171,1171.0,0.0001778290728671383,2.0,0.005313502725624957,,,
1172,1172.0,0.00017635845568164196,2.0,0.005314455410924317,,,
1173,1173.0,0.0001748674898112135,2.0,0.0053154005596402955,,,
1174,1174.0,0.0001733582963590965,2.0,0.005316338058142217,,,
1175,1175.0,0.0001718364608974132,2.0,0.005317267794123731,,,
1176,1176.0,0.00017031025597343924,2.0,0.005318189666516919,,,
1177,1177.0,0.00016878618337809754,2.0,0.00531910360393148,,,
1178,1178.0,0.00016726496507102798,2.0,0.0053200095789762356,,,
1179,1179.0,0.00016574196003082443,2.0,0.0053209075988752816,,,
1180,1180.0,0.00016421119972406947,2.0,0.005321797674738208,,,
1181,1181.0,0.00016266910114120646,2.0,0.0053226797930177126,,,
1182,1182.0,0.00016111541365886918,2.0,0.005323553908422041,,,
1183,1183.0,0.0001595517119499935,2.0,0.005324419956590839,,,
1184,1184.0,0.00015797972696446515,2.0,0.005325277871826323,,,
1185,1185.0,0.00015640091087709205,2.0,0.00532612759681492,,,
1186,1186.0,0.0001548167764627625,2.0,0.005326969083467359,,,
1187,1187.0,0.00015322893048343056,2.0,0.00532780229144147,,,
1188,1188.0,0.00015163854840361592,2.0,0.005328627188471812,,,
1189,1189.0,0.00015004585300847098,2.0,0.005329443750877338,,,
1190,1190.0,0.00014845018121497784,2.0,0.005330251961269445,,,
1191,1191.0,0.00014685065479638968,2.0,0.005331051803478227,,,
1192,1192.0,0.000145246910322121,2.0,0.005331843257830291,,,
1193,1193.0,0.0001436394010127435,2.0,0.005332626299999103,,,
1194,1194.0,0.00014202910636766804,2.0,0.005333400903747481,,,
1195,1195.0,0.00014041700320052182,2.0,0.0053341670452827115,,,
1196,1196.0,0.00013880371117162547,2.0,0.005334924706066311,,,
1197,1197.0,0.00013718953164048483,2.0,0.005335673872803711,,,
1198,1198.0,0.0001355746829577095,2.0,0.005336414535542226,,,
1199,1199.0,0.00013395945805818875,2.0,0.005337146685974684,,,
1200,1200.0,0.00013234420108095696,2.0,0.005337870316997557,,,
1201,1201.0,0.00013072925752248562,2.0,0.005338585423110021,,,
1202,1202.0,0.00012911499197273084,2.0,0.005339292000688467,,,
1203,1203.0,0.00012750182689263352,2.0,0.005339990047995016,,,
1204,1204.0,0.00012589023641532533,2.0,0.005340679565280707,,,
1205,1205.0,0.00012428068833111695,2.0,0.005341360555095851,,,
1206,1206.0,0.00012267360473267226,2.0,0.005342033022567456,,,
1207,1207.0,0.00012106936739164689,2.0,0.005342696975366844,,,
1208,1208.0,0.00011946834466678386,2.0,0.005343352423466897,,,
1209,1209.0,0.00011787090600663371,2.0,0.005343999378927801,,,
1210,1210.0,0.00011627742556026445,2.0,0.005344637855826391,,,
1211,1211.0,0.0001146882791714494,2.0,0.005345267870262921,,,
1212,1212.0,0.00011310384758041726,2.0,0.005345889440387092,,,
1213,1213.0,0.00011152452319265803,2.0,0.005346502586407982,,,
1214,1214.0,0.0001099507270861135,2.0,0.005347107330621052,,,
1215,1215.0,0.00010838291643587378,2.0,0.005347703697471323,,,
1216,1216.0,0.0001068215684490963,2.0,0.005348291713707508,,,
1217,1217.0,0.00010526710072995528,2.0,0.0053488714085758995,,,
1218,1218.0,0.00010371976073344477,2.0,0.005349442813928404,,,
1219,1219.0,0.00010217954178369619,2.0,0.00535000596390453,,,
1220,1220.0,0.00010064628447473808,2.0,0.005350560894021638,,,
1221,1221.0,9.91199430049822e-05,2.0,0.005351107639815192,,,
1222,1222.0,9.760083998116991e-05,2.0,0.005351646236020817,,,
1223,1223.0,9.608964778169774e-05,2.0,0.005352176717181346,,,
1224,1224.0,9.458713152338213e-05,2.0,0.005352699119618129,,,
1225,1225.0,9.309387759612256e-05,2.0,0.005353213483303727,,,
1226,1226.0,9.16101826547997e-05,2.0,0.005353719852359543,,,
1227,1227.0,9.013606780627057e-05,2.0,0.005354218274100169,,,
1228,1228.0,8.867134516128575e-05,2.0,0.005354708797482701,,,
1229,1229.0,8.721570325911724e-05,2.0,0.005355191471631129,,,
1230,1230.0,8.57688404306761e-05,2.0,0.005355666344716332,,,
1231,1231.0,8.433062381395136e-05,2.0,0.005356133463293045,,,
1232,1232.0,8.290126113542227e-05,2.0,0.005356592872350875,,,
1233,1233.0,8.148146045739181e-05,2.0,0.005357044616217239,,,
1234,1234.0,8.007265768791196e-05,2.0,0.0053574887403811085,,,
1235,1235.0,7.867724145208161e-05,2.0,0.005357925294173579,,,
1236,1236.0,7.729865939225085e-05,2.0,0.005358354334668783,,,
1237,1237.0,7.594103980666045e-05,2.0,0.005358775931791607,,,
1238,1238.0,7.460828300432314e-05,2.0,0.005359190173997302,,,
1239,1239.0,7.330233782510673e-05,2.0,0.0053595971719255595,,,
1240,1240.0,7.202075571677913e-05,2.0,0.005359997057185528,,,
1241,1241.0,7.075397620518179e-05,2.0,0.005360389971901339,,,
1242,1242.0,6.948620489013497e-05,2.0,0.005360776045140695,,,
1243,1243.0,6.820256512990092e-05,2.0,0.005361155354780267,,,
1244,1244.0,6.690008468580463e-05,2.0,0.005361527894062868,,,
1245,1245.0,6.559150088150499e-05,2.0,0.005361893576488498,,,
1246,1246.0,6.429840590591206e-05,2.0,0.005362252299622145,,,
1247,1247.0,6.303851568221414e-05,2.0,0.005362604029333823,,,
1248,1248.0,6.18184721156188e-05,2.0,0.0053629488473100366,,,
1249,1249.0,6.0632727162587785e-05,2.0,0.005363286930301176,,,
1250,1250.0,5.9467955883003554e-05,2.0,0.005363618490753005,,,
1251,1251.0,5.8309672671667405e-05,2.0,0.005363943711429067,,,
1252,1252.0,5.7150643661963776e-05,2.0,0.005364262703681966,,,
1253,1253.0,5.599744948523293e-05,2.0,0.005364575501203903,,,
1254,1254.0,5.4866877535628445e-05,2.0,0.005364882098907898,,,
1255,1255.0,5.377278581258231e-05,2.0,0.00536518252703383,,,
1256,1256.0,5.270789500192081e-05,2.0,0.0053654769059223225,,,
1257,1257.0,5.164482633838269e-05,2.0,0.005365765430320147,,,
1258,1258.0,5.056119800437811e-05,2.0,0.005366048255974626,,,
1259,1259.0,4.9463566364767846e-05,2.0,0.005366325391761244,,,
1260,1260.0,4.838040146889747e-05,2.0,0.0053665967264614365,,,
1261,1261.0,4.7335500814634155e-05,2.0,0.005366862184040008,,,
1262,1262.0,4.6332926495308306e-05,2.0,0.005367121841268261,,,
1263,1263.0,4.535760805582206e-05,2.0,0.005367375902681612,,,
1264,1264.0,4.438633516190187e-05,2.0,0.005367624594676098,,,
1265,1265.0,4.3405231435265485e-05,2.0,0.00536786806281022,,,
1266,1266.0,4.242215387915195e-05,2.0,0.005368106328089022,,,
1267,1267.0,4.145887147191584e-05,2.0,0.005368339337043466,,,
1268,1268.0,4.0531439889993926e-05,2.0,0.005368567078391537,,,
1269,1269.0,3.963849591877027e-05,2.0,0.005368789657737972,,,
1270,1270.0,3.876448060776278e-05,2.0,0.005369007266923274,,,
1271,1271.0,3.789246356957939e-05,2.0,0.005369220090513915,,,
1272,1272.0,3.701644850623439e-05,2.0,0.005369428229576194,,,
1273,1273.0,3.61443223057289e-05,2.0,0.005369631694294662,,,
1274,1274.0,3.528943363126731e-05,2.0,0.005369830462668621,,,
1275,1275.0,3.4459966960779103e-05,2.0,0.00537002455505926,,,
1276,1276.0,3.365440223739416e-05,2.0,0.005370214063528217,,,
1277,1277.0,3.2864952172825424e-05,2.0,0.00537039912411601,,,
1278,1278.0,3.208434332453256e-05,2.0,0.005370579864729667,,,
1279,1279.0,3.1310858759422294e-05,2.0,0.005370756371480504,,,
1280,1280.0,3.05480490372132e-05,2.0,0.005370928691436226,,,
1281,1281.0,2.980068631019149e-05,2.0,0.00537109686245868,,,
1282,1282.0,2.9070952532430727e-05,2.0,0.005371260941495165,,,
1283,1283.0,2.8357675226759173e-05,2.0,0.005371421011142665,,,
1284,1284.0,2.765821312957709e-05,2.0,0.005371577165737693,,,
1285,1285.0,2.697092088849809e-05,2.0,0.005371729493338243,,,
1286,1286.0,2.6295819892803147e-05,2.0,0.005371878067832097,,,
1287,1287.0,2.563358531701388e-05,2.0,0.0053720229542843475,,,
1288,1288.0,2.4983700850305414e-05,2.0,0.0053721642178897345,,,
1289,1289.0,2.4344360448274526e-05,2.0,0.005372301927484546,,,
1290,1290.0,2.3713663026741967e-05,2.0,0.005372436149145457,,,
1291,1291.0,2.3091276595246893e-05,2.0,0.005372566939259558,,,
1292,1292.0,2.247924687757865e-05,2.0,0.005372694344012161,,,
1293,1293.0,2.1882041554907598e-05,2.0,0.005372818407815716,,,
1294,1294.0,2.130577912612889e-05,2.0,0.005372939186084636,,,
1295,1295.0,2.0756623500511447e-05,2.0,0.005373056758249537,,,
1296,1296.0,2.0236934300781615e-05,2.0,0.005373171236629586,,,
1297,1297.0,1.974168994931746e-05,2.0,0.005373282766679442,,,
1298,1298.0,1.925726121873359e-05,2.0,0.005373391506550052,,,
1299,1299.0,1.876739169389103e-05,2.0,0.005373497587426258,,,
1300,1300.0,1.8261982823309855e-05,2.0,0.005373601067269327,,,
1301,1301.0,1.774268379188541e-05,2.0,0.005373701916691703,,,
1302,1302.0,1.7221337356606677e-05,2.0,0.0053738000520398765,,,
1303,1303.0,1.671411407546817e-05,2.0,0.005373895398520812,,,
1304,1304.0,1.6234652391087544e-05,2.0,0.005373987944983276,,,
1305,1305.0,1.578855641027143e-05,2.0,0.005374077767181478,,,
1306,1306.0,1.5371309779651237e-05,2.0,0.005374165014174163,,,
1307,1307.0,1.4970514497937439e-05,2.0,0.0053742498651514845,,,
1308,1308.0,1.4571818788502074e-05,2.0,0.005374332475045906,,,
1309,1309.0,1.4165915601843423e-05,2.0,0.005374412932170383,,,
1310,1310.0,1.3752833174683615e-05,2.0,0.005374491247712325,,,
1311,1311.0,1.3340864504265445e-05,2.0,0.005374567382841005,,,
1312,1312.0,1.294100972564449e-05,2.0,0.0053746412988778846,,,
1313,1313.0,1.2560971420186085e-05,2.0,0.005374713001717501,,,
1314,1314.0,1.2202070243398054e-05,2.0,0.005374782556380782,,,
1315,1315.0,1.1859880770393755e-05,2.0,0.005374850069294877,,,
1316,1316.0,1.152729757890543e-05,2.0,0.0053749156539931045,,,
1317,1317.0,1.1198354191618612e-05,2.0,0.005374979400229923,,,
1318,1318.0,1.0870719844819861e-05,2.0,0.005375041359574062,,,
1319,1319.0,1.054585966800769e-05,2.0,0.0053751015515280266,,,
1320,1320.0,1.0227181969304007e-05,2.0,0.005375159983068727,,,
1321,1321.0,9.917931885170584e-06,2.0,0.005375216669050503,,,
1322,1322.0,9.619751497348802e-06,2.0,0.005375271642650614,,,
1323,1323.0,9.332591879966642e-06,2.0,0.005375324954493002,,,
1324,1324.0,9.055199660187054e-06,2.0,0.005375376664031998,,,
1325,1325.0,8.786115690435258e-06,2.0,0.005375426830462696,,,
1326,1326.0,8.523942102158455e-06,2.0,0.005375475506246289,,,
1327,1327.0,8.267600670445172e-06,2.0,0.005375522736003461,,,
1328,1328.0,-6.539785540965658e-09,2.0,0.005375568556843319,,,
1329,1329.0,-2.81573686433763e-07,3.0,0.005375613000081243,,,
1330,1330.0,8.088825827420795e-06,3.0,0.005375612964925887,,,
1331,1331.0,7.770521923054598e-06,3.0,0.00537561145129494,,,
1332,1332.0,7.613480447461716e-06,3.0,0.005375654933855547,,,
1333,1333.0,7.261118163525757e-06,3.0,0.005375696705662356,,,
1334,1334.0,7.048924635670426e-06,3.0,0.005375737633579918,,,
1335,1335.0,0.00021144857426312526,3.0,0.005375776667587807,,,
1336,1336.0,0.0,3.0,0.005375814561165949,,,
1337,1337.0,0.0,3.0,0.005376951389680795,,,
1338,1338.0,0.0,3.0,0.005376951389680795,,,
1339,1339.0,0.0,3.0,0.005376951389680795,,,
1340,1340.0,0.0,3.0,0.005376951389680795,,,


==> FigSVK.csv <==
,epochs,Decay,Modes,Loss,Modes_truncated,Loss_truncated,epochs_truncated
0,0.0,0.02691251227887237,1.0,-4.147817688983201e-06,1.0,9.331938385882089e-05,810.0
1,1.0,0.026944381934520843,1.0,-4.037843146388807e-06,1.0,9.332250033847684e-05,811.0
2,2.0,0.02696619875149937,1.0,-3.930617498908667e-06,1.0,9.332556405652228e-05,812.0
3,3.0,0.026978744093376774,1.0,-3.826117286595957e-06,1.0,9.332857628919716e-05,813.0
4,4.0,0.026982460648793616,1.0,-3.724314070281403e-06,1.0,9.333153874165013e-05,814.0
5,5.0,0.026977169673505233,1.0,-3.625174090132844e-06,1.0,9.333445308645571e-05,815.0
6,6.0,0.02696223129948696,1.0,-3.528660065832183e-06,1.0,9.333732059512859e-05,816.0
7,7.0,0.0269369860522975,1.0,-3.4347337377607027e-06,1.0,9.334014202040744e-05,817.0
8,8.0,0.02690109462462793,1.0,-3.343357505821458e-06,1.0,9.334291774150375e-05,818.0
9,9.0,0.026854589219743034,1.0,-3.254494383660409e-06,1.0,9.334564808178136e-05,819.0
10,10.0,0.026797730430963045,1.0,-3.16810688147557e-06,1.0,9.334833361107228e-05,820.0
11,11.0,0.026730842419920804,1.0,-3.08415590703589e-06,1.0,9.33509752594072e-05,821.0
12,12.0,0.026654228657907113,1.0,-3.0026002812692907e-06,1.0,9.335357419499628e-05,822.0
13,13.0,0.02656817000594815,1.0,-2.9233968337382054e-06,1.0,9.335613157731718e-05,823.0
14,14.0,0.026472956040260183,1.0,-2.8465007489868755e-06,1.0,9.335864836126245e-05,824.0
15,15.0,0.02636891025209951,1.0,-2.7718658889901155e-06,1.0,9.336112526391028e-05,825.0
16,16.0,0.026256399211906874,1.0,-2.6994450026318628e-06,1.0,9.336356287284029e-05,826.0
17,17.0,0.0261358316690697,1.0,-2.629189855462217e-06,1.0,9.336596178217273e-05,827.0
18,18.0,0.026007653613065843,1.0,-2.561051333135268e-06,1.0,9.336832266348033e-05,828.0
19,19.0,0.025872341092360914,1.0,-2.494979547135086e-06,1.0,9.337064625218522e-05,829.0
20,20.0,0.025730391487887576,1.0,-2.4309239511773366e-06,1.0,9.337293329375342e-05,830.0
21,21.0,0.025582315367298852,1.0,-2.368833470589071e-06,1.0,9.337518450430825e-05,831.0
22,22.0,0.025428631214754326,1.0,-2.308656644665953e-06,1.0,9.337740056468258e-05,832.0
23,23.0,0.02526986302315148,1.0,-2.2503417769752316e-06,1.0,9.337958213552737e-05,833.0
24,24.0,0.025106538391858516,1.0,-2.1938370843171265e-06,1.0,9.338172987184411e-05,834.0
25,25.0,0.024939184766069062,1.0,-2.139090836789352e-06,1.0,9.338384442646205e-05,835.0
26,26.0,0.024768323304497318,1.0,-2.0860514877976964e-06,1.0,9.338592644196229e-05,836.0
27,27.0,0.02459446159521066,1.0,-2.03466779797915e-06,1.0,9.338797653792703e-05,837.0
28,28.0,0.02441808693060188,1.0,-1.9848889573507562e-06,1.0,9.338999530037328e-05,838.0
29,29.0,0.024239661283040156,1.0,-1.936664706856801e-06,1.0,9.33919832771227e-05,839.0
30,30.0,0.02405961820943951,1.0,-1.8899454570410103e-06,1.0,9.339394097845647e-05,840.0
31,31.0,0.02387836125203052,1.0,-1.844682399905713e-06,1.0,9.339586888222121e-05,841.0
32,32.0,0.023696263234814285,1.0,-1.8008276103924807e-06,1.0,9.339776743031793e-05,842.0
33,33.0,0.023513666086958828,1.0,-1.7583341354318799e-06,1.0,9.339963702654625e-05,843.0
34,34.0,0.023330881174336734,1.0,-1.717156070042411e-06,1.0,9.340147801342917e-05,844.0
35,35.0,0.023148190317741228,1.0,-1.6772486208100553e-06,1.0,9.34032907183106e-05,845.0
36,36.0,0.02296584761653257,1.0,-1.6385681571883785e-06,1.0,9.340507552057661e-05,846.0
37,37.0,0.022784081970241,1.0,-1.6010722508255034e-06,1.0,9.340683325094698e-05,847.0
38,38.0,0.022603099977157832,1.0,-1.5647197030265973e-06,1.0,9.340856546730156e-05,848.0
39,39.0,0.022423088813457323,1.0,-1.529470560726165e-06,1.0,9.341027475021126e-05,849.0
40,40.0,0.022244218764283428,1.0,-1.4952861218744659e-06,1.0,9.341196318601698e-05,850.0
41,41.0,0.022066645216452803,1.0,-1.4621289316724963e-06,1.0,9.341363056723879e-05,851.0
42,42.0,0.02189051005544877,1.0,-1.4299627714076543e-06,1.0,9.3415273718424e-05,852.0
43,43.0,0.021715942504109048,1.0,-1.3987526416881064e-06,1.0,9.341688940934751e-05,853.0
44,44.0,0.021543059500270332,1.0,-1.3684647417096656e-06,1.0,9.341847733675993e-05,854.0
45,45.0,0.021371965751282435,1.0,-1.3390664459104454e-06,1.0,9.342004035451988e-05,855.0
46,46.0,0.021202753631137893,1.0,-1.3105262790478158e-06,1.0,9.342158232765363e-05,856.0
47,47.0,0.02103550309589358,1.0,-1.2828138904063164e-06,1.0,9.342310550748041e-05,857.0
48,48.0,0.02087028177578715,1.0,-1.255900027535288e-06,1.0,9.34246091578687e-05,858.0
49,49.0,0.020707145354173152,1.0,-1.2297565096437096e-06,1.0,9.342609053653344e-05,859.0
50,50.0,0.02054613827264129,1.0,-1.204356200575559e-06,1.0,9.342754751244258e-05,860.0
51,51.0,0.020387294726015134,1.0,-1.1796729811779786e-06,1.0,9.342898005708964e-05,861.0
52,52.0,0.020230639850313634,1.0,-1.1556817208660488e-06,1.0,9.343038924934737e-05,862.0
53,53.0,0.020076190975148345,1.0,-1.1323582482682273e-06,1.0,9.343177505736321e-05,863.0
54,54.0,0.019923958813578974,1.0,-1.10967932097115e-06,1.0,9.343313454771197e-05,864.0
55,55.0,0.019773948490785426,1.0,-1.0876225945283366e-06,1.0,9.343446261711106e-05,865.0
56,56.0,0.019626160356890413,1.0,-1.0661665910153841e-06,1.0,9.343575511155788e-05,866.0
57,57.0,0.01948059057590293,1.0,-1.045290667480389e-06,1.0,9.343701696748907e-05,867.0
58,58.0,0.01933723152205137,1.0,-1.0249749846453974e-06,1.0,9.34382688929018e-05,868.0
59,59.0,0.019196072040260647,1.0,-1.0052004761706957e-06,1.0,9.343954708860445e-05,869.0
60,60.0,0.019057097637267074,1.0,-9.859488187156029e-07,1.0,9.344086861175544e-05,870.0
61,61.0,0.018920290665006164,1.0,-9.672024029374157e-07,1.0,9.344219800886742e-05,871.0
62,62.0,0.018785630542147654,1.0,-9.489443054825718e-07,1.0,9.344346966020314e-05,872.0
63,63.0,0.0186530940381978,1.0,-9.31158261954604e-07,1.0,9.344465995759989e-05,873.0
64,64.0,0.018522655622401633,1.0,-9.138286407994842e-07,1.0,9.344581123407185e-05,874.0
65,65.0,0.018394287861567993,1.0,-8.969404180315669e-07,1.0,9.344698711925649e-05,875.0
66,66.0,0.018267961839421712,1.0,-8.804791527287121e-07,1.0,9.34482114809111e-05,876.0
67,67.0,0.018143647566666886,1.0,-8.644309632458134e-07,1.0,9.344944537426436e-05,877.0
68,68.0,0.01802131435435843,1.0,-8.487825041234707e-07,1.0,9.345063021735575e-05,878.0
69,69.0,0.01790093113183583,1.0,-8.335209436947693e-07,1.0,9.345174961653108e-05,879.0
70,70.0,0.017782466701242148,1.0,-8.186339424124556e-07,1.0,9.345283679151942e-05,880.0
71,71.0,0.01766588993102429,1.0,-8.041096319280067e-07,1.0,9.345392987780838e-05,881.0
72,72.0,0.017551169898871996,1.0,-7.899365949531295e-07,1.0,9.345503169808888e-05,882.0
73,73.0,0.017438275998903744,1.0,-7.761038459250858e-07,1.0,9.345611516651277e-05,883.0
74,74.0,0.017327178028716833,1.0,-7.626008124831316e-07,1.0,9.345716223671805e-05,884.0
75,75.0,0.017217846269717577,1.0,-7.494173177479734e-07,1.0,9.345818585119881e-05,885.0
76,76.0,0.017110251570112478,1.0,-7.365435633824456e-07,1.0,9.345921156602261e-05,886.0
77,77.0,0.01700436543548822,1.0,-7.239701134016017e-07,1.0,9.346024702686136e-05,887.0
78,78.0,0.016900160127841506,1.0,-7.116878786948949e-07,1.0,9.346127498942429e-05,888.0
79,79.0,0.016797608771373446,1.0,-6.996881022217066e-07,1.0,9.346227514048943e-05,889.0
80,80.0,0.016696685462191444,1.0,-6.879623448432721e-07,1.0,9.346324637879643e-05,890.0
81,81.0,0.016597365379334098,1.0,-6.765024717574904e-07,1.0,9.346420367163893e-05,891.0
82,82.0,0.016499624895892046,1.0,-6.653006395070038e-07,1.0,9.346515806204707e-05,892.0
83,83.0,0.016403441690557272,1.0,-6.54349283534241e-07,1.0,9.346610569570299e-05,893.0
84,84.0,0.01630879486161655,1.0,-6.436411062592087e-07,1.0,9.346703627794493e-05,894.0
85,85.0,0.016215665046494833,1.0,-6.331690656567419e-07,1.0,9.346794748121566e-05,895.0
86,86.0,0.016124034550491224,1.0,-6.229263643097729e-07,1.0,9.346884713522481e-05,896.0
87,87.0,0.016033887488210437,1.0,-6.129064389144951e-07,1.0,9.346974321538992e-05,897.0
88,88.0,0.015945209940769943,1.0,-6.031029502124925e-07,1.0,9.347063528250478e-05,898.0
89,89.0,0.015857990131152768,1.0,-5.935097733244166e-07,1.0,9.347151667036124e-05,899.0
90,90.0,0.0157722186195895,1.0,-5.84120988459738e-07,2.0,9.347238313811332e-05,900.0
91,91.0,0.015687888520534318,1.0,-5.749308719775833e-07,2.0,9.347405342838633e-05,901.0
92,92.0,0.015604995743035692,1.0,-5.659338877744858e-07,2.0,9.347551652384883e-05,902.0
93,93.0,0.015523539256794281,1.0,-5.571246789758804e-07,2.0,9.347773758013769e-05,903.0
94,94.0,0.015443521387054543,1.0,-5.484980599090292e-07,2.0,9.347992541808952e-05,904.0
95,95.0,0.015364948142534711,1.0,-5.400490083356469e-07,2.0,9.348213192814341e-05,905.0
96,96.0,0.015287829581571167,1.0,-5.317726579226626e-07,2.0,9.348439082243938e-05,906.0
97,97.0,0.015212180222743345,1.0,-5.236642909292502e-07,2.0,9.348672566254526e-05,907.0
98,98.0,0.015138019506855558,1.0,-5.157193310876152e-07,2.0,9.348915649250031e-05,908.0
99,99.0,0.015065372318020208,1.0,-5.079333366540263e-07,2.0,9.349170198473868e-05,909.0
100,100.0,0.014994269571926289,1.0,-5.003019936055411e-07,2.0,9.349437824407579e-05,910.0
101,101.0,0.014924748879970218,1.0,-4.928211089566775e-07,2.0,9.34971981158826e-05,911.0
102,102.0,0.01485685529847046,1.0,-4.854866041692253e-07,2.0,9.35001732348979e-05,912.0
103,103.0,0.01479064217277393,1.0,-4.782945086273517e-07,2.0,9.350331709738894e-05,913.0
104,104.0,0.014726172087068315,1.0,-4.712409531491617e-07,2.0,9.350664619748058e-05,914.0
105,105.0,0.014663517931633733,1.0,-4.6432216350492383e-07,2.0,9.351017870362352e-05,915.0
106,106.0,0.014602764100657405,1.0,-4.575344539110884e-07,2.0,9.351393248575488e-05,916.0
107,107.0,0.01454400783511077,1.0,-4.508742204680831e-07,2.0,9.351792474587934e-05,917.0
108,108.0,0.014487360726776052,1.0,-4.44337934508501e-07,2.0,9.352217315477786e-05,918.0
109,109.0,0.014432950401041861,1.0,-4.3792213582076387e-07,2.0,9.352669712246728e-05,919.0
110,110.0,0.014380922397856398,1.0,-4.316234257116205e-07,2.0,9.353151797182195e-05,920.0
111,111.0,0.014331442271627814,1.0,-4.2543845986901615e-07,2.0,9.353665808149198e-05,921.0
112,112.0,0.014284697932561624,1.0,-4.193639409849146e-07,2.0,9.354214027785421e-05,922.0
113,113.0,0.014240902253348248,1.0,-4.1339661109579776e-07,2.0,9.354798800884567e-05,923.0
114,114.0,0.01420029596648038,1.0,-4.075332435967454e-07,2.0,9.355422611056394e-05,924.0
115,115.0,0.01416315087889528,1.0,-4.017706348833997e-07,2.0,9.356088119314726e-05,925.0
116,116.0,0.014129773431787113,1.0,-3.961055955748364e-07,2.0,9.356798139551301e-05,926.0
117,117.0,0.014100508634658039,1.0,-3.90534941269446e-07,2.0,9.357555576977818e-05,927.0
118,118.0,0.014075744403546189,1.0,-3.850554827855655e-07,2.0,9.358363391619157e-05,928.0
119,119.0,0.014055916334324063,1.0,-3.796640158388431e-07,2.0,9.359224608620393e-05,929.0
120,120.0,0.014041512942420488,1.0,-3.743573101094078e-07,2.0,9.360142354513924e-05,930.0
121,121.0,0.014033081400939581,1.0,-3.691320976539191e-07,2.0,9.361119878546543e-05,931.0
122,122.0,0.014031233809171952,1.0,-3.6398506062080653e-07,2.0,9.362160544038289e-05,932.0
123,123.0,0.014036654023802107,1.0,-3.5891281823155565e-07,2.0,9.363267802468544e-05,933.0
124,124.0,0.014050105085203334,1.0,-3.5391191299714066e-07,2.0,9.364445178219913e-05,934.0
125,125.0,0.014072437271525113,1.0,-3.4897879614674186e-07,2.0,9.365696272600186e-05,935.0
126,126.0,0.01410459681440987,1.0,-3.441098122560337e-07,2.0,9.367024775486223e-05,936.0
127,127.0,0.01414763531197846,1.0,-3.3930118307480183e-07,2.0,9.368434475111429e-05,937.0
128,128.0,0.01420271987841077,1.0,-3.3454899056852224e-07,2.0,9.369929244299717e-05,938.0
129,129.0,0.014271144075442969,1.0,-3.2984915920604037e-07,2.0,9.371513029574928e-05,939.0
130,130.0,0.014354339680419555,1.0,-3.2519743754555576e-07,2.0,9.373189829072066e-05,940.0
131,131.0,0.014453889359626425,1.0,-3.2058937919370194e-07,2.0,9.37496369264577e-05,941.0
132,132.0,0.01457154033556877,1.0,-3.160203232374283e-07,2.0,9.376838715451537e-05,942.0
133,133.0,0.014709219164876445,1.0,-3.114853742752367e-07,2.0,9.378819040335295e-05,943.0
134,134.0,0.014869047781304372,1.0,-3.0697938220266396e-07,2.0,9.380908847660747e-05,944.0
135,135.0,0.015053361008455127,1.0,-3.024969219359769e-07,2.0,9.383112342443654e-05,945.0
136,136.0,0.015264725812438897,1.0,-2.980322732870571e-07,2.0,9.385433741981369e-05,946.0
137,137.0,0.015505962648568416,1.0,-2.935794012303932e-07,2.0,9.387877260598167e-05,947.0
138,138.0,0.015780169362930925,1.0,-2.89131936828757e-07,2.0,9.390447104788566e-05,948.0
139,139.0,0.016090748243608524,1.0,-2.8468315910637956e-07,2.0,9.393147459983584e-05,949.0
140,140.0,0.016441436983488857,1.0,-2.8022597817588886e-07,2.0,9.395982484299912e-05,950.0
141,141.0,0.016836344524460388,1.0,-2.7575291993674424e-07,2.0,9.398956295077014e-05,951.0
142,142.0,0.017279993010602557,1.0,-2.712561126672652e-07,2.0,9.402072964885725e-05,952.0
143,143.0,0.017777367398889733,1.0,-2.66727275828688e-07,2.0,9.405336527598733e-05,953.0
144,144.0,0.018333974676249573,1.0,-2.6215771138743437e-07,2.0,9.40875100987585e-05,954.0
145,145.0,0.018955915135826888,1.0,-2.5753829794065325e-07,2.0,9.412320497140069e-05,955.0
146,146.0,0.019649968804918528,1.0,-2.52859487900441e-07,2.0,9.416049225573229e-05,956.0
147,147.0,0.02042370093797859,1.0,-2.4811130795456345e-07,2.0,9.419941657196338e-05,957.0
148,148.0,0.021285591554911013,1.0,-2.432833629772072e-07,2.0,9.424002424083447e-05,958.0
149,149.0,0.02224519540815386,1.0,-2.383648435138635e-07,2.0,9.428236032219883e-05,959.0
150,150.0,0.023313340632576954,1.0,-2.3334453691168434e-07,2.0,9.432646339832586e-05,960.0
151,151.0,0.024502376856806975,1.0,-2.28210842112644e-07,2.0,9.437236146171868e-05,961.0
152,152.0,0.025826487006186366,1.0,-2.2295178807353413e-07,2.0,9.442007284361132e-05,962.0
153,153.0,0.027302081806173585,1.0,-2.1755505572614298e-07,2.0,9.446961328272329e-05,963.0
154,154.0,0.028948302698009118,1.0,-2.1200800334443106e-07,2.0,9.452100344119058e-05,964.0
155,155.0,0.030787668408352953,1.0,-2.062976951443662e-07,2.0,9.457427256659797e-05,965.0
156,156.0,0.032846914159719964,1.0,-2.0041093290700465e-07,2.0,9.462945629588412e-05,966.0
157,157.0,0.03515809264304745,1.0,-1.9433429038673027e-07,2.0,9.468659231073329e-05,967.0
158,158.0,0.03776003586817342,1.0,-1.880541502441937e-07,2.0,9.474571641835878e-05,968.0
159,159.0,0.04070032252585086,1.0,-1.8155674322692514e-07,2.0,9.48068582372468e-05,969.0
160,160.0,0.04403796599303645,1.0,-1.7482818930920472e-07,2.0,9.487003928524891e-05,970.0
161,161.0,0.0478471497977004,1.0,-1.678545404956563e-07,2.0,9.493527155215866e-05,971.0
162,162.0,0.052222518806052345,1.0,-1.6062182498928527e-07,2.0,9.500256210427553e-05,972.0
163,163.0,0.05728683761532987,1.0,-1.5311609242345236e-07,2.0,9.507191801256767e-05,973.0
164,164.0,0.06320235073713183,1.0,-1.453234598577158e-07,2.0,9.514334963686841e-05,974.0
165,165.0,0.07018811481632335,1.0,-1.3723015823895192e-07,2.0,9.521686983024214e-05,975.0
166,166.0,0.07854731758916879,1.0,-1.2882257903119114e-07,2.0,9.529249016315974e-05,976.0
167,167.0,0.08871201089287237,1.0,-1.200873207198677e-07,2.0,9.537021929171665e-05,977.0
168,168.0,0.10131974892453839,1.0,-1.1101123489858723e-07,2.0,9.54500607179014e-05,978.0
169,169.0,0.11735226448103804,1.0,-1.0158147164908602e-07,2.0,9.553201503317712e-05,979.0
170,170.0,0.13840391321460072,1.0,-9.178552392800446e-08,2.0,9.561607992009332e-05,980.0
171,171.0,0.167247739971354,1.0,-8.161127067764146e-08,2.0,9.570225297174095e-05,981.0
172,172.0,0.20917140149165472,1.0,-7.10470183823661e-08,2.0,9.579052982728658e-05,982.0
173,173.0,0.27566251007050063,1.0,-6.008154079805354e-08,2.0,9.58809045474595e-05,983.0
174,174.0,0.3972626430895126,1.0,-4.8704116589120455e-08,2.0,9.59733649925164e-05,984.0
175,175.0,0.6910535263997512,1.0,-3.690456461662053e-08,2.0,9.606789262688537e-05,985.0
176,176.0,2.4116768768029773,1.0,-2.467327663161108e-08,2.0,9.616446135104508e-05,986.0
177,177.0,1.716799878840505,1.0,-1.2001247140675876e-08,2.0,9.626304302270658e-05,987.0
178,178.0,0.646530215584282,1.0,1.1198997747528719e-09,2.0,9.636361059239632e-05,988.0
179,179.0,0.4031613504252395,1.0,1.4697886886745876e-08,2.0,9.64661399894962e-05,989.0
180,180.0,0.2953545143128095,1.0,2.873976367917595e-08,2.0,9.657060786993351e-05,990.0
181,181.0,0.23446810332109147,1.0,4.3251889796469504e-08,2.0,9.667698797063073e-05,991.0
182,182.0,0.1953089341935081,1.0,5.8239922218703734e-08,2.0,9.678524926440088e-05,992.0
183,183.0,0.16797992655093147,1.0,7.370880627101018e-08,2.0,9.68953542518943e-05,993.0
184,184.0,0.1478013650815682,1.0,8.966277054359707e-08,2.0,9.700726094735783e-05,994.0
185,185.0,0.1322734138198771,1.0,1.0610532576288645e-07,2.0,9.712092229449561e-05,995.0
186,186.0,0.1199393732710289,1.0,1.230392676139663e-07,2.0,9.72362868753648e-05,996.0
187,187.0,0.10989308631700327,1.0,1.4046668346981924e-07,2.0,9.735329933927384e-05,997.0
188,188.0,0.10154139011861332,1.0,1.5838896293390467e-07,2.0,9.747190525567031e-05,998.0
189,189.0,0.09447979016292186,1.0,1.7680681205064038e-07,2.0,9.759208067166698e-05,999.0
190,190.0,0.08842303022392647,1.0,1.957202709847639e-07,2.0,9.771382565999027e-05,1000.0
191,191.0,0.0831642172322619,1.0,2.1512873491792967e-07,2.0,9.783711037433578e-05,1001.0
192,192.0,0.07854967842489699,1.0,2.3503097786231028e-07,2.0,9.796180266432751e-05,1002.0
193,193.0,0.07446291212202502,1.0,2.554251790505093e-07,2.0,9.808778975348568e-05,1003.0
194,194.0,0.07081401309572134,1.0,2.763089515329456e-07,2.0,9.821502843710255e-05,1004.0
195,195.0,0.06753251108844073,1.0,2.9767937260252974e-07,2.0,9.834351863673992e-05,1005.0
196,196.0,0.06456240297947008,1.0,3.195330156757184e-07,2.0,9.847320783723527e-05,1006.0
197,197.0,0.061858632981080575,1.0,3.4186598329153833e-07,2.0,9.860399358495372e-05,1007.0
198,198.0,0.05938455155580833,1.0,3.646739409464055e-07,2.0,9.873580743753893e-05,1008.0
199,199.0,0.057110049945488024,1.0,3.8795215156059314e-07,2.0,9.886859612841234e-05,1009.0
200,200.0,0.05501016996882656,1.0,4.116955104666627e-07,2.0,9.90023032952839e-05,1010.0
201,201.0,0.053064053875285205,1.0,4.358985809127522e-07,2.0,9.913686569307839e-05,1011.0
202,202.0,0.05125414124996339,1.0,4.6055563017330947e-07,2.0,9.927222000248148e-05,1012.0
203,203.0,0.04956554787435938,1.0,4.856606664439963e-07,2.0,9.940830049649194e-05,1013.0
204,204.0,0.04798558025125023,1.0,5.112074767535132e-07,2.0,9.954507360475419e-05,1014.0
205,205.0,0.046503352392328584,1.0,5.371896661422848e-07,2.0,9.968257014372577e-05,1015.0
206,206.0,0.045109480451013075,1.0,5.636006983293634e-07,2.0,9.982085298822345e-05,1016.0
207,207.0,0.04379583714359251,1.0,5.904339380127484e-07,2.0,9.995985631663018e-05,1017.0
208,208.0,0.042555352472880795,1.0,6.176826948285987e-07,2.0,0.00010009932387372818,1018.0
209,209.0,0.0413818506001098,1.0,6.453402688413521e-07,2.0,0.00010023903282926954,1019.0
210,210.0,0.040269915168884673,1.0,6.733999972634881e-07,2.0,0.00010037894967191945,1020.0
211,211.0,0.03921477721808001,1.0,7.018553019275546e-07,2.0,0.00010051916264037071,1021.0
212,212.0,0.03821222119828004,1.0,7.306997368711456e-07,2.0,0.00010065974248653037,1022.0
213,213.0,0.03725850564726962,1.0,7.599270352634271e-07,2.0,0.00010080065601401955,1023.0
214,214.0,0.036350295868629284,1.0,7.895311548117467e-07,2.0,0.00010094178762282886,1024.0
215,215.0,0.03548460655458458,1.0,8.195063207466267e-07,2.0,0.0001010830309884827,1025.0
216,216.0,0.0346587527454703,1.0,8.498470654962399e-07,2.0,0.00010122433662432662,1026.0
217,217.0,0.033870307857752704,1.0,8.805482642257782e-07,2.0,0.00010136569973120546,1027.0
218,218.0,0.033117067766796404,1.0,9.116051655276637e-07,2.0,0.00010150711847011581,1028.0
219,219.0,0.032397020119556225,1.0,9.430134166969927e-07,2.0,0.00010164854605370586,1029.0
220,220.0,0.031708318192538776,1.0,9.747690832025677e-07,2.0,0.00010178989771817104,1030.0
221,221.0,0.031049258713710944,1.0,1.0068686621555878e-06,2.0,0.0001019311045611349,1031.0
222,222.0,0.0304182631437744,1.0,1.039309089773925e-06,2.0,0.00010207215027563516,1032.0
223,223.0,0.0298138619701948,1.0,1.07208774302842e-06,2.0,0.00010221303859380104,1033.0
224,224.0,0.029234681612651612,1.0,1.105202435828838e-06,2.0,0.00010235375184097679,1034.0
225,225.0,0.028679433576389197,1.0,1.1386514102530256e-06,2.0,0.00010249423340027607,1035.0
226,226.0,0.02814690552331604,1.0,1.1724333234376793e-06,2.0,0.00010263440715629394,1036.0
227,227.0,0.027635953962422303,1.0,1.2065472308305074e-06,2.0,0.00010277421383263326,1037.0
228,228.0,0.027145498292330546,1.0,1.2409925665512374e-06,2.0,0.00010291364107616219,1038.0
229,229.0,0.026674515959788325,1.0,1.2757691216256599e-06,2.0,0.00010305268144278581,1039.0
230,230.0,0.02622203852864359,1.0,1.310877020847342e-06,2.0,0.00010319130591453754,1040.0
231,231.0,0.025787148483065868,1.0,1.3463166989913857e-06,2.0,0.00010332945086141389,1041.0
232,232.0,0.025368976616115584,1.0,1.3820888770598768e-06,2.0,0.00010346705219005332,1042.0
233,233.0,0.024966699878568383,1.0,1.418194539184558e-06,2.0,0.00010360406924856686,1043.0
234,234.0,0.024579539583460857,1.0,1.4546349107533393e-06,2.0,0.00010374048589493183,1044.0
235,235.0,0.02420675987801122,1.0,1.491411438265492e-06,2.0,0.00010387629212316459,1045.0
236,236.0,0.023847666407425177,1.0,1.528525771357236e-06,2.0,0.00010401146204434594,1046.0
237,237.0,0.023501605104740572,1.0,1.5659797473737872e-06,2.0,0.00010414594751387445,1047.0
238,238.0,0.02316796104849311,1.0,1.6037753787948348e-06,2.0,0.00010427969449430825,1048.0
239,239.0,0.02284615733628535,1.0,1.6419148437460718e-06,2.0,0.00010441266149553256,1049.0
240,240.0,0.022535653928680302,1.0,1.6804004797488427e-06,2.0,0.00010454482586357785,1050.0
241,241.0,0.022235946424629324,1.0,1.7192347807727729e-06,2.0,0.00010467617776456919,1051.0
242,242.0,0.02194656473754267,1.0,1.7584203975639121e-06,2.0,0.00010480670738571667,1052.0
243,243.0,0.021667071650138276,1.0,1.7979601411258622e-06,2.0,0.00010493639901984771,1053.0
244,244.0,0.021397061236422536,1.0,1.8378569891374575e-06,2.0,0.00010506522754685533,1054.0
245,245.0,0.0211361571497116,1.0,1.8781140950024077e-06,2.0,0.0001051931625098222,1055.0
246,246.0,0.020884010786160388,1.0,1.9187347991492104e-06,2.0,0.00010532016585912829,1056.0
247,247.0,0.020640299343021692,1.0,1.9597226421379675e-06,2.0,0.00010544621205270337,1057.0
248,248.0,0.020404723798937593,1.0,2.0010813790885485e-06,2.0,0.00010557128616492197,1058.0
249,249.0,0.020177006849755895,1.0,2.0428149949244426e-06,2.0,0.00010569540005052749,1059.0
250,250.0,0.019956890836760353,1.0,2.084927719929276e-06,2.0,0.00010581856731950894,1060.0
251,251.0,0.019744135705434294,1.0,2.1274240451379474e-06,2.0,0.00010594079875826425,1061.0
252,252.0,0.01953851703112845,1.0,2.170308737128577e-06,2.0,0.00010606208834314465,1062.0
253,253.0,0.019339824144609594,1.0,2.2135868518421232e-06,2.0,0.00010618242291921697,1063.0
254,254.0,0.019147858384969685,1.0,2.257263747127927e-06,2.0,0.00010630179480982238,1064.0
255,255.0,0.01896243150111109,1.0,2.3013450937916504e-06,2.0,0.0001064201580532565,1065.0
256,256.0,0.0187833642160336,1.0,2.345836885001205e-06,2.0,0.00010653744267516203,1066.0
257,257.0,0.01861048496140943,1.0,2.390745443982569e-06,2.0,0.00010665363781464403,1067.0
258,258.0,0.018443628783442488,1.0,2.436077430006781e-06,2.0,0.00010676880056324875,1068.0
259,259.0,0.01828263641566236,1.0,2.4818398427296393e-06,2.0,0.00010688293464796586,1069.0
260,260.0,0.018127353509606463,1.0,2.5280400249946133e-06,2.0,0.00010699599459299072,1070.0
261,261.0,0.01797763001114498,1.0,2.574685664247248e-06,2.0,0.00010710799444118236,1071.0
262,262.0,0.01783331966778002,1.0,2.6217847927352216e-06,2.0,0.00010721901137425891,1072.0
263,263.0,0.017694279650985658,1.0,2.669345786683948e-06,2.0,0.000107329079436983,1073.0
264,264.0,0.017560370277269352,1.0,2.7173773646436765e-06,2.0,0.00010743812914576267,1074.0
265,265.0,0.017431454811748473,1.0,2.765888585202328e-06,2.0,0.0001075460868745265,1075.0
266,266.0,0.017307399339142094,1.0,2.814888844250437e-06,2.0,0.00010765297820267612,1076.0
267,267.0,0.01718807268795114,1.0,2.8643878719715563e-06,2.0,0.00010775888344616816,1077.0
268,268.0,0.017073346395403605,1.0,2.9143957297160025e-06,2.0,0.00010786382934066028,1078.0
269,269.0,0.016963094702212776,1.0,2.964922806897468e-06,2.0,0.00010796777891990455,1079.0
270,270.0,0.016857194568017465,1.0,3.015979818033783e-06,2.0,0.00010807070032296103,1080.0
271,271.0,0.016755525699952183,1.0,3.067577800034614e-06,2.0,0.00010817260872547443,1081.0
272,272.0,0.016657970588540426,1.0,3.1197281098217606e-06,2.0,0.00010827355163586674,1082.0
273,273.0,0.016564414546345444,1.0,3.1724424223519196e-06,2.0,0.00010837359895896439,1083.0
274,274.0,0.016474745746302002,1.0,3.2257327290985154e-06,2.0,0.0001084727852415711,1084.0
275,275.0,0.01638885525732289,1.0,3.2796113370375586e-06,2.0,0.00010857104413271628,1085.0
276,276.0,0.016306637075961673,1.0,3.334090868173866e-06,2.0,0.00010866828750557586,1086.0
277,277.0,0.016227988153171065,1.0,3.389184259636286e-06,2.0,0.00010876455221507228,1087.0
278,278.0,0.016152808415674687,1.0,3.4449047643658943e-06,2.0,0.00010885996539637005,1088.0
279,279.0,0.016081000781796424,1.0,3.501265952416821e-06,2.0,0.00010895459289261029,1089.0
280,280.0,0.016012471171412735,1.0,3.5582817128863035e-06,2.0,0.000109048367756598,1090.0
281,281.0,0.01594712851010021,1.0,3.615966256488462e-06,2.0,0.00010914119811596527,1091.0
282,282.0,0.01588488472714215,1.0,3.6743341187834525e-06,2.0,0.00010923310698112397,1092.0
283,283.0,0.01582565474738998,1.0,3.733400164072139e-06,2.0,0.00010932416535663711,1093.0
284,284.0,0.015769356476829754,1.0,3.7931795899633872e-06,2.0,0.00010941438402879033,1094.0
285,285.0,0.015715910781768816,1.0,3.853687932619097e-06,2.0,0.00010950375280800568,1095.0
286,286.0,0.0156652414618659,1.0,3.9149410726794935e-06,2.0,0.00010959230579737595,1096.0
287,287.0,0.015617275217118545,1.0,3.976955241868698e-06,2.0,0.00010968009993447292,1097.0
288,288.0,0.015571941609337496,1.0,4.0397470302792415e-06,2.0,0.00010976715170785978,1098.0
289,289.0,0.015529173018612698,1.0,4.103333394332387e-06,2.0,0.00010985352316674724,1099.0
290,290.0,0.01548890459543308,1.0,4.167731665411065e-06,2.0,0.00010993929512610387,1100.0
291,291.0,0.015451074209193118,1.0,4.232959559162235e-06,2.0,0.00011002445855102734,1101.0
292,292.0,0.0154156223936131,1.0,4.29903518546638e-06,2.0,0.00011010886736444316,1102.0
293,293.0,0.015382492289608632,1.0,4.365977059073355e-06,2.0,0.00011019239891532938,1103.0
294,294.0,0.015351629585890859,1.0,4.43380411090476e-06,2.0,0.00011027508859780013,1104.0
295,295.0,0.015322982457292156,1.0,4.5025357000242285e-06,2.0,0.00011035706755326413,1105.0
296,296.0,0.015296501500706302,1.0,4.572191626277401e-06,2.0,0.00011043842976936799,1106.0
297,297.0,0.015272139668328017,1.0,4.642792143602451e-06,2.0,0.00011051918919095143,1107.0
298,298.0,0.015249852197756254,1.0,4.714357974010653e-06,2.0,0.00011059933554944872,1108.0
299,299.0,0.015229596538572915,1.0,4.786910322233905e-06,2.0,0.00011067886838813019,1109.0
300,300.0,0.015211332274990998,1.0,4.860470891032768e-06,2.0,0.00011075777221850065,1110.0
301,301.0,0.015195021044306856,1.0,4.935061897154999e-06,2.0,0.00011083599723390673,1111.0
302,302.0,0.015180626450985085,1.0,5.010706087930551e-06,2.0,0.0001109135231629214,1112.0
303,303.0,0.015168113976258212,1.0,5.087426758485299e-06,2.0,0.00011099040819160742,1113.0
304,304.0,0.015157450883218569,1.0,5.165247769552132e-06,2.0,0.00011106674988920062,1114.0
305,305.0,0.015148606117449006,1.0,5.244193565854442e-06,2.0,0.00011114259804443352,1115.0
306,306.0,0.015141550203121914,1.0,5.324289195033593e-06,2.0,0.00011121791799445606,1116.0
307,307.0,0.01513625513464121,1.0,5.405560327088657e-06,2.0,0.00011129264941738807,1117.0
308,308.0,0.015132694263812361,1.0,5.488033274292518e-06,2.0,0.00011136677997331508,1118.0
309,309.0,0.015130842182572293,1.0,5.571735011544741e-06,2.0,0.00011144034444829719,1119.0
310,310.0,0.015130674601308274,1.0,5.656693197117164e-06,2.0,0.00011151337372896313,1120.0
311,311.0,0.015132168222830127,1.0,5.742936193743628e-06,2.0,0.00011158586776349224,1121.0
312,312.0,0.015135300612101499,1.0,5.83049309000042e-06,2.0,0.00011165781107789501,1122.0
313,313.0,0.015140050061672027,1.0,5.919393721919009e-06,2.0,0.00011172919750392936,1123.0
314,314.0,0.015146395452893006,1.0,6.009668694767545e-06,2.0,0.00011180002913151996,1124.0
315,315.0,0.015154316112762129,1.0,6.1013494049311725e-06,2.0,0.0001118703286038177,1125.0
316,316.0,0.015163791666315086,1.0,6.194468061815137e-06,2.0,0.00011194017429105154,1126.0
317,317.0,0.01517480188456171,1.0,6.289057709686713e-06,2.0,0.00011200971654116389,1127.0
318,318.0,0.015187326528093875,1.0,6.385152249363802e-06,2.0,0.00011207900602021103,1128.0
319,319.0,0.015201345186881847,1.0,6.482786459649784e-06,2.0,0.00011214784688139518,1129.0
320,320.0,0.015216837117353516,1.0,6.581996018406161e-06,2.0,0.00011221602453492201,1130.0
321,321.0,0.01523378107838819,1.0,6.68281752314856e-06,2.0,0.00011228357892944652,1131.0
322,322.0,0.015252155168641068,1.0,6.785288511049378e-06,2.0,0.00011235073093640318,1132.0
323,323.0,0.015271936668129203,1.0,6.889447478232113e-06,2.0,0.00011241763091765917,1133.0
324,324.0,0.01529310188753502,1.0,6.995333898250499e-06,2.0,0.00011248419611535894,1134.0
325,325.0,0.015315626028763966,1.0,7.102988239659018e-06,2.0,0.00011255024323147267,1135.0
326,326.0,0.01533948306020687,1.0,7.212451982600987e-06,2.0,0.00011261573874734116,1136.0
327,327.0,0.015364645609582001,1.0,7.323767634363694e-06,2.0,0.00011268081532765564,1137.0
328,328.0,0.015391084876350651,1.0,7.4369787438762045e-06,2.0,0.00011274558046165635,1138.0
329,329.0,0.015418770564515379,1.0,7.552129915150939e-06,2.0,0.00011280998985343594,1139.0
330,330.0,0.015447670834991638,1.0,7.669266819692228e-06,2.0,0.0001128739305082191,1140.0
331,331.0,0.015477752275217069,1.0,7.78843620791074e-06,2.0,0.00011293739017637518,1141.0
332,332.0,0.015508979881794298,1.0,7.909685919587284e-06,2.0,0.00011300048224272067,1142.0
333,333.0,0.015541317050667256,1.0,8.03306489342192e-06,2.0,0.00011306328864654685,1143.0
334,334.0,0.015574725567990605,1.0,8.158623175679915e-06,2.0,0.00011312576099316858,1144.0
335,335.0,0.015609165594347524,1.0,8.286411927907014e-06,2.0,0.00011318779711121114,1145.0
336,336.0,0.015644595634758687,1.0,8.416483433630418e-06,2.0,0.00011324936759824382,1146.0
337,337.0,0.01568097248729242,1.0,8.548891103893588e-06,2.0,0.00011331053642314802,1147.0
338,338.0,0.015718251163799102,1.0,8.683689481393694e-06,2.0,0.0001133713802392998,1148.0
339,339.0,0.015756384777219676,1.0,8.820934242904255e-06,2.0,0.00011343191909329694,1149.0
340,340.0,0.01579532439130865,1.0,8.960682199574868e-06,2.0,0.00011349212031440032,1150.0
341,341.0,0.015835018829975414,1.0,9.102991294607066e-06,2.0,0.00011355194514536442,1151.0
342,342.0,0.01587541444529289,1.0,9.24792059771484e-06,2.0,0.00011361138597006573,1152.0
343,343.0,0.015916454845179638,1.0,9.395530295691244e-06,2.0,0.00011367046957862772,1153.0
344,344.0,0.015958080583446162,1.0,9.54588167832451e-06,2.0,0.00011372922473584466,1154.0
345,345.0,0.01600022881659784,1.0,9.699037118841632e-06,2.0,0.00011378765426054258,1155.0
346,346.0,0.01604283293261347,1.0,9.855060048004163e-06,2.0,0.0001138457408895822,1156.0
347,347.0,0.016085822157444224,1.0,1.0014014920942807e-05,2.0,0.00011390347543455582,1157.0
348,348.0,0.016129121145024124,1.0,1.0175967175787961e-05,2.0,0.00011396086964203957,1158.0
349,349.0,0.016172649556837955,1.0,1.0340983183131305e-05,2.0,0.00011401794260271844,1159.0
350,350.0,0.01621632163767607,1.0,1.0509130185335045e-05,2.0,0.00011407470087092959,1160.0
351,351.0,0.01626004579524891,1.0,1.0680476224693404e-05,2.0,0.00011413113609029079,1161.0
352,352.0,0.01630372419307289,1.0,1.0855090059449985e-05,2.0,0.00011418723922133345,1162.0
353,353.0,0.016347252367297282,1.0,1.1033041066691723e-05,2.0,0.00011424301285097949,1163.0
354,354.0,0.016390518879785022,1.0,1.1214399131185762e-05,2.0,0.0001142984669757609,1164.0
355,355.0,0.016433405020241907,1.0,1.13992345192988e-05,2.0,0.00011435360775921885,1165.0
356,356.0,0.016475784570809567,1.0,1.1587617737247678e-05,2.0,0.00011440843033165232,1166.0
357,357.0,0.016517523645995368,1.0,1.1779619373066588e-05,2.0,0.00011446292712838213,1167.0
358,358.0,0.016558480620089237,1.0,1.197530992184548e-05,2.0,0.00011451709441332654,1168.0
359,359.0,0.016598506152623992,1.0,1.2174759593985566e-05,2.0,0.00011457093826052774,1169.0
360,360.0,0.016637443320293106,1.0,1.2378038106431228e-05,2.0,0.00011462446861294049,1170.0
361,361.0,0.016675127861390235,1.0,1.2585214457063565e-05,2.0,0.00011467769836685543,1171.0
362,362.0,0.016711388536395484,1.0,1.2796356682672236e-05,2.0,0.00011473064312755138,1172.0
363,363.0,0.016746047606317736,1.0,1.3011531601154882e-05,2.0,0.00011478333253235573,1173.0
364,364.0,0.01677892142888836,1.0,1.323080453882382e-05,2.0,0.00011483579569340936,1174.0
365,365.0,0.016809821171842446,1.0,1.3454239043930555e-05,2.0,0.00011488804556034775,1175.0
366,366.0,0.01683855364213262,1.0,1.3681896587754405e-05,2.0,0.00011494004811377123,1176.0
367,367.0,0.01686492222944319,1.0,1.391383625484946e-05,2.0,0.0001149917451009912,1177.0
368,368.0,0.01688872796137831,1.0,1.4150114424310056e-05,2.0,0.00011504309138079261,1178.0
369,369.0,0.01690977066540224,1.0,1.4390784444197951e-05,2.0,0.0001150940798305667,1179.0
370,370.0,0.016927850228823607,1.0,1.4635896301566447e-05,2.0,0.00011514473293960202,1180.0
371,371.0,0.016942767942941056,1.0,1.4885496290796529e-05,2.0,0.00011519508306954313,1181.0
372,372.0,0.016954327911311535,1.0,1.5139626683199436e-05,2.0,0.0001152451620280345,1182.0
373,373.0,0.016962338496293524,1.0,1.5398325401007118e-05,2.0,0.00011529499079499135,1183.0
374,374.0,0.016966613773277954,1.0,1.5661625698935987e-05,2.0,0.00011534457435994497,1184.0
375,375.0,0.016966974960175865,1.0,1.59295558564562e-05,2.0,0.00011539389908973235,1185.0
376,376.0,0.01696325179065016,1.0,1.620213888372496e-05,2.0,0.00011544294526421632,1186.0
377,377.0,0.016955283803924314,1.0,1.6479392243876068e-05,2.0,0.00011549170133750131,1187.0
378,378.0,0.01694292153040059,1.0,1.676132759403252e-05,2.0,0.00011554017045133776,1188.0
379,379.0,0.016926027560037193,1.0,1.704795054707668e-05,2.0,0.00011558835745525846,1189.0
380,380.0,0.016904477487876966,1.0,1.7339260455913172e-05,2.0,0.0001156362621005939,1190.0
381,381.0,0.01687816073804113,1.0,1.7635250221727452e-05,2.0,0.00011568387979475068,1191.0
382,382.0,0.01684698127280245,1.0,1.7935906127589845e-05,2.0,0.00011573121024832283,1192.0
383,383.0,0.016810858197931752,1.0,1.8241207698689018e-05,2.0,0.00011577826521641525,1193.0
384,384.0,0.016769726279330852,1.0,1.855112759048874e-05,2.0,0.00011582507169494445,1194.0
385,385.0,0.016723536388476328,1.0,1.8865631506188952e-05,2.0,0.00011587166315386308,1195.0
386,386.0,0.01667225589526042,1.0,1.9184678145036367e-05,2.0,0.00011591804192174815,1196.0
387,387.0,0.016615869025187,1.0,1.950821918325903e-05,2.0,0.00011596416385008159,1197.0
388,388.0,0.016554377193754213,1.0,1.983619928967451e-05,2.0,0.00011600998616987128,1198.0
389,389.0,0.01648779932447824,1.0,2.0168556178294714e-05,2.0,0.00011605551674626656,1199.0
390,390.0,0.016416172149501168,1.0,2.050522070046753e-05,2.0,0.0001161007925262549,1200.0
391,391.0,0.0163395504840734,1.0,2.084611697919806e-05,2.0,0.00011614583109875562,1201.0
392,392.0,0.016258007459752567,1.0,2.1191162588235912e-05,2.0,0.0001161906167023226,1202.0
393,393.0,0.016171634696381085,1.0,2.154026877827079e-05,2.0,0.00011623512192067116,1203.0
394,394.0,0.016080542390266142,1.0,2.1893340752145534e-05,2.0,0.0001162793435808188,1204.0
395,395.0,0.01598485929587752,1.0,2.2250277990385803e-05,2.0,0.00011632330831012392,1205.0
396,396.0,0.01588473258115635,1.0,2.2610974627587683e-05,2.0,0.0001163670428590682,1206.0
397,397.0,0.015780327541714982,1.0,2.2975319879344556e-05,2.0,0.00011641054052460178,1207.0
398,398.0,0.015671827166179778,1.0,2.33431985184971e-05,2.0,0.0001164537754974912,1208.0
399,399.0,0.015559431552235626,1.0,2.3714491398621393e-05,2.0,0.00011649673906414382,1209.0
400,400.0,0.015443357179936902,1.0,2.4089076021891946e-05,2.0,0.00011653945546980151,1210.0
401,401.0,0.015323836053830015,1.0,2.4466827147804886e-05,2.0,0.0001165819582372206,1211.0
402,402.0,0.015201114728269524,1.0,2.4847617438745034e-05,2.0,0.0001166242550518672,1212.0
403,403.0,0.015075453230089547,1.0,2.5231318138009283e-05,2.0,0.00011666632008752904,1213.0
404,404.0,0.01494712388958684,1.0,2.5617799775627532e-05,2.0,0.00011670812214222026,1214.0
405,405.0,0.014816410085678295,1.0,2.600693289708924e-05,2.0,0.00011674965531655024,1215.0
406,406.0,0.014683604904994298,1.0,2.6398588809815006e-05,2.0,0.00011679093905290037,1216.0
407,407.0,0.014549009708307812,1.0,2.6792640341851192e-05,2.0,0.00011683199216985607,1217.0
408,408.0,0.014412932590838362,1.0,2.71889626067691e-05,2.0,0.00011687281533345546,1218.0
409,409.0,0.014275686716296606,1.0,2.758743376809108e-05,2.0,0.00011691339310486246,1219.0
410,410.0,0.014137588498387284,1.0,2.7987935795708062e-05,2.0,0.00011695371392499414,1220.0
411,411.0,0.013998955600683705,1.0,2.8390355205676044e-05,2.0,0.0001169937802622011,1221.0
412,412.0,0.01386010472662538,1.0,2.8794583773472338e-05,2.0,0.00011703360329542272,1222.0
413,413.0,0.013721349176764123,1.0,2.9200519209328995e-05,2.0,0.00011707319081966533,1223.0
414,414.0,0.013582996159572416,1.0,2.9608065782736333e-05,2.0,0.00011711254244867436,1224.0
415,415.0,0.013445343854697197,1.0,3.001713488176244e-05,2.0,0.00011715165551185198,1225.0
416,416.0,0.013308678242564497,1.0,3.042764549160124e-05,2.0,0.0001171905317344304,1226.0
417,417.0,0.013173269731546759,1.0,3.0839524575882e-05,2.0,0.00011722917705909326,1227.0
418,418.0,0.01303936963278144,1.0,3.125270734387336e-05,2.0,0.00011726759554236579,1228.0
419,419.0,0.012907206554605146,1.0,3.166713738692629e-05,2.0,0.00011730578617285539,1229.0
420,420.0,0.012776982813875574,1.0,3.2082766668442445e-05,2.0,0.00011734374456902394,1230.0
421,421.0,0.012648870989279812,1.0,3.2499555353499056e-05,2.0,0.00011738146811064425,1231.0
422,422.0,0.012523010769483188,1.0,3.291747146721058e-05,2.0,0.00011741895825230298,1232.0
423,423.0,0.012399506271219392,1.0,3.33364903751469e-05,2.0,0.00011745621859344704,1233.0
424,424.0,0.012278424013246442,1.0,3.3756594084771604e-05,2.0,0.0001174932513388943,1234.0
425,425.0,0.012159791724679377,1.0,3.417777037383953e-05,2.0,0.00011753005537441379,1235.0
426,426.0,0.012043598136863929,1.0,3.460001175970269e-05,2.0,0.00011756662814929726,1236.0
427,427.0,0.011929793857744977,1.0,3.502331433192953e-05,2.0,0.00011760296796256693,1237.0
428,428.0,0.011818293364519306,1.0,3.5447676478744726e-05,2.0,0.00011763907567970842,1238.0
429,429.0,0.011708978083320425,1.0,3.587309754468187e-05,2.0,0.0001176749529314802,1239.0
430,430.0,0.011601700461808168,1.0,3.62995764618373e-05,2.0,0.00011771060123407482,1240.0
431,431.0,0.011496288885159212,1.0,3.672711039981761e-05,2.0,0.00011774602039647815,1241.0
432,432.0,0.011392553241582296,1.0,3.7155693479762316e-05,2.0,0.00011778121092866419,1242.0
433,433.0,0.011290290910591808,1.0,3.75853155957123e-05,2.0,0.00011781617453925848,1243.0
434,434.0,0.011189292926026287,1.0,3.80159613822639e-05,2.0,0.00011785091707625241,1244.0
435,435.0,0.011089350057234855,1.0,3.844760936114173e-05,2.0,0.00011788544649340804,1245.0
436,436.0,0.010990258558147887,1.0,3.8880231291340586e-05,2.0,0.00011791977307867449,1246.0
437,437.0,0.010891825356337646,1.0,3.9313791738219725e-05,2.0,0.00011795390527917695,1247.0
438,438.0,0.010793872490941759,1.0,3.974824786691722e-05,2.0,0.00011798784934152817,1248.0
439,439.0,0.010696240657473466,1.0,4.0183549455343337e-05,2.0,0.00011802160660476883,1249.0
440,440.0,0.010598791774916606,1.0,4.061963911247461e-05,2.0,0.00011805517403869339,1250.0
441,441.0,0.010501410550390515,1.0,4.105645267935828e-05,2.0,0.00011808854199834376,1251.0
442,442.0,0.010404005072833589,1.0,4.149391978369715e-05,2.0,0.00011812169536043746,1252.0
443,443.0,0.010306506514203175,1.0,4.193196451446936e-05,2.0,0.00011815461423015881,1253.0
444,444.0,0.010208868051062742,1.0,4.237050618085263e-05,2.0,0.00011818728252525421,1254.0
445,445.0,0.0101110631406559,1.0,4.2809460119630395e-05,2.0,0.0001182196931380691,1255.0
446,446.0,0.010013083298246801,1.0,4.3248738516926775e-05,2.0,0.00011825185328904676,1256.0
447,447.0,0.009914935529673425,1.0,4.3688251213136386e-05,2.0,0.00011828378076509395,1257.0
448,448.0,0.009816639574503185,1.0,4.412790646401302e-05,2.0,0.00011831550330387692,1258.0
449,449.0,0.009718225110888669,1.0,4.4567611635878726e-05,2.0,0.00011834705121404689,1259.0
450,450.0,0.009619729059625754,1.0,4.500727381859572e-05,2.0,0.00011837845132826989,1260.0
451,451.0,0.009521193101518341,1.0,4.544680034606029e-05,2.0,0.00011840971049138969,1261.0
452,452.0,0.00942266149386127,1.0,4.588609922008847e-05,2.0,0.00011844080848323076,1262.0
453,453.0,0.00932417924365779,1.0,4.6325079439155105e-05,2.0,0.00011847170307155437,1263.0
454,454.0,0.009225790669199173,1.0,4.6763651238188016e-05,2.0,0.00011850235394437263,1264.0
455,455.0,0.009127538358506562,1.0,4.720172624938406e-05,2.0,0.00011853274409349228,1265.0
456,456.0,0.00902946251219684,1.0,4.763921759678106e-05,2.0,0.00011856288654170224,1266.0
457,457.0,0.008931600637277286,1.0,4.8076039939107636e-05,2.0,0.00011859281400023644,1267.0
458,458.0,0.008833987539853937,1.0,4.851210947624182e-05,2.0,0.00011862256407727125,1268.0
459,459.0,0.00873665555186848,1.0,4.894734393433713e-05,2.0,0.00011865216128817813,1269.0
460,460.0,0.008639634921723541,1.0,4.938166254335219e-05,2.0,0.00011868160918298032,1270.0
461,461.0,0.00854295430053436,1.0,4.9814986018544714e-05,2.0,0.00011871088827637202,1271.0
462,462.0,0.008446641261370584,1.0,5.024723655478964e-05,2.0,0.00011873997107193918,1272.0
463,463.0,0.008350722796968892,1.0,5.0678337839693265e-05,2.0,0.00011876883612475849,1273.0
464,464.0,0.008255225750973724,1.0,5.110821508860167e-05,2.0,0.00011879747897743585,1274.0
465,465.0,0.008160177148899137,1.0,5.153679510189813e-05,2.0,0.000118825909319577,1275.0
466,466.0,0.008065604407588781,1.0,5.19640063425635e-05,2.0,0.00011885414359659943,1276.0
467,467.0,0.007971535414290805,1.0,5.23897790299625e-05,2.0,0.0001188821949155822,1277.0
468,468.0,0.007877998479343413,1.0,5.281404524434352e-05,2.0,0.00011891006817361572,1278.0
469,469.0,0.007785022175463816,1.0,5.323673903564414e-05,2.0,0.00011893776095424942,1279.0
470,470.0,0.007692635082402053,1.0,5.3657796529962124e-05,2.0,0.00011896526826432263,1280.0
471,471.0,0.007600865458498684,1.0,5.4077156027327645e-05,2.0,0.00011899258740144056,1281.0
472,472.0,0.007509740861291603,1.0,5.449475808505989e-05,2.0,0.00011901971903026374,1282.0
473,473.0,0.007419287742465365,1.0,5.491054558186915e-05,2.0,0.00011904666604958977,1283.0
474,474.0,0.007329531042248481,1.0,5.532446375886464e-05,2.0,0.00011907343139253263,1284.0
475,475.0,0.007240493810919657,1.0,5.5736460234891514e-05,2.0,0.00011910001688188834,1285.0
476,476.0,0.007152196878286718,1.0,5.614648499497175e-05,2.0,0.00011912642293760612,1286.0
477,477.0,0.0070646585946756105,1.0,5.6554490352214705e-05,2.0,0.00011915264913415614,1287.0
478,478.0,0.006977894649743212,1.0,5.6960430884870126e-05,2.0,0.00011917869512464167,1288.0
479,479.0,0.006891917990782484,1.0,5.736426335173126e-05,2.0,0.00011920456159732801,1289.0
480,480.0,0.006806738810109854,1.0,5.7765946589718386e-05,2.0,0.00011923025058774841,1290.0
481,481.0,0.006722364649735794,1.0,5.8165441399006324e-05,2.0,0.00011925576487403001,1291.0
482,482.0,0.006638800404039154,1.0,5.8562710419614425e-05,2.0,0.00011928110689219818,1292.0
483,483.0,0.006556047970925112,1.0,5.895771800645102e-05,2.0,0.00011930627793408322,1293.0
484,484.0,0.006474099952195473,1.0,5.935043009716673e-05,2.0,0.00011933127808948656,1294.0
485,485.0,0.006392883345114569,1.0,5.97408140519461e-05,2.0,0.00011935610691627538,1295.0
486,486.0,0.006311879829536175,1.0,6.012883810660077e-05,2.0,0.00011938076414178709,1296.0
487,487.0,0.00622894565081975,1.0,6.0514467395823776e-05,2.0,0.00011940525024922972,1297.0
488,488.0,0.00614808414142194,1.0,6.08976367012798e-05,2.0,0.00011942956654201275,1298.0
489,489.0,0.006080528378071815,1.0,6.127814986847438e-05,2.0,0.00011945371493574487,1299.0
490,490.0,0.005997617165874303,1.0,6.165605478551012e-05,2.0,0.00011947769742428016,1300.0
491,491.0,0.005922161655405376,1.0,6.203209945144468e-05,2.0,0.0001195015156049327,1301.0
492,492.0,0.005846760655085199,1.0,6.240526328285035e-05,2.0,0.00011952517028589234,1302.0
493,493.0,0.0057714712996992275,1.0,6.277593492886391e-05,2.0,0.00011954866142670398,1303.0
494,494.0,0.0056967601162243526,1.0,6.314404692666488e-05,2.0,0.00011957198827977693,1304.0
495,495.0,0.005624266014593929,1.0,6.350953568518908e-05,2.0,0.00011959514958223471,1305.0
496,496.0,0.0055512976289533635,1.0,6.387236775872309e-05,2.0,0.00011961814369222987,1306.0
497,497.0,0.005478847519327585,1.0,6.423261601198394e-05,2.0,0.00011964096851443697,1307.0
498,498.0,0.005409641961657866,1.0,6.459018286095318e-05,2.0,0.00011966362149594466,1308.0
499,499.0,0.005336363689303137,1.0,6.494503471369037e-05,2.0,0.00011968609956172003,1309.0
500,500.0,0.00527063657475206,1.0,6.52973169590874e-05,2.0,0.00011970839976098011,1310.0
501,501.0,0.005197712011914714,1.0,6.564669940621907e-05,2.0,0.00011973052023462158,1311.0
502,502.0,0.005133081421359648,1.0,6.599361353025647e-05,2.0,0.00011975246304088106,1312.0
503,503.0,0.00506343129829265,1.0,6.633752309946178e-05,2.0,0.00011977423728983041,1313.0
504,504.0,0.004997464944512369,1.0,6.66789152035561e-05,2.0,0.00011979586370978619,1314.0
505,505.0,0.004932122516217967,1.0,6.701739624748986e-05,2.0,0.00011981737634349536,1315.0
506,506.0,0.004865466349429844,1.0,6.73531523004615e-05,2.0,0.00011983881665430698,1316.0
507,507.0,0.004802469753146807,1.0,6.768616753543018e-05,2.0,0.00011986021603596888,1317.0
508,508.0,0.004737257265614166,1.0,6.801629541894982e-05,2.0,0.00011988156566501549,1318.0
509,509.0,0.004675024450292961,1.0,6.83437278626239e-05,2.0,0.00011990280608604929,1319.0
510,510.0,0.004611963141355107,1.0,6.86682583762671e-05,2.0,0.00011992384887208303,1320.0
511,511.0,0.004550337272379197,1.0,6.89900363230195e-05,2.0,0.00011994462998606137,1321.0
512,512.0,0.004489066812855913,1.0,6.930895123958223e-05,2.0,0.0001199651471617428,1322.0
513,513.0,0.004428555534133752,1.0,6.962504952061216e-05,2.0,0.00011998545711517392,1323.0
514,514.0,0.0043686737067092415,1.0,6.993830413019452e-05,2.0,0.00012000564233384707,1324.0
515,515.0,0.004309342439762064,1.0,7.024871713461251e-05,2.0,0.00012002576633204318,1325.0
516,516.0,0.004250919449007725,1.0,7.055628268485477e-05,2.0,0.00012004584241472341,1326.0
517,517.0,0.004192756671991097,1.0,7.086099041319319e-05,2.0,0.00012006583176973376,1327.0
518,518.0,0.004135484092767017,1.0,7.11628563794701e-05,2.0,0.00012008567780112664,1328.0
519,519.0,0.004078681518443852,1.0,7.146185172772371e-05,2.0,0.0001201053522473563,1329.0
520,520.0,0.004022370363913408,1.0,7.175799342341926e-05,2.0,0.00012012487440008784,1330.0
521,521.0,0.003966441877839387,1.0,7.2051269514883e-05,2.0,0.00012014428140255033,1331.0
522,522.0,0.003912314345716709,1.0,7.234167045613187e-05,2.0,0.00012016358347003781,1332.0
523,523.0,0.0038585932114339433,1.0,7.262917968165813e-05,2.0,0.00012018275164902028,1333.0
524,524.0,0.0038040821455021137,1.0,7.291388479118647e-05,2.0,0.0001202017461520017,1334.0
525,525.0,0.003750727112644473,1.0,7.319577365929745e-05,2.0,0.00012022055821722263,1335.0
526,526.0,0.0036986439868394506,1.0,7.347474701377943e-05,2.0,0.00012023921749119171,1336.0
527,527.0,0.0036468829679476337,1.0,7.375084853022048e-05,2.0,0.00012025776675027916,1337.0
528,528.0,0.0035947808325195686,1.0,7.402413205188815e-05,2.0,0.00012027623039338314,1338.0
529,529.0,0.0035442318993553516,1.0,7.429458254894097e-05,2.0,0.00012029459804748467,1339.0
530,530.0,0.003494359511677847,1.0,7.45621361885957e-05,2.0,0.0001203128334404778,1340.0
531,531.0,0.003443980916465329,1.0,7.4826870830641e-05,2.0,0.0001203309054497603,1341.0
532,532.0,0.0033949966350674213,1.0,7.508880045659707e-05,2.0,0.00012034881478097867,1342.0
533,533.0,0.003346688526506635,1.0,7.534785093486163e-05,2.0,0.00012036659178453837,1343.0
534,534.0,0.003297966937177469,1.0,7.560409160334869e-05,2.0,0.00012038427046490013,1344.0
535,535.0,0.0032504537400455634,1.0,7.585753905411234e-05,2.0,0.00012040186230082313,1345.0
536,536.0,0.0032033510705985644,1.0,7.610812792675686e-05,2.0,0.00012041935079912314,1346.0
537,537.0,0.0031563132446700707,1.0,7.635591658861559e-05,2.0,0.00012043670827700622,1347.0
538,538.0,0.003110259648664859,1.0,7.66009037857664e-05,2.0,0.00012045392013948446,1348.0
539,539.0,0.0030652362876652734,1.0,7.684306239715534e-05,2.0,0.00012047099420625387,1349.0
540,540.0,0.0030201766745747913,1.0,7.708243653126417e-05,2.0,0.00012048795040195466,1350.0
541,541.0,0.002975674067190732,1.0,7.73190750894092e-05,2.0,0.000120504803468994,1351.0
542,542.0,0.0029316153549603903,1.0,7.755294552150588e-05,2.0,0.00012052155405313344,1352.0
543,543.0,0.0028878539943258787,1.0,7.778406167349847e-05,2.0,0.00012053819288609124,1353.0
544,544.0,0.0028449184593790145,1.0,7.801242936618892e-05,2.0,0.00012055471140533289,1354.0
545,545.0,0.0028027734554907893,1.0,7.823804364248563e-05,2.0,0.00012057110893042904,1355.0
546,546.0,0.0027610406034357968,1.0,7.846094156027027e-05,2.0,0.00012058739146222108,1356.0
547,547.0,0.0027197699074215874,1.0,7.868115841354361e-05,2.0,0.00012060356549767844,1357.0
548,548.0,0.002678997188963075,1.0,7.889870060806478e-05,2.0,0.00012061963341355517,1358.0
549,549.0,0.0026384732130107502,1.0,7.911357912978182e-05,2.0,0.00012063559365773095,1359.0
550,550.0,0.002598403411160528,1.0,7.932580846677793e-05,2.0,0.00012065144399275055,1360.0
551,551.0,0.0025590991951701084,1.0,7.953538396718991e-05,2.0,0.0001206671841315611,1361.0
552,552.0,0.0025204081462096087,1.0,7.974231782902446e-05,2.0,0.00012068281590085216,1362.0
553,553.0,0.0024821005230183657,1.0,7.994664778070917e-05,2.0,0.00012069834181658616,1363.0
554,554.0,0.0024442291818340886,1.0,8.014840021227384e-05,2.0,0.00012071376360799866,1364.0
555,555.0,0.002406770169952376,1.0,8.034758379519748e-05,2.0,0.00012072908167056802,1365.0
556,556.0,0.0023696963607700086,1.0,8.054421200640547e-05,2.0,0.00012074429555636517,1366.0
557,557.0,0.0023331704118532805,1.0,8.073829697217783e-05,2.0,0.00012075940488126975,1367.0
558,558.0,0.0022972581740537913,1.0,8.092984918097361e-05,2.0,0.00012077441002697358,1368.0
559,559.0,0.002261819839220348,1.0,8.111889284606137e-05,2.0,0.00012078931221122013,1369.0
560,560.0,0.002226794113899969,1.0,8.130545818009148e-05,2.0,0.00012080411303277496,1370.0
561,561.0,0.002192209549419765,1.0,8.148956468631426e-05,2.0,0.00012081881393953855,1371.0
562,562.0,0.0021580631904578496,1.0,8.16712274320685e-05,2.0,0.00012083341597900982,1372.0
563,563.0,0.0021243459079540766,1.0,8.185046433918761e-05,2.0,0.0001208479198112999,1373.0
564,564.0,0.002091091724871399,1.0,8.202729361777845e-05,2.0,0.00012086232587621106,1374.0
565,565.0,0.002058322241605725,1.0,8.220173324837365e-05,2.0,0.0001208766346032543,1375.0
566,566.0,0.0020260159058309766,1.0,8.237380452094649e-05,2.0,0.00012089084654391291,1376.0
567,567.0,0.001994131640362021,1.0,8.254353103084279e-05,2.0,0.00012090496234681716,1377.0
568,568.0,0.0019626426016758763,1.0,8.27109351193077e-05,2.0,0.00012091898267297352,1378.0
569,569.0,0.0019316103633168068,1.0,8.28760362287061e-05,2.0,0.00012093290814254954,1379.0
570,570.0,0.0019012483985223693,1.0,8.303885204269297e-05,2.0,0.0001209467393168012,1380.0
571,571.0,0.0018714884866639617,1.0,8.319940581352036e-05,2.0,0.00012096047669272573,1381.0
572,572.0,0.0018416813812461524,1.0,8.335773906600269e-05,2.0,0.00012097412069563167,1382.0
573,573.0,0.0018120306840950734,1.0,8.351388823062094e-05,2.0,0.00012098767163723507,1383.0
574,574.0,0.0017833106782195129,1.0,8.366783596498878e-05,2.0,0.00012100112968166576,1384.0
575,575.0,0.001755231085566944,1.0,8.381958213538766e-05,2.0,0.00012101449476512476,1385.0
576,576.0,0.001727067201449149,1.0,8.396919189159149e-05,2.0,0.00012102776650569345,1386.0
577,577.0,0.00169927216209763,1.0,8.411670668870829e-05,2.0,0.00012104094406436503,1387.0
578,578.0,0.001672334593334172,1.0,8.426210745236927e-05,2.0,0.00012105402607962237,1388.0
579,579.0,0.0016456560182579873,1.0,8.440541346384074e-05,2.0,0.00012106701064338969,1389.0
580,580.0,0.0016190633065181668,1.0,8.454668568385129e-05,2.0,0.00012107989567171686,1390.0
581,581.0,0.0015931385964142678,1.0,8.46859350242282e-05,2.0,0.00012109267963418636,1391.0
582,582.0,0.0015677179363143856,1.0,8.4823158000547e-05,2.0,0.00012110536328638124,1392.0
583,583.0,0.0015423790254567213,1.0,8.495840077767148e-05,2.0,0.00012111795128861487,1393.0
584,584.0,0.0015174624871981445,1.0,8.50916960711224e-05,2.0,0.0001211304533591823,1394.0
585,585.0,0.0014930931294999642,1.0,8.522304101022262e-05,2.0,0.00012114288137234395,1395.0
586,586.0,0.0014688806848544205,1.0,8.535246197372917e-05,2.0,0.00012115524365828643,1396.0
587,587.0,0.0014449046411833676,1.0,8.5479996358645e-05,2.0,0.00012116753936465419,1397.0
588,588.0,0.001421441826524598,1.0,8.560564855828217e-05,2.0,0.00012117975999808286,1398.0
589,589.0,0.0013984152150329384,1.0,8.572942998337335e-05,2.0,0.00012119190126701853,1399.0
590,590.0,0.0013759431232737037,1.0,8.585137605053605e-05,2.0,0.00012120397301827683,1400.0
591,591.0,0.001354327514891696,1.0,8.597151592374995e-05,2.0,0.0001212159994934194,1401.0
592,592.0,0.0013331299233620946,1.0,8.60898892773836e-05,2.0,0.0001212279996353292,1402.0
593,593.0,0.00131156264489292,1.0,8.620656218985375e-05,2.0,0.00012123996604810271,1403.0
594,594.0,0.001289708067441663,1.0,8.632156339327197e-05,2.0,0.00012125186333034299,1404.0
595,595.0,0.0012681425701183218,1.0,8.643485382501649e-05,2.0,0.00012126364823587034,1405.0
596,596.0,0.001247329443976142,1.0,8.654640148526141e-05,2.0,0.00012127529849736343,1406.0
597,597.0,0.0012274207573788494,1.0,8.665622429676664e-05,2.0,0.0001212868255903881,1407.0
598,598.0,0.0012081641870992804,1.0,8.67643806101129e-05,2.0,0.0001212982653747436,1408.0
599,599.0,0.0011889836144573511,1.0,8.68709424099574e-05,2.0,0.00012130965407180185,1409.0
600,600.0,0.0011695380553230078,1.0,8.69759602108497e-05,2.0,0.00012132100367529939,1410.0
601,601.0,0.001150183123466488,1.0,8.707943471713834e-05,2.0,0.00012133229887588168,1411.0
602,602.0,0.001131340024895871,1.0,8.718133701918614e-05,2.0,0.00012134351555956063,1412.0
603,603.0,0.0011131346617973769,1.0,8.728166922191e-05,2.0,0.00012135463770010362,1413.0
604,604.0,0.0010954288660860022,1.0,8.738047035657955e-05,2.0,0.00012136566262376359,1414.0
605,605.0,0.0010779497679217025,1.0,8.747779075225048e-05,2.0,0.00012137659903214463,1415.0
606,606.0,0.0010605145367294424,1.0,8.757366896326191e-05,2.0,0.00012138746094681683,1416.0
607,607.0,0.0010431607221927793,1.0,8.766811988607207e-05,2.0,0.00012139825896336478,1417.0
608,608.0,0.0010261375864573038,1.0,8.776114252755076e-05,2.0,0.00012140899584993763,1418.0
609,609.0,0.0010095776364794748,1.0,8.785273927943719e-05,2.0,0.00012141966875782558,1419.0
610,610.0,0.0009934161200626445,1.0,8.794293455366555e-05,2.0,0.00012143027344654229,1420.0
611,611.0,0.0009775199890118304,1.0,8.803176461409854e-05,2.0,0.00012144080672410289,1421.0
612,612.0,0.0009617772397155667,1.0,8.811926024793029e-05,2.0,0.00012145126677501698,1422.0
613,613.0,0.0009461824591058466,1.0,8.820544070780067e-05,2.0,0.00012146165313496128,1423.0
614,614.0,0.0009308084088145051,1.0,8.829031550841824e-05,2.0,0.00012147196617950758,1424.0
615,615.0,0.0009157541271828247,1.0,8.837389379641626e-05,2.0,0.00012148220687481218,1425.0
616,616.0,0.0009010389902099148,1.0,8.84561912614679e-05,2.0,0.00012149237717443042,1426.0
617,617.0,0.0008865957451155105,1.0,8.853723249061049e-05,2.0,0.00012150248046397434,1427.0
618,618.0,0.0008723564827217722,1.0,8.86170439457863e-05,2.0,0.00012151252072734349,1428.0
619,619.0,0.0008582905943419772,1.0,8.869564628414272e-05,2.0,0.00012152250050554638,1429.0
620,620.0,0.0008444168607170955,1.0,8.877305426984696e-05,2.0,0.00012153241945896972,1430.0
621,621.0,0.0008307695022035758,1.0,8.884928005929684e-05,2.0,0.00012154227476266177,1431.0
622,622.0,0.0008173769538978371,1.0,8.892433757935922e-05,2.0,0.00012155206302455838,1432.0
623,623.0,0.0008042398673461322,1.0,8.899824390658515e-05,2.0,0.00012156178228185842,1433.0
624,624.0,0.0007913263389291903,1.0,8.907101876233672e-05,2.0,0.00012157143310210215,1434.0
625,625.0,0.0007786065798531714,1.0,8.914268204388455e-05,2.0,0.00012158101828967828,1435.0
626,626.0,0.0007660671273937503,1.0,8.921325091761291e-05,2.0,0.00012159054132364053,1436.0
627,627.0,0.0007537177090186038,1.0,8.928273999411356e-05,2.0,0.00012160000457644915,1437.0
628,628.0,0.0007415616207368587,1.0,8.93511627744881e-05,2.0,0.0001216094084452338,1438.0
629,629.0,0.0007296172739711204,1.0,8.941853371752905e-05,2.0,0.00012161875186386095,1439.0
630,630.0,0.0007178735682616613,1.0,8.948486766567158e-05,2.0,0.00012162803354844795,1440.0
631,631.0,0.0007063353465730436,1.0,8.955018119782012e-05,2.0,0.00012163725294537194,1441.0
632,632.0,0.0006949680375005506,1.0,8.961448998872567e-05,2.0,0.00012164641038453443,1442.0
633,633.0,0.0006837648890452259,1.0,8.967781023323325e-05,2.0,0.00012165550665857245,1443.0
634,634.0,0.000672718006016417,1.0,8.974015510886632e-05,2.0,0.00012166454254141745,1444.0
635,635.0,0.0006618330827436645,1.0,8.980153726154765e-05,2.0,0.00012167351842890519,1445.0
636,636.0,0.0006510840268582587,1.0,8.986196869928959e-05,2.0,0.00012168243422020443,1446.0
637,637.0,0.0006404720688697557,1.0,8.9921462010376e-05,2.0,0.0001216912892497958,1447.0
638,638.0,0.0006300108842069122,1.0,8.998002750349124e-05,2.0,0.00012170008237867385,1448.0
639,639.0,0.0006198132872618429,1.0,9.003767565888003e-05,2.0,0.00012170881199985897,1449.0
640,640.0,0.0006099817927091705,1.0,9.009441824875843e-05,2.0,0.00012171747605632079,1450.0
641,641.0,0.0006005561326069638,1.0,9.015027727738121e-05,2.0,0.00012172607185583539,1451.0
642,642.0,0.0005912995095414929,1.0,9.020528408170265e-05,2.0,0.00012173459611127892,1452.0
643,643.0,0.0005819159254422466,1.0,9.025947369020233e-05,2.0,0.00012174304534711398,1453.0
644,644.0,0.0005723051909448969,1.0,9.031285985633374e-05,2.0,0.00012175141718252966,1454.0
645,645.0,0.0005626895818256479,1.0,9.036542964335451e-05,2.0,0.00012175971270411065,1455.0
646,646.0,0.000553353274552704,1.0,9.04171610508979e-05,2.0,0.00012176794025901136,1456.0
647,647.0,0.0005443848579649634,1.0,9.04680521633889e-05,2.0,0.00012177611881893098,1457.0
648,648.0,0.0005356916844459601,1.0,9.051812681078097e-05,2.0,0.00012178427868750639,1458.0
649,649.0,0.0005271406647208496,1.0,9.056741692478396e-05,2.0,0.00012179245259938045,1459.0
650,650.0,0.0005186648907848216,1.0,9.061594613525957e-05,2.0,0.00012180066039842012,1460.0
651,651.0,0.0005102885733648762,1.0,9.06637260787152e-05,2.0,0.0001218088911236169,1461.0
652,652.0,0.000502046686706743,1.0,9.071076236833597e-05,2.0,0.00012181710304376763,1462.0
653,653.0,0.0004939350529559864,1.0,9.075706284715639e-05,2.0,0.00012182524200445697,1463.0
654,654.0,0.00048589945385346585,1.0,9.080263857042447e-05,2.0,0.00012183326961946392,1464.0
655,655.0,0.00047794646349400195,1.0,9.084750025589479e-05,2.0,0.00012184117951589019,1465.0
656,656.0,0.0004701401498005208,1.0,9.089165373372847e-05,2.0,0.000121848993354999,1466.0
657,657.0,0.00046253394488658895,1.0,9.093510546199155e-05,2.0,0.00012185674451428458,1467.0
658,658.0,0.0004551047139129056,1.0,9.097786775823176e-05,2.0,0.00012186446114559512,1468.0
659,659.0,0.00044777124579684286,1.0,9.101995784435013e-05,2.0,0.00012187215680843452,1469.0
660,660.0,0.00044048157405139675,1.0,9.106139088441117e-05,2.0,0.00012187982981475627,1470.0
661,661.0,0.0004332617104142299,1.0,9.11021746877587e-05,2.0,0.00012188746814693622,1471.0
662,662.0,0.0004261736948083921,1.0,9.114231235701653e-05,2.0,0.00012189505629990567,1472.0
663,663.0,0.0004192359149148585,1.0,9.118180938743492e-05,2.0,0.0001219025814167396,1473.0
664,664.0,0.0004124295630875969,1.0,9.1220676958209e-05,2.0,0.00012191003821973259,1474.0
665,665.0,0.0004057218916691312,1.0,9.125892796026965e-05,2.0,0.00012191743065811384,1475.0
666,666.0,0.000399097624942102,1.0,9.129657360314416e-05,2.0,0.00012192476881388379,1476.0
667,667.0,0.00039256096945308353,1.0,9.133362213739004e-05,2.0,0.00012193206316290752,1477.0
668,668.0,0.0003861255524099908,1.0,9.137008044427428e-05,2.0,0.00012193931953494763,1478.0
669,669.0,0.0003798022421357846,1.0,9.14059558132673e-05,2.0,0.00012194653749741127,1479.0
670,670.0,0.0003735875498895399,1.0,9.144125680375649e-05,2.0,0.00012195371192353399,1480.0
671,671.0,0.0003674704265146251,1.0,9.147599299455585e-05,2.0,0.00012196083685072261,1481.0
672,672.0,0.0003614405517279043,1.0,9.151017367139005e-05,2.0,0.00012196790925923197,1482.0
673,673.0,0.0003554966624516853,1.0,9.154380713359085e-05,2.0,0.00012197493072244483,1483.0
674,674.0,0.0003496429001018307,1.0,9.15769007584375e-05,2.0,0.00012198190610139586,1484.0
675,675.0,0.0003438823428603263,1.0,9.16094618286907e-05,2.0,0.00012198884044824305,1485.0
676,676.0,0.00033821431830144584,1.0,9.164149802721593e-05,2.0,0.00012199573621248744,1486.0
677,677.0,0.00033263542060870923,1.0,9.167301733972827e-05,2.0,0.00012200259222051009,1487.0
678,678.0,0.0003271427040973341,1.0,9.170402771087023e-05,2.0,0.00012200940492298704,1488.0
679,679.0,0.00032173456792059207,1.0,9.173453679290002e-05,2.0,0.00012201617078269442,1489.0
680,680.0,0.0003164096885958707,1.0,9.176455198695144e-05,2.0,0.0001220228883669285,1490.0
681,681.0,0.0003111665016319758,1.0,9.179408056561764e-05,2.0,0.00012202955893687026,1491.0
682,682.0,0.0003060028775012845,1.0,9.182312969777778e-05,2.0,0.00012203618554677229,1492.0
683,683.0,0.0003009175747343588,1.0,9.185170642587499e-05,2.0,0.00012204277141396623,1493.0
684,684.0,0.0002959104332247114,1.0,9.187981761339685e-05,2.0,0.00012204931858124908,1494.0
685,685.0,0.00029098183786693333,1.0,9.190747002582855e-05,2.0,0.00012205582743461267,1495.0
686,686.0,0.0002861316509235867,1.0,9.19346704295421e-05,2.0,0.00012206229704013016,1496.0
687,687.0,0.0002813584694839845,1.0,9.196142564154776e-05,2.0,0.00012206872595481614,1497.0
688,688.0,0.00027666001946024426,1.0,9.198774248112824e-05,2.0,0.00012207511302050143,1498.0
689,689.0,0.0002720334051635544,1.0,9.20136276530702e-05,2.0,0.00012208145787457792,1499.0
690,690.0,0.0002674770985184566,1.0,9.203908766697128e-05,2.0,0.00012208776098029917,1500.0
691,691.0,0.0002629909928776366,1.0,9.206412877940701e-05,2.0,0.00012209402333126796,1501.0
692,692.0,0.0002585756343202339,1.0,9.208875711920899e-05,2.0,0.00012210024600474605,1502.0
693,693.0,0.00025423040611613934,1.0,9.211297881792094e-05,2.0,0.0001221064298065482,1503.0
694,694.0,0.0002499531048164393,1.0,9.213680006964554e-05,2.0,0.0001221125751330985,1504.0
695,695.0,0.0002457413781622869,1.0,9.216022702366751e-05,2.0,0.00012211868202097417,1505.0
696,696.0,0.00024159401423642167,1.0,9.218326563783923e-05,2.0,0.00012212475028576037,1506.0
697,697.0,0.00023751115632638338,1.0,9.220592166434217e-05,2.0,0.0001221307796353069,1507.0
698,698.0,0.00023349311086753044,1.0,9.222820075434082e-05,2.0,0.00012213676973859487,1508.0
699,699.0,0.00022953931818913158,1.0,9.22501085826247e-05,2.0,0.00012214272022880568,1509.0
700,700.0,0.0002256483414703976,1.0,9.227165086244249e-05,2.0,0.00012214863064453988,1510.0
701,701.0,0.0002218184469855932,1.0,9.22928332653668e-05,2.0,0.0001221545003468816,1511.0
702,702.0,0.00021804832477053242,1.0,9.231366134003298e-05,2.0,0.00012216032840913038,1512.0
703,703.0,0.0002143370966408798,1.0,9.233414048435298e-05,2.0,0.0001221661135498268,1513.0
704,704.0,0.00021068400820632127,1.0,9.235427598426073e-05,2.0,0.0001221718540500264,1514.0
705,705.0,0.00020708780643901588,1.0,9.237407305326071e-05,2.0,0.00012217754783422165,1515.0
706,706.0,0.00020354629399122089,1.0,9.23935368435806e-05,2.0,0.00012218319264457867,1516.0
707,707.0,0.00020005576012188612,1.0,9.241267239982486e-05,2.0,0.0001221887867507078,1517.0
708,708.0,0.00019661037906878976,1.0,9.243148457138357e-05,2.0,0.00012219432996633583,1518.0
709,709.0,0.00019320112955029933,1.0,9.244997787213436e-05,2.0,0.00012219982573851088,1519.0
710,710.0,0.00018982052723545885,1.0,9.246815628436096e-05,2.0,0.0001222052829522566,1520.0
711,711.0,0.00018647863537676326,1.0,9.248602296253374e-05,2.0,0.00012221071802515814,1521.0
712,712.0,0.00018325783527752486,1.0,9.2503580374553e-05,2.0,0.00012221615288661707,1522.0
713,713.0,0.0001802891103536752,1.0,9.252083192451146e-05,2.0,0.0001222216103479403,1523.0
714,714.0,0.00017752905758236664,1.0,9.253778864561402e-05,2.0,0.00012222710259663185,1524.0
715,715.0,0.00017455297081652119,1.0,9.255447370527032e-05,2.0,0.00012223262283689418,1525.0
716,716.0,0.00017119939245420588,1.0,9.257090627239132e-05,2.0,0.00012223814164852612,1526.0
717,717.0,0.00016792982250090916,1.0,9.258706620947486e-05,2.0,0.00012224361814088577,1527.0
718,718.0,0.00016513131275475813,1.0,9.26029184159031e-05,2.0,0.00012224901619713296,1528.0
719,719.0,0.0001625787255246249,1.0,9.261847051338623e-05,2.0,0.00012225431905507956,1529.0
720,720.0,0.00015975325669507568,1.0,9.263376598588817e-05,2.0,0.00012225953256028114,1530.0
721,721.0,0.0001566690188761065,1.0,9.264882748984276e-05,2.0,0.0001222646792894056,1531.0
722,722.0,0.00015381223651853387,1.0,9.266362962410782e-05,2.0,0.0001222697878833153,1532.0
723,723.0,0.0001512715296614635,1.0,9.267814828135842e-05,2.0,0.0001222748828251529,1533.0
724,724.0,0.00014864112430891153,1.0,9.269240441100556e-05,2.0,0.00012227997686354653,1534.0
725,725.0,0.00014574539564089976,1.0,9.270642719343269e-05,2.0,0.00012228506883430078,1535.0
726,726.0,0.00014294705971808804,1.0,9.272020820521393e-05,2.0,0.00012229014649553345,1536.0
727,727.0,0.00014045067207460829,1.0,9.273372273348284e-05,2.0,0.00012229519386703055,1537.0
728,728.0,0.00013810206581456696,1.0,9.274697969400606e-05,2.0,0.00012230019850409228,1538.0
729,729.0,0.00013577638073839168,1.0,9.276000698448283e-05,2.0,0.00012230515629351333,1539.0
730,730.0,0.0001337064796642423,1.0,9.277281821770125e-05,2.0,0.00012231007123688443,1540.0
731,731.0,0.00013192927820442318,1.0,9.278541543039172e-05,2.0,0.00012231495235884705,1541.0
732,732.0,0.00013011445516961955,1.0,9.27978222710906e-05,2.0,0.0001223198088001732,1542.0
733,733.0,0.00012790793919178507,1.0,9.281006582844361e-05,2.0,0.0001223246463474559,1543.0
734,734.0,0.0001253157153731509,1.0,9.282214254527085e-05,2.0,0.0001223294659552779,1544.0
735,735.0,0.00012257988405033946,1.0,9.283401599358933e-05,2.0,0.0001223342645388506,1545.0
736,736.0,0.00011996722628186054,1.0,9.284565028369423e-05,2.0,0.0001223390370047355,1546.0
737,737.0,0.00011769754140593852,1.0,9.285703199032472e-05,2.0,0.00012234377822312268,1547.0
738,738.0,0.00011588301473863145,1.0,9.286817245913894e-05,2.0,0.0001223484843960285,1548.0
739,739.0,0.00011434818941274135,1.0,9.287910345798808e-05,2.0,0.00012235315364141755,1549.0
740,740.0,0.00011264965205062901,1.0,9.288986719217e-05,2.0,0.00012235778612593436,1550.0
741,741.0,0.00011051123380298382,1.0,9.290048958762406e-05,2.0,0.0001223623838284512,1551.0
742,742.0,0.00010812849013197136,1.0,9.291095538493565e-05,2.0,0.00012236694996047413,1552.0
743,743.0,0.00010591340375318693,1.0,9.292122365662874e-05,2.0,0.00012237148810968133,1553.0
744,744.0,0.00010407256326770937,1.0,9.293127163148012e-05,2.0,0.00012237600134750104,1554.0
745,745.0,0.00010251171491994038,1.0,9.294111482003653e-05,2.0,0.00012238049159295477,1555.0
746,746.0,0.00010097835373203186,1.0,9.295078794344218e-05,2.0,0.00012238495939444647,1556.0
747,747.0,9.924483514425513e-05,1.0,9.296031697653618e-05,2.0,0.00012238940414163068,1557.0
748,748.0,9.728603008334339e-05,1.0,9.296970443027169e-05,2.0,0.00012239382454581898,1558.0
749,749.0,9.531274534043355e-05,1.0,9.297893165113829e-05,2.0,0.00012239821919770178,1559.0
750,750.0,9.356106878265417e-05,1.0,9.29879776423043e-05,2.0,0.00012240258703130423,1560.0
751,751.0,9.205568762782766e-05,1.0,9.299684100413272e-05,2.0,0.00012240692756966057,1561.0
752,752.0,9.061152070084737e-05,1.0,9.300554229502152e-05,2.0,0.0001224112409586653,1562.0
753,753.0,8.905310054120277e-05,1.0,9.301410437826492e-05,2.0,0.00012241552777555458,1563.0
754,754.0,8.738340376137388e-05,1.0,9.302253290957028e-05,2.0,0.00012241978878500362,1564.0
755,755.0,8.572631315738301e-05,1.0,9.303081722341799e-05,2.0,0.00012242402468483896,1565.0
756,756.0,8.417300831440675e-05,1.0,9.30389469280823e-05,2.0,0.0001224282359884776,1566.0
757,757.0,8.27219533315374e-05,1.0,9.30469231558688e-05,2.0,0.0001224324229834065,1567.0
758,758.0,8.131998098660004e-05,1.0,9.305475552494226e-05,2.0,0.00012243658578538596,1568.0
759,759.0,7.991584269177001e-05,1.0,9.306245351448244e-05,2.0,0.00012244072439869538,1569.0
760,760.0,7.849041088120516e-05,1.0,9.307002165915349e-05,2.0,0.0001224448387757492,1570.0
761,761.0,7.706465648641392e-05,1.0,9.30774597255734e-05,2.0,0.00012244892884216038,1571.0
762,762.0,7.567749473544318e-05,1.0,9.308476570035552e-05,2.0,0.00012245299449498923,1572.0
763,763.0,7.434661893132341e-05,1.0,9.309193952227239e-05,2.0,0.00012245703559431737,1573.0
764,764.0,7.305428796005357e-05,1.0,9.309898475361823e-05,2.0,0.0001224610519586121,1574.0
765,765.0,7.177352502061309e-05,1.0,9.310590660566875e-05,2.0,0.00012246504336471252,1575.0
766,766.0,7.049826572576198e-05,1.0,9.311270863983958e-05,2.0,0.00012246900952869578,1576.0
767,767.0,6.924218488716807e-05,1.0,9.31193919070037e-05,2.0,0.00012247295004889515,1577.0
768,768.0,6.801710378061523e-05,1.0,9.312595689404869e-05,2.0,0.00012247686431997423,1578.0
769,769.0,6.682152353286278e-05,1.0,9.313240536202674e-05,2.0,0.0001224807514250468,1579.0
770,770.0,6.564601068614315e-05,1.0,9.313874017394537e-05,2.0,0.00012248461005769993,1580.0
771,771.0,6.44827242912276e-05,1.0,9.314496405440831e-05,2.0,0.00012248843847864578,1581.0
772,772.0,6.33296011495121e-05,1.0,9.315107885041997e-05,2.0,0.0001224922346392271,1582.0
773,773.0,6.218943778801077e-05,1.0,9.315708567942326e-05,2.0,0.0001224959965062037,1583.0
774,774.0,6.106667222083141e-05,1.0,9.31629854673192e-05,2.0,0.00012249972291481946,1584.0
775,775.0,5.996159922304196e-05,1.0,9.316877940116881e-05,2.0,0.00012250341480532793,1585.0
776,776.0,5.8869424559501435e-05,1.0,9.317446908220666e-05,2.0,0.00012250707686083456,1586.0
777,777.0,5.779142825946339e-05,1.0,9.318005613988404e-05,2.0,0.00012251071803784356,1587.0
778,778.0,5.674549712139499e-05,1.0,9.3185541757637e-05,2.0,0.00012251435011556555,1588.0
779,779.0,5.57764784588259e-05,1.0,9.319092723880563e-05,2.0,0.00012251798340346846,1589.0
780,780.0,5.492183157728348e-05,1.0,9.319621555434304e-05,2.0,0.00012252162239235882,1590.0
781,781.0,5.4172429320001156e-05,1.0,9.320141385602384e-05,2.0,0.00012252526358121462,1591.0
782,782.0,5.3429487112221435e-05,1.0,9.320653278894899e-05,2.0,0.00012252889749956672,1592.0
783,783.0,5.257191533864215e-05,1.0,9.321158215002674e-05,2.0,0.00012253251507644228,1593.0
784,784.0,5.1559125600291336e-05,1.0,9.321656253010351e-05,2.0,0.00012253611616389054,1594.0
785,785.0,5.046858307999471e-05,1.0,9.322146323215665e-05,2.0,0.000122539710739795,1595.0
786,786.0,4.9418860232934724e-05,1.0,9.32262697731986e-05,2.0,0.0001225433098848126,1596.0
787,787.0,4.848812755146296e-05,1.0,9.323097488967017e-05,2.0,0.00012254691377935098,1597.0
788,788.0,4.768855120255768e-05,1.0,9.323558237203589e-05,2.0,0.0001225505075640181,1598.0
789,789.0,4.6976048458121744e-05,1.0,9.324010330045195e-05,2.0,0.00012255406736288722,1599.0
790,790.0,4.6275820280914136e-05,1.0,9.324454989191808e-05,2.0,0.00012255757249047657,1600.0
791,791.0,4.5522086661933796e-05,1.0,9.324893025529834e-05,2.0,0.0001225610161997441,1601.0
792,792.0,4.470174507588873e-05,1.0,9.325324552588257e-05,2.0,0.00012256440965561805,1602.0
793,793.0,4.3857222185047484e-05,1.0,9.32574907048316e-05,2.0,0.00012256777634822049,1603.0
794,794.0,4.304502944440115e-05,1.0,9.32616595705853e-05,2.0,0.00012257114008769237,1604.0
795,795.0,4.229347468500253e-05,1.0,9.326574985760474e-05,2.0,0.00012257451473719178,1605.0
796,796.0,4.1594705440061186e-05,1.0,9.326976457096025e-05,2.0,0.00012257789986110456,1606.0
797,797.0,4.092284333033611e-05,1.0,9.327370935680635e-05,2.0,0.0001225812849978727,1607.0
798,798.0,4.025392742459994e-05,1.0,9.327758912996136e-05,2.0,0.00012258465590837621,1608.0
799,799.0,3.9578101997872e-05,1.0,9.328140639223417e-05,2.0,0.00012258800055589653,1609.0
800,800.0,3.889875972401592e-05,1.0,9.328516141077427e-05,2.0,0.00012259131174157948,1610.0
801,801.0,3.8224008290916556e-05,1.0,9.328885353347108e-05,2.0,0.00012259458779267089,1611.0
802,802.0,3.756091069885834e-05,1.0,9.329248242474929e-05,2.0,0.00012259783164749924,1612.0
803,803.0,3.6915921593771954e-05,1.0,9.329604850552593e-05,2.0,0.00012260104949983851,1613.0
804,804.0,3.6294212523113225e-05,1.0,9.32995528558857e-05,2.0,0.000122604248771579,1614.0
805,805.0,3.5695864454362994e-05,1.0,9.330299715843846e-05,2.0,0.00012260743559991974,1615.0
806,806.0,3.511457177995356e-05,1.0,9.33063835787001e-05,2.0,0.00012261061244949226,1616.0
807,807.0,3.45408893602228e-05,1.0,9.330971429016736e-05,2.0,0.00012261377738588856,1617.0
808,808.0,3.3967915462080906e-05,1.0,9.331299087835557e-05,2.0,0.00012261692551109965,1618.0
809,809.0,3.3395287122761433e-05,1.0,9.331621404771494e-05,2.0,0.00012262005193688685,1619.0
810,810.0,3.282882204400479e-05,1.0,9.331938385882089e-05,2.0,0.00012262315443991822,1620.0
811,811.0,3.2276087412816196e-05,1.0,9.332250033847684e-05,2.0,0.00012262623433223865,1621.0
812,812.0,3.174167606702715e-05,1.0,9.332556405652228e-05,2.0,0.00012262929527829888,1622.0
813,813.0,3.122523580256045e-05,1.0,9.332857628919716e-05,2.0,0.00012263234103928713,1623.0
814,814.0,3.0722466673196365e-05,1.0,9.333153874165013e-05,2.0,0.00012263537368595767,1624.0
815,815.0,3.0227808320477905e-05,1.0,9.333445308645571e-05,2.0,0.00012263839314932042,1625.0
816,816.0,2.9737257358613238e-05,1.0,9.333732059512859e-05,2.0,0.00012264139803293107,1626.0
817,817.0,2.9250214286787045e-05,1.0,9.334014202040744e-05,2.0,0.00012264438674505508,1627.0
818,818.0,2.8769318288313984e-05,1.0,9.334291774150375e-05,2.0,0.0001226473582724642,1628.0
819,819.0,2.829842650089358e-05,1.0,9.334564808178136e-05,2.0,0.00012265031229643917,1629.0
820,820.0,2.784008848923329e-05,1.0,9.334833361107228e-05,2.0,0.00012265324895108833,1630.0
821,821.0,2.7394208676194613e-05,1.0,9.33509752594072e-05,2.0,0.00012265616854263442,1631.0
822,822.0,2.6958593702113003e-05,1.0,9.335357419499628e-05,2.0,0.0001226590714429155,1632.0
823,823.0,2.653069463121222e-05,1.0,9.335613157731718e-05,2.0,0.00012266195812042768,1633.0
824,824.0,2.6109123055312204e-05,1.0,9.335864836126245e-05,2.0,0.00012266482914753937,1634.0
825,825.0,2.5693947830361648e-05,1.0,9.336112526391028e-05,2.0,0.0001226676850903608,1635.0
826,826.0,2.528599731550328e-05,1.0,9.336356287284029e-05,2.0,0.00012267052632384295,1636.0
827,827.0,2.4885954103600233e-05,1.0,9.336596178217273e-05,2.0,0.00012267335290124898,1637.0
828,828.0,2.4493924490038665e-05,1.0,9.336832266348033e-05,2.0,0.00012267616456201378,1638.0
829,829.0,2.41095929787658e-05,1.0,9.337064625218522e-05,2.0,0.0001226789608757235,1639.0
830,830.0,2.3732580445973044e-05,1.0,9.337293329375342e-05,2.0,0.0001226817414362517,1640.0
831,831.0,2.3362669638880842e-05,1.0,9.337518450430825e-05,2.0,0.00012268450602578399,1641.0
832,832.0,2.2999798980392258e-05,1.0,9.337740056468258e-05,2.0,0.0001226872546793553,1642.0
833,833.0,2.2643944162445157e-05,1.0,9.337958213552737e-05,2.0,0.0001226899876373225,1643.0
834,834.0,2.2294994426168445e-05,1.0,9.338172987184411e-05,2.0,0.0001226927052200595,1644.0
835,835.0,2.195270251385316e-05,1.0,9.338384442646205e-05,2.0,0.00012269540769169795,1645.0
836,836.0,2.1616708077400086e-05,1.0,9.338592644196229e-05,2.0,0.0001226980951804161,1646.0
837,837.0,2.1286601250915096e-05,1.0,9.338797653792703e-05,2.0,0.00012270076766814615,1647.0
838,838.0,2.096197924515717e-05,1.0,9.338999530037328e-05,2.0,0.0001227034250153706,1648.0
839,839.0,2.0642494000967235e-05,1.0,9.33919832771227e-05,2.0,0.0001227060669799531,1649.0
840,840.0,2.0327759919395487e-05,1.0,9.339394097845647e-05,2.0,0.00012270869319633366,1650.0
841,841.0,2.0017368375717268e-05,1.0,9.339586888222121e-05,2.0,0.00012271130313774503,1651.0
842,842.0,1.97106626748381e-05,1.0,9.339776743031793e-05,2.0,0.00012271389606266609,1652.0
843,843.0,1.9407479731295012e-05,1.0,9.339963702654625e-05,2.0,0.00012271647099032067,1653.0
844,844.0,1.910837616048634e-05,1.0,9.340147801342917e-05,2.0,0.00012271902670772346,1654.0
845,845.0,1.8818183293838422e-05,1.0,9.34032907183106e-05,2.0,0.00012272156184468583,1655.0
846,846.0,1.854468492924939e-05,1.0,9.340507552057661e-05,2.0,0.00012272407507032767,1656.0
847,847.0,1.8298827973742837e-05,1.0,9.340683325094698e-05,2.0,0.00012272656544525274,1657.0
848,848.0,1.807531934497121e-05,1.0,9.340856546730156e-05,2.0,0.00012272903309679668,1658.0
849,849.0,1.78496017415052e-05,1.0,9.341027475021126e-05,2.0,0.00012273148010818495,1659.0
850,850.0,1.7589903355624442e-05,1.0,9.341196318601698e-05,2.0,0.00012273391166730125,1660.0
851,851.0,1.729564007036119e-05,1.0,9.341363056723879e-05,2.0,0.00012273633658198052,1661.0
852,852.0,1.699814590859241e-05,1.0,9.3415273718424e-05,2.0,0.00012273876657057902,1662.0
853,853.0,1.6731215589440464e-05,1.0,9.341688940934751e-05,2.0,0.00012274121292060348,1663.0
854,854.0,1.6505670541826303e-05,1.0,9.341847733675993e-05,2.0,0.00012274368152252066,1664.0
855,855.0,1.630423475707537e-05,1.0,9.342004035451988e-05,2.0,0.0001227461682523861,1665.0
856,856.0,1.6094929402552303e-05,1.0,9.342158232765363e-05,2.0,0.000122748658768595,1666.0
857,857.0,1.5856281696186988e-05,1.0,9.342310550748041e-05,2.0,0.00012275113339677428,1667.0
858,858.0,1.5594835876408925e-05,1.0,9.34246091578687e-05,2.0,0.00012275357469729905,1668.0
859,859.0,1.533309717026716e-05,1.0,9.342609053653344e-05,2.0,0.00012275597289968516,1669.0
860,860.0,1.5082917843087784e-05,1.0,9.342754751244258e-05,2.0,0.00012275832734716583,1670.0
861,861.0,1.4832408914686486e-05,1.0,9.342898005708964e-05,2.0,0.00012276064482200525,1671.0
862,862.0,1.4550515146294404e-05,1.0,9.343038924934737e-05,2.0,0.00012276293741070985,1672.0
863,863.0,1.4214014834375973e-05,1.0,9.343177505736321e-05,2.0,0.00012276522032904287,1673.0
864,864.0,1.3833070486389665e-05,1.0,9.343313454771197e-05,2.0,0.00012276750990195882,1674.0
865,865.0,1.3504973647560476e-05,1.0,9.343446261711106e-05,2.0,0.00012276981954695442,1675.0
866,866.0,1.3398512349729187e-05,1.0,9.343575511155788e-05,2.0,0.00012277215553586497,1676.0
867,867.0,1.367948031650711e-05,1.0,9.343701696748907e-05,2.0,0.00012277451289474463,1677.0
868,868.0,1.4142981714108302e-05,1.0,9.34382688929018e-05,2.0,0.0001227768762135806,1678.0
869,869.0,1.422704727633163e-05,1.0,9.343954708860445e-05,2.0,0.00012277922440106546,1679.0
870,870.0,1.3608869546602427e-05,1.0,9.344086861175544e-05,2.0,0.0001227815387648631,1680.0
871,871.0,1.2738073832585717e-05,1.0,9.344219800886742e-05,2.0,0.00012278380918013973,1681.0
872,872.0,1.2320333558097432e-05,1.0,9.344346966020314e-05,2.0,0.00012278603634028606,1682.0
873,873.0,1.2583525903699583e-05,1.0,9.344465995759989e-05,2.0,0.00012278822954452887,1683.0
874,874.0,1.3102119945083196e-05,1.0,9.344581123407185e-05,2.0,0.00012279040211088553,1684.0
875,875.0,1.3203946737666482e-05,1.0,9.344698711925649e-05,2.0,0.00012279256663318822,1685.0
876,876.0,1.2678893656369867e-05,1.0,9.34482114809111e-05,2.0,0.00012279473156557452,1686.0
877,877.0,1.1978436832293114e-05,1.0,9.344944537426436e-05,2.0,0.00012279689982622576,1687.0
878,878.0,1.1633475766792435e-05,1.0,9.345063021735575e-05,2.0,0.00012279906915831692,1688.0
879,879.0,1.1696594066044471e-05,1.0,9.345174961653108e-05,2.0,0.00012280123400323074,1689.0
880,880.0,1.1789913883255111e-05,1.0,9.345283679151942e-05,2.0,0.0001228033878799196,1690.0
881,881.0,1.1593406193991034e-05,1.0,9.345392987780838e-05,2.0,0.000122805525649197,1691.0
882,882.0,1.120380766766801e-05,1.0,9.345503169808888e-05,2.0,0.00012280764480968232,1692.0
883,883.0,1.0952706572603233e-05,1.0,9.345611516651277e-05,2.0,0.00012280974569280677,1693.0
884,884.0,1.0975059978077442e-05,1.0,9.345716223671805e-05,2.0,0.00012281183065908545,1694.0
885,885.0,1.1079219323058132e-05,1.0,9.345818585119881e-05,2.0,0.00012281390282453428,1695.0
886,886.0,1.0998867886832566e-05,1.0,9.345921156602261e-05,2.0,0.00012281596486602908,1696.0
887,887.0,1.070117772156988e-05,1.0,9.346024702686136e-05,2.0,0.00012281801830971807,1697.0
888,888.0,1.0391714294577321e-05,1.0,9.346127498942429e-05,2.0,0.0001228200634054965,1698.0
889,889.0,1.0242399842771991e-05,1.0,9.346227514048943e-05,2.0,0.0001228220994331906,1699.0
890,890.0,1.0211241286894655e-05,1.0,9.346324637879643e-05,2.0,0.00012282412520477225,1700.0
891,891.0,1.0138846085735897e-05,1.0,9.346420367163893e-05,2.0,0.00012282613947712807,1701.0
892,892.0,9.956310926025479e-06,1.0,9.346515806204707e-05,2.0,0.0001228281412073056,1702.0
893,893.0,9.748879020977123e-06,1.0,9.346610569570299e-05,2.0,0.00012283012958987308,1703.0
894,894.0,9.625221305413851e-06,1.0,9.346703627794493e-05,2.0,0.00012283210400140836,1704.0
895,895.0,9.586893358145146e-06,1.0,9.346794748121566e-05,2.0,0.00012283406384282946,1705.0
896,896.0,9.54386764415099e-06,1.0,9.346884713522481e-05,2.0,0.00012283600841698258,1706.0
897,897.0,9.429525093729429e-06,1.0,9.346974321538992e-05,2.0,0.00012283793676092273,1707.0
898,898.0,9.26981573582371e-06,1.0,9.347063528250478e-05,2.0,0.00012283984757564343,1708.0
899,899.0,1.786918545959729e-05,1.0,9.347151667036124e-05,2.0,0.0001228417391505159,1709.0
900,900.0,1.5652300916012847e-05,2.0,9.347238313811332e-05,2.0,0.0001228436095220468,1710.0
901,901.0,2.376055233161428e-05,2.0,9.347405342838633e-05,2.0,0.00012284545676570117,1711.0
902,902.0,2.3404635217929453e-05,2.0,9.347551652384883e-05,2.0,0.00012284727983609883,1712.0
903,903.0,2.3603827270768694e-05,2.0,9.347773758013769e-05,2.0,0.00012284907968553995,1713.0
904,904.0,2.4163623120697045e-05,2.0,9.347992541808952e-05,2.0,0.00012285086107966257,1714.0
905,905.0,2.4975409568890803e-05,2.0,9.348213192814341e-05,2.0,0.00012285263390019845,1715.0
906,906.0,2.6001534818629884e-05,2.0,9.348439082243938e-05,2.0,0.00012285441375685418,1716.0
907,907.0,2.722730293460247e-05,2.0,9.348672566254526e-05,2.0,0.00012285621931230827,1717.0
908,908.0,2.8625225298403985e-05,2.0,9.348915649250031e-05,2.0,0.000122858067203675,1718.0
909,909.0,3.0160415369594537e-05,2.0,9.349170198473868e-05,2.0,0.00012285996438532288,1719.0
910,910.0,3.181990199975088e-05,2.0,9.349437824407579e-05,2.0,0.00012286190333192002,1720.0
911,911.0,3.3623570185338174e-05,2.0,9.34971981158826e-05,2.0,0.0001228638618262686,1721.0
912,912.0,3.560345163418941e-05,2.0,9.35001732348979e-05,2.0,0.00012286580969923385,1722.0
913,913.0,3.7777415425606276e-05,2.0,9.350331709738894e-05,2.0,0.0001228677183911589,1723.0
914,914.0,4.01422266625691e-05,2.0,9.350664619748058e-05,2.0,0.0001228695698387222,1724.0
915,915.0,4.2690696478630776e-05,2.0,9.351017870362352e-05,2.0,0.00012287136033842998,1725.0
916,916.0,4.542778736972386e-05,2.0,9.351393248575488e-05,2.0,0.00012287309916542797,1726.0
917,917.0,4.837203969974916e-05,2.0,9.351792474587934e-05,2.0,0.000122874803777748,1727.0
918,918.0,5.1543839999111465e-05,2.0,9.352217315477786e-05,2.0,0.0001228764943709071,1728.0
919,919.0,5.4954399817957675e-05,2.0,9.352669712246728e-05,2.0,0.00012287818932207008,1729.0
920,920.0,5.860841966395615e-05,2.0,9.353151797182195e-05,2.0,0.00012287990163229747,1730.0
921,921.0,6.251244835850183e-05,2.0,9.353665808149198e-05,2.0,0.0001228816365980141,1731.0
922,922.0,6.668121751132051e-05,2.0,9.354214027785421e-05,2.0,0.00012288339062522383,1732.0
923,923.0,7.113356777251632e-05,2.0,9.354798800884567e-05,2.0,0.0001228851522325165,1733.0
924,924.0,7.58857000200485e-05,2.0,9.355422611056394e-05,2.0,0.0001228869055947697,1734.0
925,925.0,8.09472170922534e-05,2.0,9.356088119314726e-05,2.0,0.00012288863623171814,1735.0
926,926.0,8.632380196712326e-05,2.0,9.356798139551301e-05,2.0,0.00012289033619367027,1736.0
927,927.0,9.202222008784576e-05,2.0,9.357555576977818e-05,2.0,0.0001228920061550849,1737.0
928,928.0,9.805309072031974e-05,2.0,9.358363391619157e-05,2.0,0.00012289365343492596,1738.0
929,929.0,0.00010442928691985918,2.0,9.359224608620393e-05,2.0,0.0001228952877796499,1739.0
930,930.0,0.00011116273091658201,2.0,9.360142354513924e-05,2.0,0.00012289691740225014,1740.0
931,931.0,0.00011826254756535409,2.0,9.361119878546543e-05,2.0,0.00012289854688300793,1741.0
932,932.0,0.00012573620202139233,2.0,9.362160544038289e-05,2.0,0.00012290017692167247,1742.0
933,933.0,0.00013359155706943118,2.0,9.363267802468544e-05,2.0,0.00012290180532259474,1743.0
934,934.0,0.00014183768419187751,2.0,9.364445178219913e-05,2.0,0.00012290342845134038,1744.0
935,935.0,0.00015048466187566714,2.0,9.365696272600186e-05,2.0,0.0001229050426225177,1745.0
936,936.0,0.00015954105819176607,2.0,9.367024775486223e-05,2.0,0.00012290664497816356,1746.0
937,937.0,0.00016901423615819276,2.0,9.368434475111429e-05,2.0,0.00012290823384210106,1747.0
938,938.0,0.00017890915740648722,2.0,9.369929244299717e-05,2.0,0.00012290980874997415,1748.0
939,939.0,0.00018923074975351687,2.0,9.371513029574928e-05,2.0,0.00012291137033024544,1749.0
940,940.0,0.00019998320854289642,2.0,9.373189829072066e-05,2.0,0.00012291292004335675,1750.0
941,941.0,0.0002111709340768485,2.0,9.37496369264577e-05,2.0,0.00012291445973690258,1751.0
942,942.0,0.00022279718958920968,2.0,9.376838715451537e-05,2.0,0.0001229159911167209,1752.0
943,943.0,0.0002348638131009596,2.0,9.378819040335295e-05,2.0,0.00012291751535151762,1753.0
944,944.0,0.00024737126970544204,2.0,9.380908847660747e-05,2.0,0.00012291903296112884,1754.0
945,945.0,0.00026031834410697804,2.0,9.383112342443654e-05,2.0,0.00012292054395640178,1755.0
946,946.0,0.00027370324853221725,2.0,9.385433741981369e-05,2.0,0.00012292204805740915,1756.0
947,947.0,0.0002875227300829747,2.0,9.387877260598167e-05,2.0,0.0001229235448878171,1757.0
948,948.0,0.0003017728148919167,2.0,9.390447104788566e-05,2.0,0.00012292503407331092,1758.0
949,949.0,0.0003164480408274181,2.0,9.393147459983584e-05,2.0,0.00012292651529641148,1759.0
950,950.0,0.00033154246670399836,2.0,9.395982484299912e-05,2.0,0.00012292798827362206,1760.0
951,951.0,0.00034705074234828636,2.0,9.398956295077014e-05,2.0,0.00012292945274492453,1761.0
952,952.0,0.00036297080794550553,2.0,9.402072964885725e-05,2.0,0.00012293090843009272,1762.0
953,953.0,0.00037930755035787094,2.0,9.405336527598733e-05,2.0,0.00012293235503849957,1763.0
954,954.0,0.00039607554855504754,2.0,9.40875100987585e-05,2.0,0.00012293379225734592,1764.0
955,955.0,0.0004132972507084129,2.0,9.412320497140069e-05,2.0,0.00012293521975368732,1765.0
956,956.0,0.0004309890614824561,2.0,9.416049225573229e-05,2.0,0.00012293663709597792,1766.0
957,957.0,0.000449135856863721,2.0,9.419941657196338e-05,2.0,0.0001229380436827017,1767.0
958,958.0,0.0004676671563615288,2.0,9.424002424083447e-05,2.0,0.0001229394386402677,1768.0
959,959.0,0.0004864689902214508,2.0,9.428236032219883e-05,2.0,0.0001229408208894264,1769.0
960,960.0,0.0005054374352255523,2.0,9.432646339832586e-05,2.0,0.00012294218923805116,1770.0
961,961.0,0.0005245436119666018,2.0,9.437236146171868e-05,2.0,0.00012294354277363255,1771.0
962,962.0,0.0005438382006273291,2.0,9.442007284361132e-05,2.0,0.00012294488121336876,1772.0
963,963.0,0.0005634104302552536,2.0,9.446961328272329e-05,2.0,0.00012294620567060617,1773.0
964,964.0,0.0005833260223561448,2.0,9.452100344119058e-05,2.0,0.00012294751916810522,1774.0
965,965.0,0.000603604557243751,2.0,9.457427256659797e-05,2.0,0.0001229488274517987,1775.0
966,966.0,0.0006242241149057308,2.0,9.462945629588412e-05,2.0,0.00012295013858714944,1776.0
967,967.0,0.0006451172609932891,2.0,9.468659231073329e-05,2.0,0.00012295146196193065,1777.0
968,968.0,0.0006661965566430718,2.0,9.474571641835878e-05,2.0,0.00012295280490514315,1778.0
969,969.0,0.0006873597648237137,2.0,9.48068582372468e-05,2.0,0.00012295416948269273,1779.0
970,970.0,0.0007085534337364985,2.0,9.487003928524891e-05,2.0,0.00012295554984177303,1780.0
971,971.0,0.0007297761198610552,2.0,9.493527155215866e-05,2.0,0.00012295693373357605,1781.0
972,972.0,0.000751060892045683,2.0,9.500256210427553e-05,2.0,0.00012295830690564255,1782.0
973,973.0,0.0007724323241435207,2.0,9.507191801256767e-05,2.0,0.00012295965860348293,1783.0
974,974.0,0.0007938752502262647,2.0,9.514334963686841e-05,2.0,0.0001229609847313434,1784.0
975,975.0,0.0008153574317614941,2.0,9.521686983024214e-05,2.0,0.00012296228762409582,1785.0
976,976.0,0.000836823278749226,2.0,9.529249016315974e-05,2.0,0.00012296357357433814,1786.0
977,977.0,0.0008582409103410724,2.0,9.537021929171665e-05,2.0,0.00012296484979361873,1787.0
978,978.0,0.0008795786004223842,2.0,9.54500607179014e-05,2.0,0.00012296612206558227,1788.0
979,979.0,0.0009008342310441926,2.0,9.553201503317712e-05,2.0,0.00012296739331877325,1789.0
980,980.0,0.0009219862415208978,2.0,9.561607992009332e-05,2.0,0.0001229686632694243,1790.0
981,981.0,0.0009430171007770055,2.0,9.570225297174095e-05,2.0,0.0001229699289776717,1791.0
982,982.0,0.0009638612190242537,2.0,9.579052982728658e-05,2.0,0.00012297118630914654,1792.0
983,983.0,0.0009844513157303504,2.0,9.58809045474595e-05,2.0,0.0001229724315569092,1793.0
984,984.0,0.001004708335109841,2.0,9.59733649925164e-05,2.0,0.00012297366262452997,1794.0
985,985.0,0.0010246110293051461,2.0,9.606789262688537e-05,2.0,0.00012297487927009405,1795.0
986,986.0,0.0010441708642323676,2.0,9.616446135104508e-05,2.0,0.000122976082598237,1796.0
987,987.0,0.0010634188634324696,2.0,9.626304302270658e-05,2.0,0.00012297727419389502,1797.0
988,988.0,0.0010823626236532635,2.0,9.636361059239632e-05,2.0,0.00012297845528695605,1798.0
989,989.0,0.0011009720481592272,2.0,9.64661399894962e-05,2.0,0.00012297962614279788,1799.0
990,990.0,0.001119198199270613,2.0,9.657060786993351e-05,2.0,0.00012298078575910236,1800.0
991,991.0,0.0011369748492563992,2.0,9.667698797063073e-05,3.0,0.00012298193189847552,1801.0
992,992.0,0.0011542566906437408,2.0,9.678524926440088e-05,3.0,0.00012298213194873294,1802.0
993,993.0,0.0011709927455116507,2.0,9.68953542518943e-05,3.0,0.00012298230552351723,1803.0
994,994.0,0.001187139714157634,2.0,9.700726094735783e-05,3.0,0.00012298358758474219,1804.0
995,995.0,0.0012026590547345344,2.0,9.712092229449561e-05,3.0,0.0001229848337402606,1805.0
996,996.0,0.001217562344082346,2.0,9.72362868753648e-05,3.0,0.00012298604635956455,1806.0
997,997.0,0.0012321640555569076,2.0,9.735329933927384e-05,3.0,0.0001229872303035701,1807.0
998,998.0,0.0012467107688648217,2.0,9.747190525567031e-05,3.0,0.0001229883949607452,1808.0
999,999.0,0.0012608961823007442,2.0,9.759208067166698e-05,3.0,0.0001229895553618599,1809.0
1000,1000.0,0.0012736770399446441,2.0,9.771382565999027e-05,3.0,0.00012299073019474482,1810.0
1001,1001.0,0.0012852573433529742,2.0,9.783711037433578e-05,3.0,0.00012299193601495172,1811.0
1002,1002.0,0.0012963510640313872,2.0,9.796180266432751e-05,3.0,0.00012299317946527555,1812.0
1003,1003.0,0.001307398752689233,2.0,9.808778975348568e-05,3.0,0.00012299317946527555,1813.0
1004,1004.0,0.0013178676712977423,2.0,9.821502843710255e-05,3.0,0.00012299317946527555,1814.0
1005,1005.0,0.0013272539570751722,2.0,9.834351863673992e-05,3.0,0.00012299317946527555,1815.0
1006,1006.0,0.0013359074236644578,2.0,9.847320783723527e-05,3.0,0.00012299317946527555,1816.0
1007,1007.0,0.0013439851387632925,2.0,9.860399358495372e-05,3.0,0.00012299317946527555,1817.0
1008,1008.0,0.0013514586254066506,2.0,9.873580743753893e-05,,,
1009,1009.0,0.00135826145311415,2.0,9.886859612841234e-05,,,
1010,1010.0,0.0013643962818394165,2.0,9.90023032952839e-05,,,
1011,1011.0,0.0013698423345047297,2.0,9.913686569307839e-05,,,
1012,1012.0,0.0013749262497317314,2.0,9.927222000248148e-05,,,
1013,1013.0,0.0013802957901280241,2.0,9.940830049649194e-05,,,
1014,1014.0,0.0013862703940294783,2.0,9.954507360475419e-05,,,
1015,1015.0,0.0013915590638395336,2.0,9.968257014372577e-05,,,
1016,1016.0,0.0013942630072290966,2.0,9.982085298822345e-05,,,
1017,1017.0,0.001394729974235337,2.0,9.995985631663018e-05,,,
1018,1018.0,0.0013948584359738273,2.0,0.00010009932387372818,,,
1019,1019.0,0.0013958614825937523,2.0,0.00010023903282926954,,,
1020,1020.0,0.0013975605053719352,2.0,0.00010037894967191945,,,
1021,1021.0,0.0013989203688465177,2.0,0.00010051916264037071,,,
1022,1022.0,0.0013991265919566075,2.0,0.00010065974248653037,,,
1023,1023.0,0.00139827736636246,2.0,0.00010080065601401955,,,
1024,1024.0,0.001396940086871736,2.0,0.00010094178762282886,,,
1025,1025.0,0.0013955583346731023,2.0,0.0001010830309884827,,,
1026,1026.0,0.0013941615260652026,2.0,0.00010122433662432662,,,
1027,1027.0,0.0013923075580643022,2.0,0.00010136569973120546,,,
1028,1028.0,0.0013896258921807395,2.0,0.00010150711847011581,,,
1029,1029.0,0.0013862767351817615,2.0,0.00010164854605370586,,,
1030,1030.0,0.0013827790601980963,2.0,0.00010178989771817104,,,
1031,1031.0,0.0013793297394254038,2.0,0.0001019311045611349,,,
1032,1032.0,0.0013757193616489452,2.0,0.00010207215027563516,,,
1033,1033.0,0.0013715688649203375,2.0,0.00010221303859380104,,,
1034,1034.0,0.0013666912200806303,2.0,0.00010235375184097679,,,
1035,1035.0,0.0013612542225951594,2.0,0.00010249423340027607,,,
1036,1036.0,0.0013557168320974186,2.0,0.00010263440715629394,,,
1037,1037.0,0.0013501271948071364,2.0,0.00010277421383263326,,,
1038,1038.0,0.0013442764904613128,2.0,0.00010291364107616219,,,
1039,1039.0,0.0013378311123101358,2.0,0.00010305268144278581,,,
1040,1040.0,0.001330789704941827,2.0,0.00010319130591453754,,,
1041,1041.0,0.0013233816242614398,2.0,0.00010332945086141389,,,
1042,1042.0,0.0013158449834436597,2.0,0.00010346705219005332,,,
1043,1043.0,0.0013082394354556656,2.0,0.00010360406924856686,,,
1044,1044.0,0.0013004125396673576,2.0,0.00010374048589493183,,,
1045,1045.0,0.0012921516444111053,2.0,0.00010387629212316459,,,
1046,1046.0,0.0012834023601428972,2.0,0.00010401146204434594,,,
1047,1047.0,0.0012742872214331073,2.0,0.00010414594751387445,,,
1048,1048.0,0.00126498810562508,2.0,0.00010427969449430825,,,
1049,1049.0,0.0012556282468159398,2.0,0.00010441266149553256,,,
1050,1050.0,0.0012462079759292218,2.0,0.00010454482586357785,,,
1051,1051.0,0.0012366712437286663,2.0,0.00010467617776456919,,,
1052,1052.0,0.0012269288492077238,2.0,0.00010480670738571667,,,
1053,1053.0,0.0012169308718895,2.0,0.00010493639901984771,,,
1054,1054.0,0.0012066062542462298,2.0,0.00010506522754685533,,,
1055,1055.0,0.0011960749605689743,2.0,0.0001051931625098222,,,
1056,1056.0,0.0011854383003784112,2.0,0.00010532016585912829,,,
1057,1057.0,0.0011749498970126508,2.0,0.00010544621205270337,,,
1058,1058.0,0.0011646253957874112,2.0,0.00010557128616492197,,,
1059,1059.0,0.0011544371426803147,2.0,0.00010569540005052749,,,
1060,1060.0,0.0011442257842685397,2.0,0.00010581856731950894,,,
1061,1061.0,0.0011339240327734577,2.0,0.00010594079875826425,,,
1062,1062.0,0.0011235835948778835,2.0,0.00010606208834314465,,,
1063,1063.0,0.0011128446485286988,2.0,0.00010618242291921697,,,
1064,1064.0,0.001101483314090261,2.0,0.00010630179480982238,,,
1065,1065.0,0.0010900562933031275,2.0,0.0001064201580532565,,,
1066,1066.0,0.0010792000080217486,2.0,0.00010653744267516203,,,
1067,1067.0,0.0010684124292673937,2.0,0.00010665363781464403,,,
1068,1068.0,0.001057233131156044,2.0,0.00010676880056324875,,,
1069,1069.0,0.001046219163845317,2.0,0.00010688293464796586,,,
1070,1070.0,0.0010359584192777564,2.0,0.00010699599459299072,,,
1071,1071.0,0.0010260456041151593,2.0,0.00010710799444118236,,,
1072,1072.0,0.0010155154457637955,2.0,0.00010721901137425891,,,
1073,1073.0,0.0010043316738530931,2.0,0.000107329079436983,,,
1074,1074.0,0.0009934181462291736,2.0,0.00010743812914576267,,,
1075,1075.0,0.0009832814468191118,2.0,0.0001075460868745265,,,
1076,1076.0,0.000973421520727064,2.0,0.00010765297820267612,,,
1077,1077.0,0.0009632470432113078,2.0,0.00010775888344616816,,,
1078,1078.0,0.0009528062169034099,2.0,0.00010786382934066028,,,
1079,1079.0,0.0009425346195620131,2.0,0.00010796777891990455,,,
1080,1080.0,0.0009327299705737617,2.0,0.00010807070032296103,,,
1081,1081.0,0.0009235969439058263,2.0,0.00010817260872547443,,,
1082,1082.0,0.0009148068848127852,2.0,0.00010827355163586674,,,
1083,1083.0,0.0009054290225937882,2.0,0.00010837359895896439,,,
1084,1084.0,0.0008952648871291222,2.0,0.0001084727852415711,,,
1085,1085.0,0.0008854661478008623,2.0,0.00010857104413271628,,,
1086,1086.0,0.0008768605885492789,2.0,0.00010866828750557586,,,
1087,1087.0,0.0008688812812475301,2.0,0.00010876455221507228,,,
1088,1088.0,0.0008603081692877256,2.0,0.00010885996539637005,,,
1089,1089.0,0.0008509147446719614,2.0,0.00010895459289261029,,,
1090,1090.0,0.0008417553074097323,2.0,0.000109048367756598,,,
1091,1091.0,0.0008332678619124011,2.0,0.00010914119811596527,,,
1092,1092.0,0.0008248996110351338,2.0,0.00010923310698112397,,,
1093,1093.0,0.0008164584305957185,2.0,0.00010932416535663711,,,
1094,1094.0,0.0008083485383893853,2.0,0.00010941438402879033,,,
1095,1095.0,0.0008007768857549359,2.0,0.00010950375280800568,,,
1096,1096.0,0.0007933731020586544,2.0,0.00010959230579737595,,,
1097,1097.0,0.0007865512564950073,2.0,0.00010968009993447292,,,
1098,1098.0,0.0007804800905037285,2.0,0.00010976715170785978,,,
1099,1099.0,0.0007743405311083292,2.0,0.00010985352316674724,,,
1100,1100.0,0.0007668880944290886,2.0,0.00010993929512610387,,,
1101,1101.0,0.0007583392714604808,2.0,0.00011002445855102734,,,
1102,1102.0,0.0007501304015706766,2.0,0.00011010886736444316,,,
1103,1103.0,0.0007431279002492561,2.0,0.00011019239891532938,,,
1104,1104.0,0.0007369916242899749,2.0,0.00011027508859780013,,,
1105,1105.0,0.0007309946763858037,2.0,0.00011035706755326413,,,
1106,1106.0,0.0007249176304100467,2.0,0.00011043842976936799,,,
1107,1107.0,0.0007188492790180831,2.0,0.00011051918919095143,,,
1108,1108.0,0.0007126537880479058,2.0,0.00011059933554944872,,,
1109,1109.0,0.0007060217947407923,2.0,0.00011067886838813019,,,
1110,1110.0,0.0006992207142178974,2.0,0.00011075777221850065,,,
1111,1111.0,0.000692957787784111,2.0,0.00011083599723390673,,,
1112,1112.0,0.0006875860094130959,2.0,0.0001109135231629214,,,
1113,1113.0,0.0006826729472744808,2.0,0.00011099040819160742,,,
1114,1114.0,0.0006774579530960701,2.0,0.00011106674988920062,,,
1115,1115.0,0.000671711225235368,2.0,0.00011114259804443352,,,
1116,1116.0,0.0006658649591428344,2.0,0.00011121791799445606,,,
1117,1117.0,0.0006603422145775152,2.0,0.00011129264941738807,,,
1118,1118.0,0.0006551070891572255,2.0,0.00011136677997331508,,,
1119,1119.0,0.0006498814970786593,2.0,0.00011144034444829719,,,
1120,1120.0,0.0006445272249243061,2.0,0.00011151337372896313,,,
1121,1121.0,0.0006391278211526301,2.0,0.00011158586776349224,,,
1122,1122.0,0.0006337571927997832,2.0,0.00011165781107789501,,,
1123,1123.0,0.000628598916812424,2.0,0.00011172919750392936,,,
1124,1124.0,0.0006241502193187798,2.0,0.00011180002913151996,,,
1125,1125.0,0.0006210518777564916,2.0,0.0001118703286038177,,,
1126,1126.0,0.0006184111208734516,2.0,0.00011194017429105154,,,
1127,1127.0,0.0006140286972172474,2.0,0.00011200971654116389,,,
1128,1128.0,0.0006077418177575008,2.0,0.00011207900602021103,,,
1129,1129.0,0.0006018219496341304,2.0,0.00011214784688139518,,,
1130,1130.0,0.0005978784540684314,2.0,0.00011221602453492201,,,
1131,1131.0,0.0005952793418446392,2.0,0.00011228357892944652,,,
1132,1132.0,0.0005919489279204075,2.0,0.00011235073093640318,,,
1133,1133.0,0.0005869956288062439,2.0,0.00011241763091765917,,,
1134,1134.0,0.0005817532052835558,2.0,0.00011248419611535894,,,
1135,1135.0,0.0005776970764746646,2.0,0.00011255024323147267,,,
1136,1136.0,0.0005746011577211109,2.0,0.00011261573874734116,,,
1137,1137.0,0.0005711177222500432,2.0,0.00011268081532765564,,,
1138,1138.0,0.0005666389938698636,2.0,0.00011274558046165635,,,
1139,1139.0,0.0005620592268243158,2.0,0.00011280998985343594,,,
1140,1140.0,0.0005584903997720142,2.0,0.0001128739305082191,,,
1141,1141.0,0.0005556520939123786,2.0,0.00011293739017637518,,,
1142,1142.0,0.0005523905487135259,2.0,0.00011300048224272067,,,
1143,1143.0,0.000548231564756237,2.0,0.00011306328864654685,,,
1144,1144.0,0.0005438196252958919,2.0,0.00011312576099316858,,,
1145,1145.0,0.0005399792621594698,2.0,0.00011318779711121114,,,
1146,1146.0,0.0005368210843424632,2.0,0.00011324936759824382,,,
1147,1147.0,0.0005338445620084864,2.0,0.00011331053642314802,,,
1148,1148.0,0.000530584783000583,2.0,0.0001133713802392998,,,
1149,1149.0,0.0005269887221492266,2.0,0.00011343191909329694,,,
1150,1150.0,0.000523331159209875,2.0,0.00011349212031440032,,,
1151,1151.0,0.00051991487326916,2.0,0.00011355194514536442,,,
1152,1152.0,0.0005167566948061879,2.0,0.00011361138597006573,,,
1153,1153.0,0.0005136280433843912,2.0,0.00011367046957862772,,,
1154,1154.0,0.0005103524375349665,2.0,0.00011372922473584466,,,
1155,1155.0,0.0005070010418077925,2.0,0.00011378765426054258,,,
1156,1156.0,0.0005037576849898495,2.0,0.0001138457408895822,,,
1157,1157.0,0.0005006865341292882,2.0,0.00011390347543455582,,,
1158,1158.0,0.0004976773239747626,2.0,0.00011396086964203957,,,
1159,1159.0,0.0004945992627768947,2.0,0.00011401794260271844,,,
1160,1160.0,0.0004914464809596449,2.0,0.00011407470087092959,,,
1161,1161.0,0.0004883208694124987,2.0,0.00011413113609029079,,,
1162,1162.0,0.00048528717695756323,2.0,0.00011418723922133345,,,
1163,1163.0,0.00048231168268966817,2.0,0.00011424301285097949,,,
1164,1164.0,0.00047929781436626323,2.0,0.0001142984669757609,,,
1165,1165.0,0.00047622207806693144,2.0,0.00011435360775921885,,,
1166,1166.0,0.00047311800024915645,2.0,0.00011440843033165232,,,
1167,1167.0,0.0004700712348240216,2.0,0.00011446292712838213,,,
1168,1168.0,0.0004671154029042437,2.0,0.00011451709441332654,,,
1169,1169.0,0.0004642760652116605,2.0,0.00011457093826052774,,,
1170,1170.0,0.0004615765961347277,2.0,0.00011462446861294049,,,
1171,1171.0,0.00045913896661713843,2.0,0.00011467769836685543,,,
1172,1172.0,0.0004569581067484457,2.0,0.00011473064312755138,,,
1173,1173.0,0.00045489285442226236,2.0,0.00011478333253235573,,,
1174,1174.0,0.0004525343494100824,2.0,0.00011483579569340936,,,
1175,1175.0,0.00044967237020308127,2.0,0.00011488804556034775,,,
1176,1176.0,0.0004464217732124167,2.0,0.00011494004811377123,,,
1177,1177.0,0.0004431135527190214,2.0,0.0001149917451009912,,,
1178,1178.0,0.0004400049533427997,2.0,0.00011504309138079261,,,
1179,1179.0,0.0004371812986002813,2.0,0.0001150940798305667,,,
1180,1180.0,0.0004346372611274203,2.0,0.00011514473293960202,,,
1181,1181.0,0.0004322784239246999,2.0,0.00011519508306954313,,,
1182,1182.0,0.00042996582065446467,2.0,0.0001152451620280345,,,
1183,1183.0,0.0004275379744864385,2.0,0.00011529499079499135,,,
1184,1184.0,0.0004249423407362431,2.0,0.00011534457435994497,,,
1185,1185.0,0.0004222499655417926,2.0,0.00011539389908973235,,,
1186,1186.0,0.000419588115364022,2.0,0.00011544294526421632,,,
1187,1187.0,0.00041697149509967727,2.0,0.00011549170133750131,,,
1188,1188.0,0.0004143559230627006,2.0,0.00011554017045133776,,,
1189,1189.0,0.000411703829736721,2.0,0.00011558835745525846,,,
1190,1190.0,0.0004090524396083073,2.0,0.0001156362621005939,,,
1191,1191.0,0.00040650576394736206,2.0,0.00011568387979475068,,,
1192,1192.0,0.00040419519989139786,2.0,0.00011573121024832283,,,
1193,1193.0,0.00040217622357979825,2.0,0.00011577826521641525,,,
1194,1194.0,0.0004001797048745947,2.0,0.00011582507169494445,,,
1195,1195.0,0.000397804809385217,2.0,0.00011587166315386308,,,
1196,1196.0,0.00039506401713935714,2.0,0.00011591804192174815,,,
1197,1197.0,0.0003923941802908605,2.0,0.00011596416385008159,,,
1198,1198.0,0.00039004565613758724,2.0,0.00011600998616987128,,,
1199,1199.0,0.0003878512574067846,2.0,0.00011605551674626656,,,
1200,1200.0,0.0003855237005717466,2.0,0.0001161007925262549,,,
1201,1201.0,0.00038296290774192165,2.0,0.00011614583109875562,,,
1202,1202.0,0.0003803777115738419,2.0,0.0001161906167023226,,,
1203,1203.0,0.0003780243169861618,2.0,0.00011623512192067116,,,
1204,1204.0,0.00037590341605939345,2.0,0.0001162793435808188,,,
1205,1205.0,0.0003737272713402571,2.0,0.00011632330831012392,,,
1206,1206.0,0.00037133188655082236,2.0,0.0001163670428590682,,,
1207,1207.0,0.0003688643206773836,2.0,0.00011641054052460178,,,
1208,1208.0,0.0003666074769468675,2.0,0.0001164537754974912,,,
1209,1209.0,0.0003646406114583724,2.0,0.00011649673906414382,,,
1210,1210.0,0.000362741747315026,2.0,0.00011653945546980151,,,
1211,1211.0,0.00036062353257699435,2.0,0.0001165819582372206,,,
1212,1212.0,0.0003582402108115971,2.0,0.0001166242550518672,,,
1213,1213.0,0.00035580887286841496,2.0,0.00011666632008752904,,,
1214,1214.0,0.0003535465554636355,2.0,0.00011670812214222026,,,
1215,1215.0,0.00035144766603894504,2.0,0.00011674965531655024,,,
1216,1216.0,0.0003493566438405841,2.0,0.00011679093905290037,,,
1217,1217.0,0.00034713571581542174,2.0,0.00011683199216985607,,,
1218,1218.0,0.00034481822299650217,2.0,0.00011687281533345546,,,
1219,1219.0,0.0003425241834383676,2.0,0.00011691339310486246,,,
1220,1220.0,0.0003403279788564691,2.0,0.00011695371392499414,,,
1221,1221.0,0.00033820055835843304,2.0,0.0001169937802622011,,,
1222,1222.0,0.0003360719584393438,2.0,0.00011703360329542272,,,
1223,1223.0,0.00033392266951706034,2.0,0.00011707319081966533,,,
1224,1224.0,0.0003317902169919841,2.0,0.00011711254244867436,,,
1225,1225.0,0.00032971054235803813,2.0,0.00011715165551185198,,,
1226,1226.0,0.0003276674799940811,2.0,0.0001171905317344304,,,
1227,1227.0,0.0003256177679696324,2.0,0.00011722917705909326,,,
1228,1228.0,0.0003235326833899098,2.0,0.00011726759554236579,,,
1229,1229.0,0.00032142726543645374,2.0,0.00011730578617285539,,,
1230,1230.0,0.0003193362315346149,2.0,0.00011734374456902394,,,
1231,1231.0,0.0003172778123635044,2.0,0.00011738146811064425,,,
1232,1232.0,0.000315240085095129,2.0,0.00011741895825230298,,,
1233,1233.0,0.00031319477233281645,2.0,0.00011745621859344704,,,
1234,1234.0,0.00031112965385392727,2.0,0.0001174932513388943,,,
1235,1235.0,0.0003090519682007214,2.0,0.00011753005537441379,,,
1236,1236.0,0.0003069835356166169,2.0,0.00011756662814929726,,,
1237,1237.0,0.00030493083632558596,2.0,0.00011760296796256693,,,
1238,1238.0,0.0003028928663103497,2.0,0.00011763907567970842,,,
1239,1239.0,0.0003008550972832504,2.0,0.0001176749529314802,,,
1240,1240.0,0.00029882346926975005,2.0,0.00011771060123407482,,,
1241,1241.0,0.0002968081375338752,2.0,0.00011774602039647815,,,
1242,1242.0,0.0002948441953076495,2.0,0.00011778121092866419,,,
1243,1243.0,0.000292949434128569,2.0,0.00011781617453925848,,,
1244,1244.0,0.0002911435576255589,2.0,0.00011785091707625241,,,
1245,1245.0,0.00028941084685745464,2.0,0.00011788544649340804,,,
1246,1246.0,0.0002877325584510297,2.0,0.00011791977307867449,,,
1247,1247.0,0.00028606704002858866,2.0,0.00011795390527917695,,,
1248,1248.0,0.00028437725923800063,2.0,0.00011798784934152817,,,
1249,1249.0,0.0002826072208090173,2.0,0.00011802160660476883,,,
1250,1250.0,0.00028071062850119194,2.0,0.00011805517403869339,,,
1251,1251.0,0.00027864723110317737,2.0,0.00011808854199834376,,,
1252,1252.0,0.0002764494619352841,2.0,0.00011812169536043746,,,
1253,1253.0,0.0002741933711893042,2.0,0.00011815461423015881,,,
1254,1254.0,0.0002720001747658214,2.0,0.00011818728252525421,,,
1255,1255.0,0.00026995912201441746,2.0,0.0001182196931380691,,,
1256,1256.0,0.00026815414009216806,2.0,0.00011825185328904676,,,
1257,1257.0,0.00026660669013928986,2.0,0.00011828378076509395,,,
1258,1258.0,0.00026528712695321737,2.0,0.00011831550330387692,,,
1259,1259.0,0.00026402640131650753,2.0,0.00011834705121404689,,,
1260,1260.0,0.0002625959358307412,2.0,0.00011837845132826989,,,
1261,1261.0,0.00026081010345007294,2.0,0.00011840971049138969,,,
1262,1262.0,0.00025868547134844604,2.0,0.00011844080848323076,,,
1263,1263.0,0.00025641898074345494,2.0,0.00011847170307155437,,,
1264,1264.0,0.0002542640547968801,2.0,0.00011850235394437263,,,
1265,1265.0,0.0002523865837153744,2.0,0.00011853274409349228,,,
1266,1266.0,0.00025082755827986517,2.0,0.00011856288654170224,,,
1267,1267.0,0.00024947630525156615,2.0,0.00011859281400023644,,,
1268,1268.0,0.00024815595980065113,2.0,0.00011862256407727125,,,
1269,1269.0,0.00024667244083159874,2.0,0.00011865216128817813,,,
1270,1270.0,0.00024495843600636305,2.0,0.00011868160918298032,,,
1271,1271.0,0.00024306511543713508,2.0,0.00011871088827637202,,,
1272,1272.0,0.00024113563966372874,2.0,0.00011873997107193918,,,
1273,1273.0,0.00023928908972219238,2.0,0.00011876883612475849,,,
1274,1274.0,0.000237582217573709,2.0,0.00011879747897743585,,,
1275,1275.0,0.00023598680082589175,2.0,0.000118825909319577,,,
1276,1276.0,0.0002344336831771615,2.0,0.00011885414359659943,,,
1277,1277.0,0.00023286132764165695,2.0,0.0001188821949155822,,,
1278,1278.0,0.00023124808594128274,2.0,0.00011891006817361572,,,
1279,1279.0,0.00022961324005458145,2.0,0.00011893776095424942,,,
1280,1280.0,0.00022798509228312281,2.0,0.00011896526826432263,,,
1281,1281.0,0.0002263823959606936,2.0,0.00011899258740144056,,,
1282,1282.0,0.00022480540895432186,2.0,0.00011901971903026374,,,
1283,1283.0,0.00022324477852856558,2.0,0.00011904666604958977,,,
1284,1284.0,0.00022168870707875993,2.0,0.00011907343139253263,,,
1285,1285.0,0.00022013008798456475,2.0,0.00011910001688188834,,,
1286,1286.0,0.000218569576457016,2.0,0.00011912642293760612,,,
1287,1287.0,0.00021701585121397868,2.0,0.00011915264913415614,,,
1288,1288.0,0.00021548019926263695,2.0,0.00011917869512464167,,,
1289,1289.0,0.00021396882523442795,2.0,0.00011920456159732801,,,
1290,1290.0,0.00021247883382158352,2.0,0.00011923025058774841,,,
1291,1291.0,0.00021100061014013563,2.0,0.00011925576487403001,,,
1292,1292.0,0.0002095240650292051,2.0,0.00011928110689219818,,,
1293,1293.0,0.0002080447342302275,2.0,0.00011930627793408322,,,
1294,1294.0,0.00020656403346857005,2.0,0.00011933127808948656,,,
1295,1295.0,0.0002050882879809769,2.0,0.00011935610691627538,,,
1296,1296.0,0.00020362435519011486,2.0,0.00011938076414178709,,,
1297,1297.0,0.0002021773443727882,2.0,0.00011940525024922972,,,
1298,1298.0,0.00020074789077258127,2.0,0.00011942956654201275,,,
1299,1299.0,0.0001993326561806572,2.0,0.00011945371493574487,,,
1300,1300.0,0.000197925021396526,2.0,0.00011947769742428016,,,
1301,1301.0,0.00019651787603318664,2.0,0.0001195015156049327,,,
1302,1302.0,0.00019510530020376275,2.0,0.00011952517028589234,,,
1303,1303.0,0.00019368298391517178,2.0,0.00011954866142670398,,,
1304,1304.0,0.00019224776081971728,2.0,0.00011957198827977693,,,
1305,1305.0,0.00019079584469394766,2.0,0.00011959514958223471,,,
1306,1306.0,0.0001893234183824287,2.0,0.00011961814369222987,,,
1307,1307.0,0.00018782612886316245,2.0,0.00011964096851443697,,,
1308,1308.0,0.00018630502641603182,2.0,0.00011966362149594466,,,
1309,1309.0,0.00018476924003733275,2.0,0.00011968609956172003,,,
1310,1310.0,0.00018325148584131664,2.0,0.00011970839976098011,,,
1311,1311.0,0.00018181062002100033,2.0,0.00011973052023462158,,,
1312,1312.0,0.00018054356420553334,2.0,0.00011975246304088106,,,
1313,1313.0,0.00017956131058855911,2.0,0.00011977423728983041,,,
1314,1314.0,0.00017892557286693642,2.0,0.00011979586370978619,,,
1315,1315.0,0.00017855209027525375,2.0,0.00011981737634349536,,,
1316,1316.0,0.00017810520047974626,2.0,0.00011983881665430698,,,
1317,1317.0,0.00017716268060910843,2.0,0.00011986021603596888,,,
1318,1318.0,0.00017548329677878835,2.0,0.00011988156566501549,,,
1319,1319.0,0.0001732709030987628,2.0,0.00011990280608604929,,,
1320,1320.0,0.00017104076311815928,2.0,0.00011992384887208303,,,
1321,1321.0,0.00016928445329253538,2.0,0.00011994462998606137,,,
1322,1322.0,0.00016821639402039458,2.0,0.0001199651471617428,,,
1323,1323.0,0.00016767804103607974,2.0,0.00011998545711517392,,,
1324,1324.0,0.00016725078642183046,2.0,0.00012000564233384707,,,
1325,1325.0,0.0001665004842288226,2.0,0.00012002576633204318,,,
1326,1326.0,0.00016527925581932205,2.0,0.00012004584241472341,,,
1327,1327.0,0.0001638233220090592,2.0,0.00012006583176973376,,,
1328,1328.0,0.00016252869594287516,2.0,0.00012008567780112664,,,
1329,1329.0,0.00016154385191611108,2.0,0.0001201053522473563,,,
1330,1330.0,0.0001606444924115428,2.0,0.00012012487440008784,,,
1331,1331.0,0.0001595046495964126,2.0,0.00012014428140255033,,,
1332,1332.0,0.00015803434210752646,2.0,0.00012016358347003781,,,
1333,1333.0,0.00015649184687992676,2.0,0.00012018275164902028,,,
1334,1334.0,0.00015519663456478616,2.0,0.0001202017461520017,,,
1335,1335.0,0.00015425772714748557,2.0,0.00012022055821722263,,,
1336,1336.0,0.00015352210767064666,2.0,0.00012023921749119171,,,
1337,1337.0,0.00015270059317315057,2.0,0.00012025776675027916,,,
1338,1338.0,0.00015157796981046603,2.0,0.00012027623039338314,,,
1339,1339.0,0.00015019721157793348,2.0,0.00012029459804748467,,,
1340,1340.0,0.0001488229353199902,2.0,0.0001203128334404778,,,
1341,1341.0,0.00014770141897721623,2.0,0.0001203309054497603,,,
1342,1342.0,0.00014686286226830268,2.0,0.00012034881478097867,,,
1343,1343.0,0.0001461200088305344,2.0,0.00012036659178453837,,,
1344,1344.0,0.00014524051328277098,2.0,0.00012038427046490013,,,
1345,1345.0,0.00014413154437267983,2.0,0.00012040186230082313,,,
1346,1346.0,0.00014290188531936217,2.0,0.00012041935079912314,,,
1347,1347.0,0.00014173765976655063,2.0,0.00012043670827700622,,,
1348,1348.0,0.00014073929256589783,2.0,0.00012045392013948446,,,
1349,1349.0,0.0001398636827758186,2.0,0.00012047099420625387,,,
1350,1350.0,0.0001389937956300757,2.0,0.00012048795040195466,,,
1351,1351.0,0.0001380473776237346,2.0,0.000120504803468994,,,
1352,1352.0,0.0001370303227313304,2.0,0.00012052155405313344,,,
1353,1353.0,0.0001360080398965303,2.0,0.00012053819288609124,,,
1354,1354.0,0.00013503593500147236,2.0,0.00012055471140533289,,,
1355,1355.0,0.00013411809183250443,2.0,0.00012057110893042904,,,
1356,1356.0,0.00013322032001280597,2.0,0.00012058739146222108,,,
1357,1357.0,0.00013231003837328338,2.0,0.00012060356549767844,,,
1358,1358.0,0.00013138157087869585,2.0,0.00012061963341355517,,,
1359,1359.0,0.0001304510881144929,2.0,0.00012063559365773095,,,
1360,1360.0,0.00012953610349254643,2.0,0.00012065144399275055,,,
1361,1361.0,0.00012864231724474902,2.0,0.0001206671841315611,,,
1362,1362.0,0.0001277631988286238,2.0,0.00012068281590085216,,,
1363,1363.0,0.0001268876909703723,2.0,0.00012069834181658616,,,
1364,1364.0,0.00012600880454706614,2.0,0.00012071376360799866,,,
1365,1365.0,0.00012512706742958044,2.0,0.00012072908167056802,,,
1366,1366.0,0.00012424881964895066,2.0,0.00012074429555636517,,,
1367,1367.0,0.00012338097880328688,2.0,0.00012075940488126975,,,
1368,1368.0,0.00012252669160907014,2.0,0.00012077441002697358,,,
1369,1369.0,0.00012168470060193719,2.0,0.00012078931221122013,,,
1370,1370.0,0.00012085168406013267,2.0,0.00012080411303277496,,,
1371,1371.0,0.000120024430042525,2.0,0.00012081881393953855,,,
1372,1372.0,0.00011920111098467115,2.0,0.00012083341597900982,,,
1373,1373.0,0.00011838163790281837,2.0,0.0001208479198112999,,,
1374,1374.0,0.00011756701597062323,2.0,0.00012086232587621106,,,
1375,1375.0,0.0001167580444757486,2.0,0.0001208766346032543,,,
1376,1376.0,0.0001159548212250809,2.0,0.00012089084654391291,,,
1377,1377.0,0.00011515700397511578,2.0,0.00012090496234681716,,,
1378,1378.0,0.00011436410129532897,2.0,0.00012091898267297352,,,
1379,1379.0,0.00011357557786944835,2.0,0.00012093290814254954,,,
1380,1380.0,0.00011279083730248286,2.0,0.0001209467393168012,,,
1381,1381.0,0.00011200893721898467,2.0,0.00012096047669272573,,,
1382,1382.0,0.0001112286548578899,2.0,0.00012097412069563167,,,
1383,1383.0,0.00011044810424577854,2.0,0.00012098767163723507,,,
1384,1384.0,0.00010966465524661482,2.0,0.00012100112968166576,,,
1385,1385.0,0.00010887453104163246,2.0,0.00012101449476512476,,,
1386,1386.0,0.00010807341639158058,2.0,0.00012102776650569345,,,
1387,1387.0,0.00010725679968216609,2.0,0.00012104094406436503,,,
1388,1388.0,0.00010642323309635683,2.0,0.00012105402607962237,,,
1389,1389.0,0.00010557729299736321,2.0,0.00012106701064338969,,,
1390,1390.0,0.00010473785867085176,2.0,0.00012107989567171686,,,
1391,1391.0,0.00010393716439487891,2.0,0.00012109267963418636,,,
1392,1392.0,0.00010321694861604461,2.0,0.00012110536328638124,,,
1393,1393.0,0.00010259497336285375,2.0,0.00012111795128861487,,,
1394,1394.0,0.00010204194473993676,2.0,0.0001211304533591823,,,
1395,1395.0,0.00010148204980456404,2.0,0.00012114288137234395,,,
1396,1396.0,0.0001008522352904468,2.0,0.00012115524365828643,,,
1397,1397.0,0.00010018719905043998,2.0,0.00012116753936465419,,,
1398,1398.0,9.96036033524797e-05,2.0,0.00012117975999808286,,,
1399,1399.0,9.922016752960437e-05,2.0,0.00012119190126701853,,,
1400,1400.0,9.899310317370187e-05,2.0,0.00012120397301827683,,,
1401,1401.0,9.870510308272111e-05,2.0,0.0001212159994934194,,,
1402,1402.0,9.812522154472386e-05,2.0,0.0001212279996353292,,,
1403,1403.0,9.718888042457785e-05,2.0,0.00012123996604810271,,,
1404,1404.0,9.606920166846413e-05,2.0,0.00012125186333034299,,,
1405,1405.0,9.504445978963842e-05,2.0,0.00012126364823587034,,,
1406,1406.0,9.431564248224729e-05,2.0,0.00012127529849736343,,,
1407,1407.0,9.388561662973067e-05,2.0,0.0001212868255903881,,,
1408,1408.0,9.355457058005153e-05,2.0,0.0001212982653747436,,,
1409,1409.0,9.309743954471242e-05,2.0,0.00012130965407180185,,,
1410,1410.0,9.24417103949082e-05,2.0,0.00012132100367529939,,,
1411,1411.0,9.165410114264564e-05,2.0,0.00012133229887588168,,,
1412,1412.0,9.084467714691325e-05,2.0,0.00012134351555956063,,,
1413,1413.0,9.0107163923106e-05,2.0,0.00012135463770010362,,,
1414,1414.0,8.948536017348635e-05,2.0,0.00012136566262376359,,,
1415,1415.0,8.895100215899561e-05,2.0,0.00012137659903214463,,,
1416,1416.0,8.843958621501937e-05,2.0,0.00012138746094681683,,,
1417,1417.0,8.790484356686318e-05,2.0,0.00012139825896336478,,,
1418,1418.0,8.733532007831797e-05,2.0,0.00012140899584993763,,,
1419,1419.0,8.67396608373456e-05,2.0,0.00012141966875782558,,,
1420,1420.0,8.612920762217596e-05,2.0,0.00012143027344654229,,,
1421,1421.0,8.551508868406742e-05,2.0,0.00012144080672410289,,,
1422,1422.0,8.490421848895318e-05,2.0,0.00012145126677501698,,,
1423,1423.0,8.430145632697511e-05,2.0,0.00012146165313496128,,,
1424,1424.0,8.37149256416541e-05,2.0,0.00012147196617950758,,,
1425,1425.0,8.31564062063648e-05,2.0,0.00012148220687481218,,,
1426,1426.0,8.263081143077384e-05,2.0,0.00012149237717443042,,,
1427,1427.0,8.212625614425433e-05,2.0,0.00012150248046397434,,,
1428,1428.0,8.161903017457985e-05,2.0,0.00012151252072734349,,,
1429,1429.0,8.108868529990067e-05,2.0,0.00012152250050554638,,,
1430,1430.0,8.053056262610233e-05,2.0,0.00012153241945896972,,,
1431,1431.0,7.99564277203829e-05,2.0,0.00012154227476266177,,,
1432,1432.0,7.938709837313896e-05,2.0,0.00012155206302455838,,,
1433,1433.0,7.884097010967695e-05,2.0,0.00012156178228185842,,,
1434,1434.0,7.83235833778146e-05,2.0,0.00012157143310210215,,,
1435,1435.0,7.782582808553586e-05,2.0,0.00012158101828967828,,,
1436,1436.0,7.733145413919613e-05,2.0,0.00012159054132364053,,,
1437,1437.0,7.682842821548913e-05,2.0,0.00012160000457644915,,,
1438,1438.0,7.63149619532732e-05,2.0,0.0001216094084452338,,,
1439,1439.0,7.579706136347674e-05,2.0,0.00012161875186386095,,,
1440,1440.0,7.528199006170842e-05,2.0,0.00012162803354844795,,,
1441,1441.0,7.47735500695786e-05,2.0,0.00012163725294537194,,,
1442,1442.0,7.42715848916658e-05,2.0,0.00012164641038453443,,,
1443,1443.0,7.377298439831498e-05,2.0,0.00012165550665857245,,,
1444,1444.0,7.327366519855749e-05,2.0,0.00012166454254141745,,,
1445,1445.0,7.276898643870752e-05,2.0,0.00012167351842890519,,,
1446,1446.0,7.225505833847452e-05,2.0,0.00012168243422020443,,,
1447,1447.0,7.172803777295724e-05,2.0,0.0001216912892497958,,,
1448,1448.0,7.118423019139425e-05,2.0,0.00012170008237867385,,,
1449,1449.0,7.061842129989065e-05,2.0,0.00012170881199985897,,,
1450,1450.0,7.002572953330484e-05,2.0,0.00012171747605632079,,,
1451,1451.0,6.940461378259998e-05,2.0,0.00012172607185583539,,,
1452,1452.0,6.876407232184907e-05,2.0,0.00012173459611127892,,,
1453,1453.0,6.813258666948059e-05,2.0,0.00012174304534711398,,,
1454,1454.0,6.75697794529612e-05,2.0,0.00012175141718252966,,,
1455,1455.0,6.716287763770693e-05,2.0,0.00012175971270411065,,,
1456,1456.0,6.700488797812388e-05,2.0,0.00012176794025901136,,,
1457,1457.0,6.711570379378966e-05,2.0,0.00012177611881893098,,,
1458,1458.0,6.738941785883011e-05,2.0,0.00012178427868750639,,,
1459,1459.0,6.757309100036366e-05,2.0,0.00012179245259938045,,,
1460,1460.0,6.741415405030798e-05,2.0,0.00012180066039842012,,,
1461,1461.0,6.681072362630321e-05,2.0,0.0001218088911236169,,,
1462,1462.0,6.58923421426921e-05,2.0,0.00012181710304376763,,,
1463,1463.0,6.492183693727245e-05,2.0,0.00012182524200445697,,,
1464,1464.0,6.412929185243664e-05,2.0,0.00012183326961946392,,,
1465,1465.0,6.361080665029579e-05,2.0,0.00012184117951589019,,,
1466,1466.0,6.332342965110073e-05,2.0,0.000121848993354999,,,
1467,1467.0,6.314736705547581e-05,2.0,0.00012185674451428458,,,
1468,1468.0,6.295748746950708e-05,2.0,0.00012186446114559512,,,
1469,1469.0,6.266904743842541e-05,2.0,0.00012187215680843452,,,
1470,1470.0,6.225346124922122e-05,2.0,0.00012187982981475627,,,
1471,1471.0,6.173248358275728e-05,2.0,0.00012188746814693622,,,
1472,1472.0,6.116831035331773e-05,2.0,0.00012189505629990567,,,
1473,1473.0,6.063663306911786e-05,2.0,0.0001219025814167396,,,
1474,1474.0,6.018774261254091e-05,2.0,0.00012191003821973259,,,
1475,1475.0,5.9824848576897384e-05,2.0,0.00012191743065811384,,,
1476,1476.0,5.9509828171176794e-05,2.0,0.00012192476881388379,,,
1477,1477.0,5.9191316392629045e-05,2.0,0.00012193206316290752,,,
1478,1478.0,5.883082235258312e-05,2.0,0.00012193931953494763,,,
1479,1479.0,5.8421502320569426e-05,2.0,0.00012194653749741127,,,
1480,1480.0,5.7987495300598894e-05,2.0,0.00012195371192353399,,,
1481,1481.0,5.7566462810568736e-05,2.0,0.00012196083685072261,,,
1482,1482.0,5.718535329317e-05,2.0,0.00012196790925923197,,,
1483,1483.0,5.684572388503065e-05,2.0,0.00012197493072244483,,,
1484,1484.0,5.6526230786991616e-05,2.0,0.00012198190610139586,,,
1485,1485.0,5.6197172059938526e-05,2.0,0.00012198884044824305,,,
1486,1486.0,5.583907805115392e-05,2.0,0.00012199573621248744,,,
1487,1487.0,5.5452054054624895e-05,2.0,0.00012200259222051009,,,
1488,1488.0,5.505335299597479e-05,2.0,0.00012200940492298704,,,
1489,1489.0,5.466505265944254e-05,2.0,0.00012201617078269442,,,
1490,1490.0,5.430184326806283e-05,2.0,0.0001220228883669285,,,
1491,1491.0,5.3965055209545305e-05,2.0,0.00012202955893687026,,,
1492,1492.0,5.364505898555278e-05,2.0,0.00012203618554677229,,,
1493,1493.0,5.3328276522034994e-05,2.0,0.00012204277141396623,,,
1494,1494.0,5.3003893352126026e-05,2.0,0.00012204931858124908,,,
1495,1495.0,5.2667740519924415e-05,2.0,0.00012205582743461267,,,
1496,1496.0,5.232215330188857e-05,2.0,0.00012206229704013016,,,
1497,1497.0,5.197364996753809e-05,2.0,0.00012206872595481614,,,
1498,1498.0,5.16289952584064e-05,2.0,0.00012207511302050143,,,
1499,1499.0,5.129253180326169e-05,2.0,0.00012208145787457792,,,
1500,1500.0,5.0964942748290744e-05,2.0,0.00012208776098029917,,,
1501,1501.0,5.0644002925939505e-05,2.0,0.00012209402333126796,,,
1502,1502.0,5.032635811291407e-05,2.0,0.00012210024600474605,,,
1503,1503.0,5.000906064883423e-05,2.0,0.0001221064298065482,,,
1504,1504.0,4.969030060613646e-05,2.0,0.0001221125751330985,,,
1505,1505.0,4.9369195845765164e-05,2.0,0.00012211868202097417,,,
1506,1506.0,4.904542828803139e-05,2.0,0.00012212475028576037,,,
1507,1507.0,4.8718705050580456e-05,2.0,0.0001221307796353069,,,
1508,1508.0,4.838825208563e-05,2.0,0.00012213676973859487,,,
1509,1509.0,4.8052616582492535e-05,2.0,0.00012214272022880568,,,
1510,1510.0,4.770944341332696e-05,2.0,0.00012214863064453988,,,
1511,1511.0,4.735582976628971e-05,2.0,0.0001221545003468816,,,
1512,1512.0,4.698819635778246e-05,2.0,0.00012216032840913038,,,
1513,1513.0,4.6603627030246614e-05,2.0,0.0001221661135498268,,,
1514,1514.0,4.620063227796416e-05,2.0,0.0001221718540500264,,,
1515,1515.0,4.578353167157328e-05,2.0,0.00012217754783422165,,,
1516,1516.0,4.536496385255341e-05,2.0,0.00012218319264457867,,,
1517,1517.0,4.4974661191848465e-05,2.0,0.0001221887867507078,,,
1518,1518.0,4.4657116825116044e-05,2.0,0.00012219432996633583,,,
1519,1519.0,4.44739532583501e-05,2.0,0.00012219982573851088,,,
1520,1520.0,4.447024534298793e-05,2.0,0.0001222052829522566,,,
1521,1521.0,4.4653176751394995e-05,2.0,0.00012221071802515814,,,
1522,1522.0,4.493579553280124e-05,2.0,0.00012221615288661707,,,
1523,1523.0,4.516277887930674e-05,2.0,0.0001222216103479403,,,
1524,1524.0,4.5149052023143556e-05,2.0,0.00012222710259663185,,,
1525,1525.0,4.48008257496381e-05,2.0,0.00012223262283689418,,,
1526,1526.0,4.415720957656563e-05,2.0,0.00012223814164852612,,,
1527,1527.0,4.3376569412608474e-05,2.0,0.00012224361814088577,,,
1528,1528.0,4.2643843423490464e-05,2.0,0.00012224901619713296,,,
1529,1529.0,4.209586515397691e-05,2.0,0.00012225431905507956,,,
1530,1530.0,4.1782199203070835e-05,2.0,0.00012225953256028114,,,
1531,1531.0,4.166880286396555e-05,2.0,0.0001222646792894056,,,
1532,1532.0,4.165967832426167e-05,2.0,0.0001222697878833153,,,
1533,1533.0,4.164103451269935e-05,2.0,0.0001222748828251529,,,
1534,1534.0,4.152228774137239e-05,2.0,0.00012227997686354653,,,
1535,1535.0,4.1272886507598735e-05,2.0,0.00012228506883430078,,,
1536,1536.0,4.092176073484328e-05,2.0,0.00012229014649553345,,,
1537,1537.0,4.053704731979174e-05,2.0,0.00012229519386703055,,,
1538,1538.0,4.018509739334658e-05,2.0,0.00012230019850409228,,,
1539,1539.0,3.990697182873495e-05,2.0,0.00012230515629351333,,,
1540,1540.0,3.970360796758953e-05,2.0,0.00012231007123688443,,,
1541,1541.0,3.954757347583687e-05,2.0,0.00012231495235884705,,,
1542,1542.0,3.939936080887745e-05,2.0,0.0001223198088001732,,,
1543,1543.0,3.92259495350119e-05,2.0,0.0001223246463474559,,,
1544,1544.0,3.901092481098297e-05,2.0,0.0001223294659552779,,,
1545,1545.0,3.875399572112611e-05,2.0,0.0001223342645388506,,,
1546,1546.0,3.8466054099605045e-05,2.0,0.0001223390370047355,,,
1547,1547.0,3.8162763653647e-05,2.0,0.00012234377822312268,,,
1548,1548.0,3.7860869818188396e-05,2.0,0.0001223484843960285,,,
1549,1549.0,3.7575182443574346e-05,2.0,0.00012235315364141755,,,
1550,1550.0,3.731577210013779e-05,2.0,0.00012235778612593436,,,
1551,1551.0,3.708570866908689e-05,2.0,0.0001223623838284512,,,
1552,1552.0,3.688076907118433e-05,2.0,0.00012236694996047413,,,
1553,1553.0,3.6691532876451425e-05,2.0,0.00012237148810968133,,,
1554,1554.0,3.650679843642206e-05,2.0,0.00012237600134750104,,,
1555,1555.0,3.631709726461526e-05,2.0,0.00012238049159295477,,,
1556,1556.0,3.61168876806368e-05,2.0,0.00012238495939444647,,,
1557,1557.0,3.5905185606451774e-05,2.0,0.00012238940414163068,,,
1558,1558.0,3.568479752772563e-05,2.0,0.00012239382454581898,,,
1559,1559.0,3.546053643718632e-05,2.0,0.00012239821919770178,,,
1560,1560.0,3.523749099712041e-05,2.0,0.00012240258703130423,,,
1561,1561.0,3.5019184474381664e-05,2.0,0.00012240692756966057,,,
1562,1562.0,3.480714717870943e-05,2.0,0.0001224112409586653,,,
1563,1563.0,3.460083205956068e-05,2.0,0.00012241552777555458,,,
1564,1564.0,3.439873192961303e-05,2.0,0.00012241978878500362,,,
1565,1565.0,3.4199000741801886e-05,2.0,0.00012242402468483896,,,
1566,1566.0,3.40002354759683e-05,2.0,0.0001224282359884776,,,
1567,1567.0,3.380152539500931e-05,2.0,0.0001224324229834065,,,
1568,1568.0,3.3602446795818904e-05,2.0,0.00012243658578538596,,,
1569,1569.0,3.340278073193539e-05,2.0,0.00012244072439869538,,,
1570,1570.0,3.3202293991469425e-05,2.0,0.0001224448387757492,,,
1571,1571.0,3.300068459147157e-05,2.0,0.00012244892884216038,,,
1572,1572.0,3.2797612743508335e-05,2.0,0.00012245299449498923,,,
1573,1573.0,3.259273859870052e-05,2.0,0.00012245703559431737,,,
1574,1574.0,3.2385566126100665e-05,2.0,0.0001224610519586121,,,
1575,1575.0,3.217513411064572e-05,2.0,0.00012246504336471252,,,
1576,1576.0,3.195977991794103e-05,2.0,0.00012246900952869578,,,
1577,1577.0,3.173696037788064e-05,2.0,0.00012247295004889515,,,
1578,1578.0,3.150349608418679e-05,2.0,0.00012247686431997423,,,
1579,1579.0,3.125585421516841e-05,2.0,0.0001224807514250468,,,
1580,1580.0,3.099151074259255e-05,2.0,0.00012248461005769993,,,
1581,1581.0,3.071059339464453e-05,2.0,0.00012248843847864578,,,
1582,1582.0,3.042019366352018e-05,2.0,0.0001224922346392271,,,
1583,1583.0,3.0137495730297615e-05,2.0,0.0001224959965062037,,,
1584,1584.0,2.9893050552451426e-05,2.0,0.00012249972291481946,,,
1585,1585.0,2.9721735194787843e-05,2.0,0.00012250341480532793,,,
1586,1586.0,2.9646580648825185e-05,2.0,0.00012250707686083456,,,
1587,1587.0,2.965557933294648e-05,2.0,0.00012251071803784356,,,
1588,1588.0,2.9701230366733016e-05,2.0,0.00012251435011556555,,,
1589,1589.0,2.971830342862174e-05,2.0,0.00012251798340346846,,,
1590,1590.0,2.9658083225977694e-05,2.0,0.00012252162239235882,,,
1591,1591.0,2.9523839249412785e-05,2.0,0.00012252526358121462,,,
1592,1592.0,2.9388399731364068e-05,2.0,0.00012252889749956672,,,
1593,1593.0,2.9334397846323896e-05,2.0,0.00012253251507644228,,,
1594,1594.0,2.937082306588499e-05,2.0,0.00012253611616389054,,,
1595,1595.0,2.9408717202126468e-05,2.0,0.000122539710739795,,,
1596,1596.0,2.9325356810601222e-05,2.0,0.0001225433098848126,,,
1597,1597.0,2.904718420845122e-05,2.0,0.00012254691377935098,,,
1598,1598.0,2.8600254083814868e-05,2.0,0.0001225505075640181,,,
1599,1599.0,2.8098311808479167e-05,2.0,0.00012255406736288722,,,
1600,1600.0,2.768750619890784e-05,2.0,0.00012255757249047657,,,
1601,1601.0,2.7468384770851166e-05,2.0,0.0001225610161997441,,,
1602,1602.0,2.7443537083305365e-05,2.0,0.00012256440965561805,,,
1603,1603.0,2.7531791267651378e-05,2.0,0.00012256777634822049,,,
1604,1604.0,2.7616484368184733e-05,2.0,0.00012257114008769237,,,
1605,1605.0,2.761582659114795e-05,2.0,0.00012257451473719178,,,
1606,1606.0,2.7499011412780794e-05,2.0,0.00012257789986110456,,,
1607,1607.0,2.7284017463843175e-05,2.0,0.0001225812849978727,,,
1608,1608.0,2.701031870859828e-05,2.0,0.00012258465590837621,,,
1609,1609.0,2.672299751026205e-05,2.0,0.00012258800055589653,,,
1610,1610.0,2.6459666540794023e-05,2.0,0.00012259131174157948,,,
1611,1611.0,2.6246876202802505e-05,2.0,0.00012259458779267089,,,
1612,1612.0,2.6094637946566027e-05,2.0,0.00012259783164749924,,,
1613,1613.0,2.5992467275036188e-05,2.0,0.00012260104949983851,,,
1614,1614.0,2.5910405843231947e-05,2.0,0.000122604248771579,,,
1615,1615.0,2.581257433992112e-05,2.0,0.00012260743559991974,,,
1616,1616.0,2.567480477690451e-05,2.0,0.00012261061244949226,,,
1617,1617.0,2.549718088796133e-05,2.0,0.00012261377738588856,,,
1618,1618.0,2.5301439148518064e-05,2.0,0.00012261692551109965,,,
1619,1619.0,2.5116411794920183e-05,2.0,0.00012262005193688685,,,
1620,1620.0,2.496128071070329e-05,2.0,0.00012262315443991822,,,
1621,1621.0,2.4836831670726774e-05,2.0,0.00012262623433223865,,,
1622,1622.0,2.472927734447699e-05,2.0,0.00012262929527829888,,,
1623,1623.0,2.46211684331725e-05,2.0,0.00012263234103928713,,,
1624,1624.0,2.4501681089741763e-05,2.0,0.00012263537368595767,,,
1625,1625.0,2.4369224060085193e-05,2.0,0.00012263839314932042,,,
1626,1626.0,2.4228515386076805e-05,2.0,0.00012264139803293107,,,
1627,1627.0,2.4085218323726936e-05,2.0,0.00012264438674505508,,,
1628,1628.0,2.3943024995066015e-05,2.0,0.0001226473582724642,,,
1629,1629.0,2.3803338460622687e-05,2.0,0.00012265031229643917,,,
1630,1630.0,2.3666693363580116e-05,2.0,0.00012265324895108833,,,
1631,1631.0,2.3533877363201926e-05,2.0,0.00012265616854263442,,,
1632,1632.0,2.3405736843180974e-05,2.0,0.0001226590714429155,,,
1633,1633.0,2.32822202984227e-05,2.0,0.00012266195812042768,,,
1634,1634.0,2.3161768937492534e-05,2.0,0.00012266482914753937,,,
1635,1635.0,2.304176012015533e-05,2.0,0.0001226676850903608,,,
1636,1636.0,2.2919635578486964e-05,2.0,0.00012267052632384295,,,
1637,1637.0,2.2794010964560483e-05,2.0,0.00012267335290124898,,,
1638,1638.0,2.2665084522423925e-05,2.0,0.00012267616456201378,,,
1639,1639.0,2.253439143227887e-05,2.0,0.0001226789608757235,,,
1640,1640.0,2.2403992728624893e-05,2.0,0.0001226817414362517,,,
1641,1641.0,2.227556183604925e-05,2.0,0.00012268450602578399,,,
1642,1642.0,2.214975070451016e-05,2.0,0.0001226872546793553,,,
1643,1643.0,2.2026100664662304e-05,2.0,0.0001226899876373225,,,
1644,1644.0,2.1903503448011134e-05,2.0,0.0001226927052200595,,,
1645,1645.0,2.1780767025858086e-05,2.0,0.00012269540769169795,,,
1646,1646.0,2.1656901582621427e-05,2.0,0.0001226980951804161,,,
1647,1647.0,2.1531070872682093e-05,2.0,0.00012270076766814615,,,
1648,1648.0,2.1402269192613807e-05,2.0,0.0001227034250153706,,,
1649,1649.0,2.1269183036101242e-05,2.0,0.0001227060669799531,,,
1650,1650.0,2.113006267897702e-05,2.0,0.00012270869319633366,,,
1651,1651.0,2.098295891829865e-05,2.0,0.00012271130313774503,,,
1652,1652.0,2.0825980159843495e-05,2.0,0.00012271389606266609,,,
1653,1653.0,2.065784618032754e-05,2.0,0.00012271647099032067,,,
1654,1654.0,2.047887812085932e-05,2.0,0.00012271902670772346,,,
1655,1655.0,2.029226666385543e-05,2.0,0.00012272156184468583,,,
1656,1656.0,2.0106704093032427e-05,2.0,0.00012272407507032767,,,
1657,1657.0,1.9938126555073276e-05,2.0,0.00012272656544525274,,,
1658,1658.0,1.9811828451360827e-05,2.0,0.00012272903309679668,,,
1659,1659.0,1.9757300092867935e-05,2.0,0.00012273148010818495,,,
1660,1660.0,1.979824892454737e-05,2.0,0.00012273391166730125,,,
1661,1661.0,1.9931157152079232e-05,2.0,0.00012273633658198052,,,
1662,1662.0,2.011204740540289e-05,2.0,0.00012273876657057902,,,
1663,1663.0,2.025932939985255e-05,2.0,0.00012274121292060348,,,
1664,1664.0,2.0289765280365365e-05,2.0,0.00012274368152252066,,,
1665,1665.0,2.0159920767660415e-05,2.0,0.0001227461682523861,,,
1666,1666.0,1.988801391000221e-05,2.0,0.000122748658768595,,,
1667,1667.0,1.9536530530740074e-05,2.0,0.00012275113339677428,,,
1668,1668.0,1.9179717664572928e-05,2.0,0.00012275357469729905,,,
1669,1669.0,1.8878173193238272e-05,2.0,0.00012275597289968516,,,
1670,1670.0,1.8675099831552594e-05,2.0,0.00012275832734716583,,,
1671,1671.0,1.859597981788484e-05,2.0,0.00012276064482200525,,,
1672,1672.0,1.864983877130407e-05,2.0,0.00012276293741070985,,,
1673,1673.0,1.8812984573760024e-05,2.0,0.00012276522032904287,,,
1674,1674.0,1.9027206324013416e-05,2.0,0.00012276750990195882,,,
1675,1675.0,1.9200902987022614e-05,2.0,0.00012276981954695442,,,
1676,1676.0,1.9249077307526237e-05,2.0,0.00012277215553586497,,,
1677,1677.0,1.9125466473796728e-05,2.0,0.00012277451289474463,,,
1678,1678.0,1.8849622128555407e-05,2.0,0.0001227768762135806,,,
1679,1679.0,1.8491332719603726e-05,2.0,0.00012277922440106546,,,
1680,1680.0,1.8138710325848513e-05,2.0,0.0001227815387648631,,,
1681,1681.0,1.7861840978396734e-05,2.0,0.00012278380918013973,,,
1682,1682.0,1.7693447854296198e-05,2.0,0.00012278603634028606,,,
1683,1683.0,1.7627625512927915e-05,2.0,0.00012278822954452887,,,
1684,1684.0,1.7630654371627426e-05,2.0,0.00012279040211088553,,,
1685,1685.0,1.7657447356419643e-05,2.0,0.00012279256663318822,,,
1686,1686.0,1.7665860723437132e-05,2.0,0.00012279473156557452,,,
1687,1687.0,1.7629008482090766e-05,2.0,0.00012279689982622576,,,
1688,1688.0,1.7539382380999385e-05,2.0,0.00012279906915831692,,,
1689,1689.0,1.7407912820951525e-05,2.0,0.00012280123400323074,,,
1690,1690.0,1.7256081840975676e-05,2.0,0.0001228033878799196,,,
1691,1691.0,1.7106957452415964e-05,2.0,0.000122805525649197,,,
1692,1692.0,1.6977061296001132e-05,2.0,0.00012280764480968232,,,
1693,1693.0,1.6872543600736948e-05,2.0,0.00012280974569280677,,,
1694,1694.0,1.6789827020553306e-05,2.0,0.00012281183065908545,,,
1695,1695.0,1.671954069577466e-05,2.0,0.00012281390282453428,,,
1696,1696.0,1.6651292537003685e-05,2.0,0.00012281596486602908,,,
1697,1697.0,1.6577184230660523e-05,2.0,0.00012281801830971807,,,
1698,1698.0,1.6493407009499792e-05,2.0,0.0001228200634054965,,,
1699,1699.0,1.639951301029625e-05,2.0,0.0001228220994331906,,,
1700,1700.0,1.629713247375067e-05,2.0,0.00012282412520477225,,,
1701,1701.0,1.6188199656631964e-05,2.0,0.00012282613947712807,,,
1702,1702.0,1.607419672464142e-05,2.0,0.0001228281412073056,,,
1703,1703.0,1.5955322121016725e-05,2.0,0.00012283012958987308,,,
1704,1704.0,1.5830777719362732e-05,2.0,0.00012283210400140836,,,
1705,1705.0,1.569840007862167e-05,2.0,0.00012283406384282946,,,
1706,1706.0,1.5555453871080753e-05,2.0,0.00012283600841698258,,,
1707,1707.0,1.5398588862045172e-05,2.0,0.00012283793676092273,,,
1708,1708.0,1.5225747412218649e-05,2.0,0.00012283984757564343,,,
1709,1709.0,1.5037247544499064e-05,2.0,0.0001228417391505159,,,
1710,1710.0,1.4840246585028189e-05,2.0,0.0001228436095220468,,,
1711,1711.0,1.4651006181951871e-05,2.0,0.00012284545676570117,,,
1712,1712.0,1.4500566154623303e-05,2.0,0.00012284727983609883,,,
1713,1713.0,1.4430568324032838e-05,2.0,0.00012284907968553995,,,
1714,1714.0,1.4487632102491946e-05,2.0,0.00012285086107966257,,,
1715,1715.0,1.469660007413996e-05,2.0,0.00012285263390019845,,,
1716,1716.0,1.5040976191713248e-05,2.0,0.00012285441375685418,,,
1717,1717.0,1.544194079387069e-05,2.0,0.00012285621931230827,,,
1718,1718.0,1.578163649129895e-05,2.0,0.000122858067203675,,,
1719,1719.0,1.5940488351442103e-05,2.0,0.00012285996438532288,,,
1720,1720.0,1.5853787238260714e-05,2.0,0.00012286190333192002,,,
1721,1721.0,1.553464795695619e-05,2.0,0.0001228638618262686,,,
1722,1722.0,1.5068511389799599e-05,2.0,0.00012286580969923385,,,
1723,1723.0,1.4572254662590442e-05,2.0,0.0001228677183911589,,,
1724,1724.0,1.4151505197774804e-05,2.0,0.0001228695698387222,,,
1725,1725.0,1.387285343732867e-05,2.0,0.00012287136033842998,,,
1726,1726.0,1.3758569511746808e-05,2.0,0.00012287309916542797,,,
1727,1727.0,1.3793846265826558e-05,2.0,0.000122874803777748,,,
1728,1728.0,1.393492454911834e-05,2.0,0.0001228764943709071,,,
1729,1729.0,1.4119098774626965e-05,2.0,0.00012287818932207008,,,
1730,1730.0,1.42740179881269e-05,2.0,0.00012287990163229747,,,
1731,1731.0,1.43354985320679e-05,2.0,0.0001228816365980141,,,
1732,1732.0,1.42681984981125e-05,2.0,0.00012288339062522383,,,
1733,1733.0,1.4083068930173586e-05,2.0,0.0001228851522325165,,,
1734,1734.0,1.3833257868687937e-05,2.0,0.0001228869055947697,,,
1735,1735.0,1.3588945395046191e-05,2.0,0.00012288863623171814,,,
1736,1736.0,1.3404198144170245e-05,2.0,0.00012289033619367027,,,
1737,1737.0,1.3298765321587557e-05,2.0,0.0001228920061550849,,,
1738,1738.0,1.3260165016555813e-05,2.0,0.00012289365343492596,,,
1739,1739.0,1.3258835044243458e-05,2.0,0.0001228952877796499,,,
1740,1740.0,1.3263198761228398e-05,2.0,0.00012289691740225014,,,
1741,1741.0,1.3249697235162014e-05,2.0,0.00012289854688300793,,,
1742,1742.0,1.3206624779459766e-05,2.0,0.00012290017692167247,,,
1743,1743.0,1.31335683449673e-05,2.0,0.00012290180532259474,,,
1744,1744.0,1.3037261665742631e-05,2.0,0.00012290342845134038,,,
1745,1745.0,1.2927321121690631e-05,2.0,0.0001229050426225177,,,
1746,1746.0,1.2813606816487115e-05,2.0,0.00012290664497816356,,,
1747,1747.0,1.2705010016880652e-05,2.0,0.00012290823384210106,,,
1748,1748.0,1.2608299277132758e-05,2.0,0.00012290980874997415,,,
1749,1749.0,1.2526623740719512e-05,2.0,0.00012291137033024544,,,
1750,1750.0,1.2458829351628082e-05,2.0,0.00012291292004335675,,,
1751,1751.0,1.2400545545045877e-05,2.0,0.00012291445973690258,,,
1752,1752.0,1.2346492998194822e-05,2.0,0.0001229159911167209,,,
1753,1753.0,1.2292530697336708e-05,2.0,0.00012291751535151762,,,
1754,1754.0,1.2236293109759453e-05,2.0,0.00012291903296112884,,,
1755,1755.0,1.2176996056810769e-05,2.0,0.00012292054395640178,,,
1756,1756.0,1.2114656103564281e-05,2.0,0.00012292204805740915,,,
1757,1757.0,1.2049735739734715e-05,2.0,0.0001229235448878171,,,
1758,1758.0,1.198251151955588e-05,2.0,0.00012292503407331092,,,
1759,1759.0,1.1913174532406371e-05,2.0,0.00012292651529641148,,,
1760,1760.0,1.1841560479560105e-05,2.0,0.00012292798827362206,,,
1761,1761.0,1.1767584847279968e-05,2.0,0.00012292945274492453,,,
1762,1762.0,1.1691067372678756e-05,2.0,0.00012293090843009272,,,
1763,1763.0,1.161184428835606e-05,2.0,0.00012293235503849957,,,
1764,1764.0,1.1529113650971908e-05,2.0,0.00012293379225734592,,,
1765,1765.0,1.1441493034767223e-05,2.0,0.00012293521975368732,,,
1766,1766.0,1.1346769560497198e-05,2.0,0.00012293663709597792,,,
1767,1767.0,1.1243270698805508e-05,2.0,0.0001229380436827017,,,
1768,1768.0,1.1130078682925852e-05,2.0,0.0001229394386402677,,,
1769,1769.0,1.1009468262455974e-05,2.0,0.0001229408208894264,,,
1770,1770.0,1.0886561591720232e-05,2.0,0.00012294218923805116,,,
1771,1771.0,1.0772714490711947e-05,2.0,0.00012294354277363255,,,
1772,1772.0,1.0683456846368872e-05,2.0,0.00012294488121336876,,,
1773,1773.0,1.064093640647634e-05,2.0,0.00012294620567060617,,,
1774,1774.0,1.066401678587963e-05,2.0,0.00012294751916810522,,,
1775,1775.0,1.0763449918589743e-05,2.0,0.0001229488274517987,,,
1776,1776.0,1.0922488085375486e-05,2.0,0.00012295013858714944,,,
1777,1777.0,1.109832328250231e-05,2.0,0.00012295146196193065,,,
1778,1778.0,1.1226551631108485e-05,2.0,0.00012295280490514315,,,
1779,1779.0,1.1255156980228585e-05,2.0,0.00012295416948269273,,,
1780,1780.0,1.1167848425632231e-05,2.0,0.00012295554984177303,,,
1781,1781.0,1.0993079237483814e-05,2.0,0.00012295693373357605,,,
1782,1782.0,1.0785006435256403e-05,2.0,0.00012295830690564255,,,
1783,1783.0,1.0595928884219231e-05,2.0,0.00012295965860348293,,,
1784,1784.0,1.0458031831608517e-05,2.0,0.0001229609847313434,,,
1785,1785.0,1.0378786340460935e-05,2.0,0.00012296228762409582,,,
1786,1786.0,1.0346577772759332e-05,2.0,0.00012296357357433814,,,
1787,1787.0,1.0338185822285673e-05,2.0,0.00012296484979361873,,,
1788,1788.0,1.0327486491074052e-05,2.0,0.00012296612206558227,,,
1789,1789.0,1.0292880314942484e-05,2.0,0.00012296739331877325,,,
1790,1790.0,1.0224654575248345e-05,2.0,0.0001229686632694243,,,
1791,1791.0,1.012628645098758e-05,2.0,0.0001229699289776717,,,
1792,1792.0,1.001087351990254e-05,2.0,0.00012297118630914654,,,
1793,1793.0,9.893496864896156e-06,2.0,0.0001229724315569092,,,
1794,1794.0,9.78510621628593e-06,2.0,0.00012297366262452997,,,
1795,1795.0,9.68960679024874e-06,2.0,0.00012297487927009405,,,
1796,1796.0,9.604110979809422e-06,2.0,0.000122976082598237,,,
1797,1797.0,9.5207755323733e-06,2.0,0.00012297727419389502,,,
1798,1798.0,9.42929226306202e-06,2.0,0.00012297845528695605,,,
1799,1799.0,9.319618713568347e-06,2.0,0.00012297962614279788,,,
1800,1800.0,1.62666248305216e-06,2.0,0.00012298078575910236,,,
1801,1801.0,1.411381141734829e-06,3.0,0.00012298193189847552,,,
1802,1802.0,1.0424707334417621e-05,3.0,0.00012298213194873294,,,
1803,1803.0,1.0132646391670684e-05,3.0,0.00012298230552351723,,,
1804,1804.0,9.859860675120688e-06,3.0,0.00012298358758474219,,,
1805,1805.0,9.626606772997819e-06,3.0,0.0001229848337402606,,,
1806,1806.0,9.469695819159244e-06,3.0,0.00012298604635956455,,,
1807,1807.0,9.4350010900846e-06,3.0,0.0001229872303035701,,,
1808,1808.0,9.552252386907693e-06,3.0,0.0001229883949607452,,,
1809,1809.0,9.804107138728873e-06,3.0,0.0001229895553618599,,,
1810,1810.0,1.0109963941509466e-05,3.0,0.00012299073019474482,,,
1811,1811.0,0.0,3.0,0.00012299193601495172,,,
1812,1812.0,0.0,3.0,0.00012299317946527555,,,
1813,1813.0,0.0,3.0,0.00012299317946527555,,,
1814,1814.0,0.0,3.0,0.00012299317946527555,,,
1815,1815.0,0.0,3.0,0.00012299317946527555,,,


==> Fig_SV.csv <==
,epochs,Decay,Modes,Loss,Modes_truncated,Loss_truncated,epochs_truncated
0,0.0,0.03420403513177336,1.0,-0.00037641963557688703,1.0,0.0019468371165765476,594.0
1,1.0,0.03441301478308366,1.0,-0.00036384252066124265,1.0,0.0019468854675556283,595.0
2,2.0,0.034617989434673584,1.0,-0.0003516068922343981,1.0,0.0019469330781146535,596.0
3,3.0,0.034800785534755366,1.0,-0.0003397117135343281,1.0,0.0019469800773627935,597.0
4,4.0,0.034977530597936526,1.0,-0.00032815166976096717,1.0,0.0019470264413461618,598.0
5,5.0,0.035140857401717136,1.0,-0.00031692704672818013,1.0,0.0019470720764827182,599.0
6,6.0,0.03529354167489015,1.0,-0.0003060322576628764,1.0,0.0019471169439895977,600.0
7,7.0,0.03543992152927798,1.0,-0.0002954637155516569,1.0,0.0019471610703758813,601.0
8,8.0,0.03558079477541205,1.0,-0.0002852165833864766,1.0,0.00194720449130936,602.0
9,9.0,0.03571559994650698,1.0,-0.00027528452572449355,1.0,0.0019472472339121078,603.0
10,10.0,0.035845605964562766,1.0,-0.0002656608917819946,1.0,0.0019472893174302397,604.0
11,11.0,0.03597237791181336,1.0,-0.00025633911998580917,1.0,0.0019473307603011922,605.0
12,12.0,0.036095567899488826,1.0,-0.00024731227525711904,1.0,0.0019473715779519656,606.0
13,13.0,0.03621492513851217,1.0,-0.00023857304998638716,1.0,0.0019474117725594897,607.0
14,14.0,0.03633201352282483,1.0,-0.0002301142822737737,1.0,0.0019474513401558774,608.0
15,15.0,0.036448812676363636,1.0,-0.00022192892678603678,1.0,0.0019474902814708593,609.0
16,16.0,0.03656646656282545,1.0,-0.00021400966340899327,1.0,0.0019475286088168737,610.0
17,17.0,0.03668628610500347,1.0,-0.00020634887853291823,1.0,0.001947566341183179,611.0
18,18.0,0.03681054612849322,1.0,-0.00019893890739666048,1.0,0.0019476034939150144,612.0
19,19.0,0.036941773658034645,1.0,-0.00019177204058564253,1.0,0.0019476400793817079,613.0
20,20.0,0.03708217371518236,1.0,-0.0001848403860343137,1.0,0.0019476761112838358,614.0
21,21.0,0.037233975126415964,1.0,-0.00017813589227602553,1.0,0.0019477116006870355,615.0
22,22.0,0.037399807289375926,1.0,-0.00017165047289773768,1.0,0.001947746548667812,616.0
23,23.0,0.03758266786074337,1.0,-0.00016537605423366125,1.0,0.0019477809499928705,617.0
24,24.0,0.0377856338189586,1.0,-0.00015930455806831598,1.0,0.0019478148074801005,618.0
25,25.0,0.03801177205730108,1.0,-0.00015342789805444782,1.0,0.0019478481397011405,619.0
26,26.0,0.03826439937511029,1.0,-0.00014773802540318844,1.0,0.0019478809713623336,620.0
27,27.0,0.0385473018621765,1.0,-0.00014222698349183302,1.0,0.0019479133168069291,621.0
28,28.0,0.03886465515042193,1.0,-0.00013688692054424174,1.0,0.0019479451751647232,622.0
29,29.0,0.03922085355212607,1.0,-0.0001317100757956479,1.0,0.0019479765418416368,623.0
30,30.0,0.039620588568133816,1.0,-0.00012668878449737276,1.0,0.001948007422171833,624.0
31,31.0,0.04006911488830097,1.0,-0.00012181550924146993,1.0,0.00194803783221,625.0
32,32.0,0.04057239347401444,1.0,-0.00011708286219924504,1.0,0.0019480677878606911,626.0
33,33.0,0.041137057769851715,1.0,-0.0001124835997304639,1.0,0.001948097295812785,627.0
34,34.0,0.04177041893999596,1.0,-0.00010801061079634595,1.0,0.0019481263555899172,628.0
35,35.0,0.04248065670596238,1.0,-0.0001036569210534916,1.0,0.0019481549685862601,629.0
36,36.0,0.04327710200015459,1.0,-9.941570668553902e-05,1.0,0.0019481831434198704,630.0
37,37.0,0.04417046173071448,1.0,-9.528029958337324e-05,1.0,0.0019482108928530729,631.0
38,38.0,0.04517300011562637,1.0,-9.124418011662201e-05,1.0,0.0019482382273277872,632.0
39,39.0,0.046298808981921645,1.0,-8.730096927247413e-05,1.0,0.0019482651522613437,633.0
40,40.0,0.04756424060398292,1.0,-8.344442833944126e-05,1.0,0.00194829167066084,634.0
41,41.0,0.04898847371587619,1.0,-7.966846206185197e-05,1.0,0.0019483177870488182,635.0
42,42.0,0.05059418284917359,1.0,-7.596711797416519e-05,1.0,0.0019483435085880945,636.0
43,43.0,0.05240836131248547,1.0,-7.2334581032267e-05,1.0,0.0019483688431957385,637.0
44,44.0,0.054463411218031735,1.0,-6.876516778641457e-05,1.0,0.0019483937972092458,638.0
45,45.0,0.05679862819128812,1.0,-6.525332304148333e-05,1.0,0.0019484183746826455,639.0
46,46.0,0.05946221711367188,1.0,-6.179361814068458e-05,1.0,0.0019484425783279707,640.0
47,47.0,0.06251403312886232,1.0,-5.8380748554658424e-05,1.0,0.001948466410635584,641.0
48,48.0,0.06602937079208387,1.0,-5.5009529877307784e-05,1.0,0.0019484898738894299,642.0
49,49.0,0.07010432843816036,1.0,-5.167489310110476e-05,1.0,0.0019485129693515724,643.0
50,50.0,0.07486359008723613,1.0,-4.837188035070421e-05,1.0,0.001948535696902453,644.0
51,51.0,0.08047199640807488,1.0,-4.509564142816097e-05,1.0,0.0019485580573294743,645.0
52,52.0,0.08715222958125027,1.0,-4.1841430760309903e-05,1.0,0.001948580057488525,646.0
53,53.0,0.09521273011391299,1.0,-3.860460424049556e-05,1.0,0.001948601717385658,647.0
54,54.0,0.10509348708120404,1.0,-3.538061579923462e-05,1.0,0.001948623071830591,648.0
55,55.0,0.11744465942477579,1.0,-3.2165013894053925e-05,1.0,0.0019486441621161838,649.0
56,56.0,0.13326923841143504,1.0,-2.895343826296072e-05,1.0,0.0019486650186097308,650.0
57,57.0,0.1542001787228971,1.0,-2.5741617183402068e-05,1.0,0.001948685646320234,651.0
58,58.0,0.1830874032019401,1.0,-2.2525365192570085e-05,1.0,0.0019487060202608298,652.0
59,59.0,0.22539145719459347,1.0,-1.930058100324556e-05,1.0,0.0019487260954068725,653.0
60,60.0,0.29306121694402,1.0,-1.6063245428875016e-05,1.0,0.0019487458329172755,654.0
61,61.0,0.41824428379442136,1.0,-1.280941942645773e-05,1.0,0.0019487652179462217,655.0
62,62.0,0.7272094024268808,1.0,-9.535242515937231e-06,1.0,0.0019487842627001477,656.0
63,63.0,2.7254096070469465,1.0,-6.236931668178962e-06,1.0,0.0019488030007183015,657.0
64,64.0,1.5830080191909646,1.0,-2.910780513553559e-06,1.0,0.001948821470973046,658.0
65,65.0,0.617661978746701,1.0,4.46841295067401e-07,1.0,0.0019488396973790538,659.0
66,66.0,0.3855884587844221,1.0,3.839488568643194e-06,1.0,0.0019488576829665345,660.0
67,67.0,0.28139972081326725,1.0,7.270640819716147e-06,2.0,0.0019488754180972288,661.0
68,68.0,0.22229360411568735,1.0,1.0743702200259262e-05,2.0,0.0019489135587705188,662.0
69,69.0,0.18425760510072026,1.0,1.4262001174450631e-05,2.0,0.0019489466092844614,663.0
70,70.0,0.1577581159163794,1.0,1.7828789987621007e-05,2.0,0.0019489940817671613,664.0
71,71.0,0.1382570077967538,1.0,2.144724396456301e-05,2.0,0.0019490417995533269,665.0
72,72.0,0.12331865834293093,1.0,2.512046063462198e-05,2.0,0.001949090485814959,666.0
73,73.0,0.11151874533926745,1.0,2.8851458668575982e-05,2.0,0.0019491405464588973,667.0
74,74.0,0.10196874190889514,1.0,3.264317662864665e-05,2.0,0.0019491926293647476,668.0
75,75.0,0.09408564774768921,1.0,3.6498471556812365e-05,2.0,0.0019492472245936513,669.0
76,76.0,0.08747107821467201,1.0,4.042011743106288e-05,2.0,0.0019493045965891947,670.0
77,77.0,0.08184356362197669,1.0,4.441080350365065e-05,2.0,0.0019493649859928786,671.0
78,78.0,0.07699860609437924,1.0,4.847313252005889e-05,2.0,0.001949428678472756,672.0
79,79.0,0.0727840658555998,1.0,5.260961881504855e-05,2.0,0.0019494959001403057,673.0
80,80.0,0.06908442590615886,1.0,5.6822686292538043e-05,2.0,0.001949566905988797,674.0
81,81.0,0.06581041042405111,1.0,6.111466631193767e-05,2.0,0.0019496419836908371,675.0
82,82.0,0.06289194548108393,1.0,6.548779550852417e-05,2.0,0.0019497213671812686,676.0
83,83.0,0.06027327061832296,1.0,6.994421355917367e-05,2.0,0.0019498052598915338,677.0
84,84.0,0.05790947193551125,1.0,7.448596088774314e-05,2.0,0.0019498939396896708,678.0
85,85.0,0.055763976743510274,1.0,7.911497631537905e-05,2.0,0.0019499877380078111,679.0
86,86.0,0.053806712111651465,1.0,8.383309468772914e-05,2.0,0.0019500869524248488,680.0
87,87.0,0.05201273057084844,1.0,8.86420445133505e-05,2.0,0.0019501918480593684,681.0
88,88.0,0.05036117044779198,1.0,9.35434456226854e-05,2.0,0.001950302693454422,682.0
89,89.0,0.04883445964853738,1.0,9.853880684521263e-05,2.0,0.0019504197620279545,683.0
90,90.0,0.047417698810768,1.0,0.00010362952372264946,2.0,0.001950543306518692,684.0
91,91.0,0.04609817818946156,1.0,0.00010881687629727446,2.0,0.0019506735516340939,685.0
92,92.0,0.0448649956070606,1.0,0.00011410202700528828,2.0,0.0019508107540021275,686.0
93,93.0,0.04370875180348213,1.0,0.00011948601868179388,2.0,0.0019509552092015108,687.0
94,94.0,0.04262130556747083,1.0,0.00012496977268468262,2.0,0.0019511072110336134,688.0
95,95.0,0.04159557526333959,1.0,0.00013055408716980643,2.0,0.00195126701726719,689.0
96,96.0,0.040625376694587115,1.0,0.00013623963555977676,2.0,0.0019514348575247454,690.0
97,97.0,0.039705289850015736,1.0,0.00014202696522794646,2.0,0.0019516109619214159,691.0
98,98.0,0.038830548811757966,1.0,0.00014791649640237873,2.0,0.0019517955658934227,692.0
99,99.0,0.037996950199754874,1.0,0.00015390852130847655,2.0,0.001951988910225843,693.0
100,100.0,0.037200776489297566,1.0,0.000160003203586536,2.0,0.0019521912189716128,694.0
101,101.0,0.036438731487011926,1.0,0.00016620057800865816,2.0,0.001952402699356248,695.0
102,102.0,0.035707885879377295,1.0,0.00017250055049777857,2.0,0.0019526235651630996,696.0
103,103.0,0.03500563102826354,1.0,0.00017890289845783023,2.0,0.001952854037670764,697.0
104,104.0,0.034329639455062476,1.0,0.00018540727144359862,2.0,0.0019530943213223076,698.0
105,105.0,0.033677830885725374,1.0,0.00019201319218983264,2.0,0.0019533446033397667,699.0
106,106.0,0.03304834305488491,1.0,0.00019872005799073444,2.0,0.001953605062858719,700.0
107,107.0,0.03243950650451797,1.0,0.00020552714241640422,2.0,0.001953875852496163,701.0
108,108.0,0.0318498226233942,1.0,0.00021243359737241135,2.0,0.0019541570896570697,702.0
109,109.0,0.03127794444871099,1.0,0.00021943845550665637,2.0,0.0019544488662448906,703.0
110,110.0,0.030722659948322278,1.0,0.000226540632936993,2.0,0.0019547512628418982,704.0
111,111.0,0.030182877359156954,1.0,0.00023373893227274654,2.0,0.0019550643453634083,705.0
112,112.0,0.029657612190240407,1.0,0.00024103204593109095,2.0,0.0019553881575800685,706.0
113,113.0,0.029145975752980363,1.0,0.0002484185597331555,2.0,0.0019557227246899175,707.0
114,114.0,0.028647165087407563,1.0,0.0002558969567376616,2.0,0.001956068034033391,708.0
115,115.0,0.028160454062739676,1.0,0.0002634656212907727,2.0,0.0019564240432757203,709.0
116,116.0,0.02768518547625324,1.0,0.0002711228432901088,2.0,0.0019567906925689175,710.0
117,117.0,0.027220764075747104,1.0,0.00027886682265147354,2.0,0.001957167885157671,711.0
118,118.0,0.02676665042044939,1.0,0.0002866956739600246,2.0,0.001957555485830596,712.0
119,119.0,0.026322355402424908,1.0,0.0002946074313024491,2.0,0.001957953346950435,713.0
120,120.0,0.02588743534866534,1.0,0.00030260005328668576,2.0,0.0019583613087000916,714.0
121,121.0,0.0254614876945795,1.0,0.0003106714282340662,2.0,0.001958779207135411,715.0
122,122.0,0.025044147091834022,1.0,0.0003188193795283303,2.0,0.0019592069070881123,716.0
123,123.0,0.024635081858511473,1.0,0.00032704167112514106,2.0,0.001959644278524821,717.0
124,124.0,0.024233990764133226,1.0,0.00033533601320347823,2.0,0.001960091126349296,718.0
125,125.0,0.023840600078698634,1.0,0.0003437000679252224,2.0,0.0019605471352865888,719.0
126,126.0,0.023454660838437794,1.0,0.00035213145527857926,2.0,0.0019610119245479884,720.0
127,127.0,0.02307594630163338,1.0,0.0003606277589682119,2.0,0.0019614851288584103,721.0
128,128.0,0.02270424956163229,1.0,0.00036918653230666036,2.0,0.0019619664435664625,722.0
129,129.0,0.022339381313262623,1.0,0.0003778053040585211,2.0,0.0019624556173987607,723.0
130,130.0,0.021981167774259205,1.0,0.0003864815841821711,2.0,0.0019629523905101576,724.0
131,131.0,0.021629448769467048,1.0,0.0003952128694168769,2.0,0.0019634564392695445,725.0
132,132.0,0.021284075979669016,1.0,0.00040399664866878985,2.0,0.001963967413705873,726.0
133,133.0,0.020944911369675925,1.0,0.00041283040815836864,2.0,0.0019644850378503285,727.0
134,134.0,0.020611825801838096,1.0,0.00042171163629960455,2.0,0.0019650091256026934,728.0
135,135.0,0.020284697844902742,1.0,0.0004306378282955729,2.0,0.0019655394820750427,729.0
136,136.0,0.01996341276366636,1.0,0.00043960649044705405,2.0,0.0019660756931283224,730.0
137,137.0,0.01964786165144508,1.0,0.0004486151441859723,2.0,0.0019666170822378866,731.0
138,138.0,0.019337940684038216,1.0,0.00045766132985056813,2.0,0.001967163079772137,732.0
139,139.0,0.019033550487252658,1.0,0.0004667426102127758,2.0,0.0019677133884775442,733.0
140,140.0,0.01873459556953135,1.0,0.0004758565737670885,2.0,0.001968267737576719,734.0
141,141.0,0.018440983796835914,1.0,0.0004850008377940888,2.0,0.0019688258806015,735.0
142,142.0,0.018152625906039378,1.0,0.0004941730511953197,2.0,0.0019693875972319834,736.0
143,143.0,0.017869435064113804,1.0,0.0005033708970887892,2.0,0.001969952342684153,737.0
144,144.0,0.017591326481225893,1.0,0.0005125920951550808,2.0,0.0019705195614106385,738.0
145,145.0,0.017318217070828465,1.0,0.0005218344037302963,2.0,0.0019710886364561753,739.0
146,146.0,0.017050025160962125,1.0,0.0005310956216494667,2.0,0.0019716592631695883,740.0
147,147.0,0.01678667024547181,1.0,0.0005403735898441446,2.0,0.0019722312564602958,741.0
148,148.0,0.016528072748625847,1.0,0.0005496661927035889,2.0,0.0019728042132183625,742.0
149,149.0,0.0162741538008275,1.0,0.0005589713592064191,2.0,0.001973377592383892,743.0
150,150.0,0.016024835003163502,1.0,0.0005682870638175397,2.0,0.0019739509903492496,744.0
151,151.0,0.015780038185744368,1.0,0.0005776113271448611,2.0,0.0019745239665927956,745.0
152,152.0,0.015539685203960749,1.0,0.0005869422163381938,2.0,0.0019750959294970935,746.0
153,153.0,0.015303697814517445,1.0,0.0005962778452149172,2.0,0.001975666734511489,747.0
154,154.0,0.015071997647146645,1.0,0.0006056163741234061,2.0,0.001976236432535972,748.0
155,155.0,0.01484450629766249,1.0,0.0006149560095839071,2.0,0.001976804844286833,749.0
156,156.0,0.014621145554202523,1.0,0.0006242950037625984,2.0,0.0019773715606914567,750.0
157,157.0,0.01440183769541264,1.0,0.0006336316538581225,2.0,0.001977936150130482,751.0
158,158.0,0.01418650580789717,1.0,0.0006429643014966971,2.0,0.0019784980836851963,752.0
159,159.0,0.013975074077620697,1.0,0.0006522913322019958,2.0,0.0019790574125802428,753.0
160,160.0,0.01376746799504114,1.0,0.0006616111749765453,2.0,0.001979614475635535,754.0
161,161.0,0.013563614472903168,1.0,0.0006709223020023903,2.0,0.0019801695111011193,755.0
162,162.0,0.013363441882444456,1.0,0.0006802232284257968,2.0,0.001980722139840083,756.0
163,163.0,0.013166880012906867,1.0,0.0006895125121834872,2.0,0.0019812721206412943,757.0
164,164.0,0.01297386000597579,1.0,0.0006987887538253035,2.0,0.001981819931464598,758.0
165,165.0,0.012784314285771946,1.0,0.0007080505962854757,2.0,0.0019823659500865253,759.0
166,166.0,0.012598176492397774,1.0,0.0007172967245859148,2.0,0.001982910349708311,760.0
167,167.0,0.012415381409814045,1.0,0.000726525865467988,2.0,0.0019834531418891255,761.0
168,168.0,0.012235864882962123,1.0,0.0007357367869547195,2.0,0.0019839947800536356,762.0
169,169.0,0.012059563727462483,1.0,0.0007449282978386718,2.0,0.0019845357974042238,763.0
170,170.0,0.011886415615614694,1.0,0.0007540992470864428,2.0,0.001985076371109199,764.0
171,171.0,0.011716358981548184,1.0,0.000763248523152402,2.0,0.0019856168332171072,765.0
172,172.0,0.011549332922881713,1.0,0.0007723750531811205,2.0,0.0019861577024446997,766.0
173,173.0,0.011385277156190688,1.0,0.0007814778021096657,2.0,0.0019866984395163,767.0
174,174.0,0.011224131985394315,1.0,0.0007905557716643978,2.0,0.0019872387419376143,768.0
175,175.0,0.011065838341195651,1.0,0.0007996079992924363,2.0,0.0019877801793490185,769.0
176,176.0,0.010910337774997843,1.0,0.000808633557038765,2.0,0.0019883237995165833,770.0
177,177.0,0.010757572566374466,1.0,0.000817631550428344,2.0,0.0019888689207481804,771.0
178,178.0,0.010607485625873832,1.0,0.000826601117321261,2.0,0.0019894148920341346,772.0
179,179.0,0.010460020730356541,1.0,0.0008355414268384894,2.0,0.0019899622251338873,773.0
180,180.0,0.01031512201800518,1.0,0.0008444516781950949,2.0,0.0019905115449329936,774.0
181,181.0,0.01017273431218495,1.0,0.0008533310997214194,2.0,0.001991063283272367,775.0
182,182.0,0.010032798580340318,1.0,0.0008621789474512695,2.0,0.00199161736764242,776.0
183,183.0,0.009895246109681389,1.0,0.000870994503970392,2.0,0.0019921740589556873,777.0
184,184.0,0.009759981300728257,1.0,0.0008797770732676993,2.0,0.001992733356973661,778.0
185,185.0,0.009627220853833919,1.0,0.0008885259701733733,2.0,0.0019932949808261174,779.0
186,186.0,0.00949660578352039,1.0,0.0008972404938214016,2.0,0.00199385903627865,780.0
187,187.0,0.009368080917962575,1.0,0.0009059202069721484,2.0,0.001994425835086899,781.0
188,188.0,0.009241888028375583,1.0,0.0009145644193878987,2.0,0.0019949955144267146,782.0
189,189.0,0.009117702864768196,1.0,0.0009231724532523072,2.0,0.0019955679226669014,783.0
190,190.0,0.008995560553942093,1.0,0.000931743917954655,2.0,0.00199614279995158,784.0
191,191.0,0.008875548091417813,1.0,0.0009402781886166523,2.0,0.001996720065794128,785.0
192,192.0,0.008757408551498404,1.0,0.0009487747335923183,2.0,0.0019972999274995825,786.0
193,193.0,0.008641244409380671,1.0,0.0009572331659799563,2.0,0.0019978827700344245,787.0
194,194.0,0.00852701953065308,1.0,0.0009656529154866527,2.0,0.0019984684635089484,788.0
195,195.0,0.00841457871385424,1.0,0.0009740335679772446,2.0,0.0019990564960056926,789.0
196,196.0,0.008304000114544265,1.0,0.0009823747338771668,2.0,0.001999646730714645,790.0
197,197.0,0.008195163853721174,1.0,0.0009906759289314796,2.0,0.002000239431818548,791.0
198,198.0,0.008088047801182453,1.0,0.0009989368011005218,2.0,0.0020008348320446332,792.0
199,199.0,0.007983041557902413,1.0,0.0010071569345352512,2.0,0.0020014327223180405,793.0
200,200.0,0.007879274393377692,1.0,0.0010153359440751271,2.0,0.002002032616068096,794.0
201,201.0,0.007777225241583066,1.0,0.001023473895915781,2.0,0.0020026342415144288,795.0
202,202.0,0.007677129543267091,1.0,0.0010315700233810721,2.0,0.0020032374867714254,796.0
203,203.0,0.007578240442754781,1.0,0.0010396240949698005,2.0,0.0020038424267547162,797.0
204,204.0,0.007481158347342062,1.0,0.001047636178725638,2.0,0.002004449777512809,798.0
205,205.0,0.007385674384847683,1.0,0.0010556056147356884,2.0,0.002005060830134324,799.0
206,206.0,0.007291484763883406,1.0,0.0010635324183283017,2.0,0.0020056752237793602,800.0
207,207.0,0.0071990498472315635,1.0,0.001071416436864681,2.0,0.002006290142622483,801.0
208,208.0,0.007107947897558931,1.0,0.0010792572390346336,2.0,0.0020069043057774,802.0
209,209.0,0.0070182886079969975,1.0,0.0010870549336926979,2.0,0.0020075196628344355,803.0
210,210.0,0.006930169659454664,1.0,0.0010948092220620259,2.0,0.002008137933277297,804.0
211,211.0,0.006843297799040098,1.0,0.0011025199672707827,2.0,0.002008757970051013,805.0
212,212.0,0.006757909592476806,1.0,0.0011101871852576381,2.0,0.0020093779727413425,806.0
213,213.0,0.006673846035854288,1.0,0.0011178106114669338,2.0,0.0020099978398411015,807.0
214,214.0,0.0065910494673516035,1.0,0.0011253902858980114,2.0,0.0020106180478157137,808.0
215,215.0,0.006509643843519302,1.0,0.0011329261138741736,2.0,0.0020112388329547397,809.0
216,216.0,0.006429439679208584,1.0,0.0011404179755490234,2.0,0.002011861520675814,810.0
217,217.0,0.006350502399792144,1.0,0.0011478659321750937,2.0,0.0020124868393068445,811.0
218,218.0,0.006272820599047891,1.0,0.0011552698685269134,2.0,0.0020131118339166624,812.0
219,219.0,0.006196291750251195,1.0,0.0011626297821740403,2.0,0.002013734005891269,813.0
220,220.0,0.006120966815531809,1.0,0.0011699456959279764,2.0,0.00201435583627072,814.0
221,221.0,0.006046802118978518,1.0,0.0011772175500567705,2.0,0.0020149799683250734,815.0
222,222.0,0.005973729644113562,1.0,0.0011844453802697706,2.0,0.0020156037694408946,816.0
223,223.0,0.005901800432798488,1.0,0.0011916292066934207,2.0,0.002016224686215992,817.0
224,224.0,0.005830938417759093,1.0,0.0011987690030167114,2.0,0.00201684467154641,818.0
225,225.0,0.005761136585367233,1.0,0.0012058648375371627,2.0,0.002017465191701233,819.0
226,226.0,0.00569239027372094,1.0,0.001212916720693189,2.0,0.002018084807769722,820.0
227,227.0,0.005624644626838489,1.0,0.0012199246865119118,2.0,0.002018702468155011,821.0
228,228.0,0.005557879736451195,1.0,0.001226888795144206,2.0,0.002019318622259495,822.0
229,229.0,0.005492143378588748,1.0,0.001233809070658787,2.0,0.0020199335765104503,823.0
230,230.0,0.005427338670554069,1.0,0.0012406855423927052,2.0,0.002020547082704581,824.0
231,231.0,0.005363474398456379,1.0,0.001247518328600031,2.0,0.002021158761616113,825.0
232,232.0,0.005300543812465279,1.0,0.001254307456515304,2.0,0.002021768359442184,826.0
233,233.0,0.005238515065144741,1.0,0.0012610529922000913,2.0,0.0020223759367171074,827.0
234,234.0,0.005177359443838647,1.0,0.0012677550210338211,2.0,0.0020229814792881383,828.0
235,235.0,0.005117084514298729,1.0,0.0012744136153838273,2.0,0.002023584754152121,829.0
236,236.0,0.005057678360109067,1.0,0.0012810288374419893,2.0,0.002024185634966677,830.0
237,237.0,0.004999095838238467,1.0,0.0012876007848736494,2.0,0.002024784062327722,831.0
238,238.0,0.004941322748579474,1.0,0.0012941295657366086,2.0,0.0020253798854725073,832.0
239,239.0,0.004884361869736457,1.0,0.0013006152547533096,2.0,0.0020259729758714626,833.0
240,240.0,0.004828203821209731,1.0,0.0013070579321730195,2.0,0.002026563211369932,834.0
241,241.0,0.004772822713311551,1.0,0.0013134577055028756,2.0,0.002027150446106126,835.0
242,242.0,0.004718188968609799,1.0,0.001319814693432288,2.0,0.0020277346708135816,836.0
243,243.0,0.004664299392268837,1.0,0.0013261290035197662,2.0,0.002028315917503933,837.0
244,244.0,0.0046111523758816265,1.0,0.0013324007263418433,2.0,0.0020288939991145206,838.0
245,245.0,0.004558731217872199,1.0,0.001338629969768142,2.0,0.0020294686793021696,839.0
246,246.0,0.004507011825621002,1.0,0.0013448168608824953,2.0,0.002030039894663333,840.0
247,247.0,0.004455978841049379,1.0,0.001350961525425559,2.0,0.0020306076162079994,841.0
248,248.0,0.004405624574496956,1.0,0.001357064077132967,2.0,0.0020311716965719416,842.0
249,249.0,0.004355943865074549,1.0,0.0013631246287915976,2.0,0.002031731895600944,843.0
250,250.0,0.00430692395245639,1.0,0.001369143302161957,2.0,0.00203228794329121,844.0
251,251.0,0.004258542136169196,1.0,0.0013751202311129153,2.0,0.002032839607872438,845.0
252,252.0,0.0042107904043491885,1.0,0.0013810555508591933,2.0,0.0020333867996101813,846.0
253,253.0,0.004163656328881703,1.0,0.0013869493836826286,2.0,0.002033930044506639,847.0
254,254.0,0.0041171337722935505,1.0,0.0013928018586113933,2.0,0.0020344704973919423,848.0
255,255.0,0.004071212084517035,1.0,0.0013986131049010752,2.0,0.002035008299212273,849.0
256,256.0,0.004025877335187578,1.0,0.0014043832604006751,2.0,0.0020355420490804936,850.0
257,257.0,0.00398111970338392,1.0,0.0014101124649050182,2.0,0.002036071010126493,851.0
258,258.0,0.003936926041690219,1.0,0.0014158008550981208,2.0,0.002036595954511359,852.0
259,259.0,0.0038932906762490123,1.0,0.0014214485698927437,2.0,0.002037116696411028,853.0
260,260.0,0.003850202611694156,1.0,0.0014270557453019222,2.0,0.0020376320766162287,854.0
261,261.0,0.003807653253199344,1.0,0.0014326225246747081,2.0,0.002038142288932615,855.0
262,262.0,0.003765633227942122,1.0,0.0014381490507834112,2.0,0.002038648835260527,856.0
263,263.0,0.003724132018686915,1.0,0.001443635468884077,2.0,0.0020391522628137922,857.0
264,264.0,0.0036831410529060394,1.0,0.0014490819252532818,2.0,0.002039651235633323,858.0
265,265.0,0.0036426515813187703,1.0,0.0014544885651692303,2.0,0.002040144542971213,859.0
266,266.0,0.0036026557047591206,1.0,0.0014598555353687232,2.0,0.0020406325180270103,860.0
267,267.0,0.0035631438046289385,1.0,0.0014651829834617413,2.0,0.0020411162276349746,861.0
268,268.0,0.003524108117483247,1.0,0.0014704710588531137,2.0,0.002041596043638973,862.0
269,269.0,0.003485538725604302,1.0,0.0014757199099019003,2.0,0.0020420712648331306,863.0
270,270.0,0.0034474276615516653,1.0,0.0014809296863232055,2.0,0.002042541172812943,864.0
271,271.0,0.0034097612057961634,1.0,0.0014861005356926428,2.0,0.0020430060836945717,865.0
272,272.0,0.0033725288432490284,1.0,0.0014912326060078191,2.0,0.0020434666915675054,866.0
273,273.0,0.003335704414558037,1.0,0.0014963260367879421,2.0,0.0020439227057150963,867.0
274,274.0,0.0032993038071227696,1.0,0.0015013809634488963,2.0,0.0020443734817704017,868.0
275,275.0,0.003263380218968156,1.0,0.0015063974933871365,2.0,0.0020448193600682792,869.0
276,276.0,0.0032279537159682964,1.0,0.0015113757687936096,2.0,0.0020452608002684176,870.0
277,277.0,0.0031927977994451917,1.0,0.0015163160235457359,2.0,0.0020456974459924088,871.0
278,278.0,0.003157901897556915,1.0,0.0015212185340269854,2.0,0.0020461289740340265,872.0
279,279.0,0.0031236165450334746,1.0,0.0015260832432313232,2.0,0.0020465556109785996,873.0
280,280.0,0.0030897569889279616,1.0,0.0015309100857485254,2.0,0.0020469775036762563,874.0
281,281.0,0.003056036434763843,1.0,0.0015356995420337752,2.0,0.0020473945318967885,875.0
282,282.0,0.0030227359385319205,1.0,0.0015404518221219755,2.0,0.0020478066712177746,876.0
283,283.0,0.002989965859580733,1.0,0.0015451667034409268,2.0,0.0020482139663943657,877.0
284,284.0,0.0029574505391602407,1.0,0.0015498444040933765,2.0,0.002048616338773414,878.0
285,285.0,0.002925155237478846,1.0,0.0015544853240453847,2.0,0.0020490137564953396,879.0
286,286.0,0.0028933530584883105,1.0,0.0015590894457361878,2.0,0.002049406344606013,880.0
287,287.0,0.002861869879199652,1.0,0.0015636567043643295,2.0,0.002049794183086251,881.0
288,288.0,0.0028305883043491776,1.0,0.0015681874698243784,2.0,0.0020501772117294693,882.0
289,289.0,0.0027996774350768916,1.0,0.0015726818494740797,2.0,0.0020505553465048755,883.0
290,290.0,0.002769134665617275,1.0,0.001577139773597606,2.0,0.002050928555656561,884.0
291,291.0,0.002738848303513662,1.0,0.0015815614458617412,2.0,0.0020512968364442535,885.0
292,292.0,0.0027088842364741514,1.0,0.0015859470746856842,2.0,0.002051660161084919,886.0
293,293.0,0.0026791695037181483,1.0,0.0015902966996220885,2.0,0.002052018430562881,887.0
294,294.0,0.0026497105640554347,1.0,0.0015946104720380603,2.0,0.002052371505587066,888.0
295,295.0,0.002620602920020756,1.0,0.0015988884344783083,2.0,0.0020527194063363597,889.0
296,296.0,0.002591804374595336,1.0,0.0016031306463707247,2.0,0.0020530627364163806,890.0
297,297.0,0.0025631901193956742,1.0,0.0016073373272438684,2.0,0.002053402580104564,891.0
298,298.0,0.0025348135396362085,1.0,0.0016115086367692072,2.0,0.0020537395068759554,892.0
299,299.0,0.002506769831511372,1.0,0.0016156445403378759,2.0,0.0020540722723669897,893.0
300,300.0,0.00247899972827504,1.0,0.0016197450950647845,2.0,0.002054399016136919,894.0
301,301.0,0.0024514079753810538,1.0,0.0016238105187445478,2.0,0.002054719706719904,895.0
302,302.0,0.0024240651962061633,1.0,0.001627840940286239,2.0,0.0020550360612551794,896.0
303,303.0,0.0023970135160938924,1.0,0.0016318363397269354,2.0,0.0020553492125741056,897.0
304,304.0,0.0023701976911074505,1.0,0.0016357968176322973,2.0,0.0020556581466569645,898.0
305,305.0,0.00234359321370511,1.0,0.0016397225497301949,2.0,0.0020559616746356145,899.0
306,306.0,0.002317222984151481,1.0,0.0016436136276435653,2.0,0.00205626040457219,900.0
307,307.0,0.002291083374404894,1.0,0.0016474701083983268,2.0,0.0020565553431670827,901.0
308,308.0,0.0022651747788862624,1.0,0.0016512920921935576,2.0,0.002056846402395111,902.0
309,309.0,0.0022394898162957934,1.0,0.001655079678890724,2.0,0.0020571329726111315,903.0
310,310.0,0.002214013407644192,1.0,0.0016588329745717517,2.0,0.0020574150708467355,904.0
311,311.0,0.002188756358847258,1.0,0.001662552078573009,2.0,0.002057693060627725,905.0
312,312.0,0.0021637260139397716,1.0,0.0016662370704766173,2.0,0.002057966987519914,906.0
313,313.0,0.002138914400605469,1.0,0.001669888053015594,2.0,0.002058236724948508,907.0
314,314.0,0.0021142962543019136,1.0,0.0016735051464358353,2.0,0.0020585023739548374,908.0
315,315.0,0.00208988525343434,1.0,0.0016770884628966242,2.0,0.002058764131773499,909.0
316,316.0,0.002065687756835541,1.0,0.0016806380772199936,2.0,0.0020590219723630233,910.0
317,317.0,0.0020416967302124113,1.0,0.0016841540919876428,2.0,0.002059275809243372,911.0
318,318.0,0.0020179027627918508,1.0,0.0016876366253893915,2.0,0.002059525739472143,912.0
319,319.0,0.0019943037088978773,1.0,0.001691085788641903,2.0,0.0020597719295725953,913.0
320,320.0,0.0019709091131174523,1.0,0.0016945016817970391,2.0,0.0020600144195650465,914.0
321,321.0,0.0019477157231882576,1.0,0.0016978844058753685,2.0,0.0020602531662721486,915.0
322,322.0,0.0019247185469990278,1.0,0.0017012340826781966,2.0,0.002060488164430692,916.0
323,323.0,0.001901909547436768,1.0,0.0017045508330933194,2.0,0.002060719459307545,917.0
324,324.0,0.0018792924601151136,1.0,0.001707834774027088,2.0,0.0020609471236066822,918.0
325,325.0,0.0018568673667151967,1.0,0.0017110860130705435,2.0,0.0020611712468567114,919.0
326,326.0,0.001834635018224647,1.0,0.0017143046685109658,2.0,0.002061391911479872,920.0
327,327.0,0.001812588909280341,1.0,0.001717490863076888,2.0,0.002061609243215143,921.0
328,328.0,0.0017907320650510231,1.0,0.0017206447250505796,2.0,0.0020618235243149395,922.0
329,329.0,0.001769060984251654,1.0,0.0017237663757307187,2.0,0.0020620350442485274,923.0
330,330.0,0.001747583733645268,1.0,0.0017268559457484455,2.0,0.0020622437102160974,924.0
331,331.0,0.0017262891051103354,1.0,0.0017299135637838777,2.0,0.0020624490811794235,925.0
332,332.0,0.0017051827202879983,1.0,0.0017329393765191173,2.0,0.002062650863892465,926.0
333,333.0,0.0016842541497036868,1.0,0.001735933515259162,2.0,0.002062849242890431,927.0
334,334.0,0.0016635053623056232,1.0,0.0017388961249884094,2.0,0.0020630445946942877,928.0
335,335.0,0.0016429364900571613,1.0,0.0017418273364553632,2.0,0.002063237181550356,929.0
336,336.0,0.0016225502995242988,1.0,0.0017447272876119169,2.0,0.0020634269965379435,930.0
337,337.0,0.0016023466208057405,1.0,0.0017475961203929629,2.0,0.0020636139247424447,931.0
338,338.0,0.0015823213318606401,1.0,0.001750433985290824,2.0,0.0020637979493265163,932.0
339,339.0,0.001562471006607029,1.0,0.0017532410362063728,2.0,0.002063979282671033,933.0
340,340.0,0.0015427870541547552,1.0,0.001756017423466249,2.0,0.0020641581347878545,934.0
341,341.0,0.001523256498415014,1.0,0.0017587632949498022,2.0,0.0020643345688695484,935.0
342,342.0,0.0015038651949144395,1.0,0.0017614787869054908,2.0,0.002064508547328016,936.0
343,343.0,0.0014846025115305714,1.0,0.001764164016060845,2.0,0.0020646799296519525,937.0
344,344.0,0.0014657141080765023,1.0,0.001766819077349851,2.0,0.002064848549457006,938.0
345,345.0,0.0014471268083908811,1.0,0.0017694440499099323,2.0,0.0020650144017312893,939.0
346,346.0,0.001428505010224211,1.0,0.0017720394510753895,2.0,0.0020651776998136737,940.0
347,347.0,0.0014097344570812274,1.0,0.0017746056736953418,2.0,0.0020653387395020216,941.0
348,348.0,0.0013914713104800018,1.0,0.0017771425187393156,2.0,0.002065497680033821,942.0
349,349.0,0.0013735834492832266,1.0,0.0017796495849319255,2.0,0.0020656544564090166,943.0
350,350.0,0.001355461359905213,1.0,0.0017821276403435715,2.0,0.0020658089291439984,944.0
351,351.0,0.0013375509642580045,1.0,0.0017845772237284551,2.0,0.002065961055608302,945.0
352,352.0,0.0013201723864250594,1.0,0.0017869977896908015,2.0,0.002066110936643251,946.0
353,353.0,0.001302731567258758,1.0,0.0017893895898848573,2.0,0.0020662587809311948,947.0
354,354.0,0.0012852680434518736,1.0,0.0017917534529633605,2.0,0.0020664047739449333,948.0
355,355.0,0.001268266031527295,1.0,0.0017940891481391993,2.0,0.002066548964032279,949.0
356,356.0,0.0012514092992704558,1.0,0.0017963965163817397,2.0,0.0020666912357366497,950.0
357,357.0,0.0012344862279449016,1.0,0.0017986762707301208,2.0,0.0020668314217130767,951.0
358,358.0,0.0012178786910057942,1.0,0.0018009285602096892,2.0,0.0020669695196750453,952.0
359,359.0,0.0012015457129200412,1.0,0.0018031531548304918,2.0,0.002067105717648326,953.0
360,360.0,0.0011852372727920884,1.0,0.0018053505146932564,2.0,0.0020672402510530136,954.0
361,361.0,0.0011690700513502638,1.0,0.0018075210298510954,2.0,0.0020673731918262103,955.0
362,362.0,0.0011531632033326465,1.0,0.0018096646414912376,2.0,0.0020675044454779006,956.0
363,363.0,0.001137366638991224,1.0,0.0018117815036066435,2.0,0.0020676338952608214,957.0
364,364.0,0.0011216807548699286,1.0,0.0018138719887043273,2.0,0.0020677615187241942,958.0
365,365.0,0.001106219869168143,1.0,0.0018159362000742542,2.0,0.0020678874251951855,959.0
366,366.0,0.0010909319777195913,1.0,0.0018179742437791498,2.0,0.0020680117517124447,960.0
367,367.0,0.001075729846275968,1.0,0.0018199864359727468,2.0,0.0020681345936229955,961.0
368,368.0,0.0010606796291545287,1.0,0.0018219730009784107,2.0,0.0020682559849963776,962.0
369,369.0,0.001045844551581886,1.0,0.0018239340064707405,2.0,0.0020683759327079056,963.0
370,370.0,0.0010311358207575234,1.0,0.0018258696426612646,2.0,0.0020684943795039224,964.0
371,371.0,0.0010166434588854162,1.0,0.0018277802175611154,2.0,0.002068611232742176,965.0
372,372.0,0.0010023032093229478,1.0,0.00182966587940265,2.0,0.0020687264570292212,966.0
373,373.0,0.0009880472647846566,1.0,0.0018315269432700942,2.0,0.002068840139781157,967.0
374,374.0,0.0009738996711433239,1.0,0.0018333636090512987,2.0,0.002068952436817762,968.0
375,375.0,0.0009599524227883608,1.0,0.0018351759542919565,2.0,0.002069063464127123,969.0
376,376.0,0.0009462028447475763,1.0,0.0018369641022887046,2.0,0.0020691732518505574,970.0
377,377.0,0.0009325945442695532,1.0,0.0018387283472248723,2.0,0.0020692817324116236,971.0
378,378.0,0.0009191144919293798,1.0,0.001840468980713914,2.0,0.002069388831355327,972.0
379,379.0,0.0009057642454117061,1.0,0.0018421861927755251,2.0,0.0020694946002830865,973.0
380,380.0,0.0008925929670457853,1.0,0.0018438801512730392,2.0,0.0020695994500351373,974.0
381,381.0,0.0008795932355220706,1.0,0.0018455510286974014,2.0,0.0020697040704158644,975.0
382,382.0,0.0008666906310028902,1.0,0.001847199090089945,2.0,0.0020698084819956116,976.0
383,383.0,0.0008539076203694523,1.0,0.0018488245888030868,2.0,0.0020699116054333816,977.0
384,384.0,0.00084131988172847,1.0,0.0018504276424283492,2.0,0.0020700123791477093,978.0
385,385.0,0.0008289363685111516,1.0,0.0018520084116085856,2.0,0.002070111008835148,979.0
386,386.0,0.0008166288930783979,1.0,0.0018535671988257388,2.0,0.0020702085280836805,980.0
387,387.0,0.0008044037944708008,1.0,0.0018551043251782931,2.0,0.0020703057175492628,981.0
388,388.0,0.000792398575018766,1.0,0.0018566198757911181,2.0,0.0020704025993329507,982.0
389,389.0,0.0007805862529280465,1.0,0.0018581139487830864,2.0,0.0020704986814799615,983.0
390,390.0,0.0007688324319165342,1.0,0.0018595868992102344,2.0,0.002070593550057227,984.0
391,391.0,0.0007571806518319309,1.0,0.001861039033938086,2.0,0.002070687100152598,985.0
392,392.0,0.0007457372261111498,1.0,0.0018624704113491281,2.0,0.0020707794422470606,986.0
393,393.0,0.0007344533255891721,1.0,0.0018638811720095494,2.0,0.0020708707944265257,987.0
394,394.0,0.0007232640983428791,1.0,0.001865271656052421,2.0,0.0020709613158189154,988.0
395,395.0,0.0007121952439974931,1.0,0.001866642114292142,2.0,0.0020710509823037774,989.0
396,396.0,0.0007012909201645641,1.0,0.0018679926779249583,2.0,0.002071139653712991,990.0
397,397.0,0.0006905238475119667,1.0,0.00186932352733831,2.0,0.0020712273096284662,991.0
398,398.0,0.0006798725665907974,1.0,0.0018706349267911468,2.0,0.002071314113626826,992.0
399,399.0,0.0006693562378093834,1.0,0.0018719270909531693,2.0,0.0020714002164133084,993.0
400,400.0,0.0006589808589645483,1.0,0.0018732001956034295,2.0,0.0020714856144001563,994.0
401,401.0,0.0006487322347133724,1.0,0.0018744544536117333,2.0,0.00207157017352957,995.0
402,402.0,0.0006386043610246753,1.0,0.0018756900903481432,2.0,0.0020716537668560835,996.0
403,403.0,0.000628614362657302,1.0,0.0018769073057955331,2.0,0.002071736388737941,997.0
404,404.0,0.000618754944718788,1.0,0.001878106289824468,2.0,0.002071818143016127,998.0
405,405.0,0.0006090216174148831,1.0,0.0018792872656020166,2.0,0.002071899141803378,999.0
406,406.0,0.0005994072619676169,1.0,0.0018804504437512706,2.0,0.002071979437464525,1000.0
407,407.0,0.000589923173199667,1.0,0.001881596027564646,2.0,0.002072059024776634,1001.0
408,408.0,0.0005805670120272097,1.0,0.0018827242080074328,2.0,0.0020721378783421828,1002.0
409,409.0,0.0005713343461382081,1.0,0.0018838351983459533,2.0,0.0020722159772380328,1003.0
410,410.0,0.000562214166579241,1.0,0.0018849292084913093,2.0,0.0020722933112068257,1004.0
411,411.0,0.0005532103383718606,1.0,0.0018860064410181302,2.0,0.0020723698731392125,1005.0
412,412.0,0.0005443302894128551,1.0,0.0018870670787102983,2.0,0.00207244565898341,1006.0
413,413.0,0.000535573805653577,1.0,0.001888111312567925,2.0,0.0020725206662007022,1007.0
414,414.0,0.0005269352944388656,1.0,0.001889139348540698,2.0,0.0020725948794534516,1008.0
415,415.0,0.0005184177866382293,1.0,0.0018901513931032848,2.0,0.0020726682446793113,1009.0
416,416.0,0.0005100380068602678,1.0,0.0018911476430637768,2.0,0.002072740643459719,1010.0
417,417.0,0.0005017818893817567,1.0,0.0018921283018345748,2.0,0.002072811906247258,1011.0
418,418.0,0.0004936145344263622,1.0,0.0018930936053531077,2.0,0.002072881876933241,1012.0
419,419.0,0.0004855281375008929,1.0,0.001894043763825335,2.0,0.0020729506254564896,1013.0
420,420.0,0.00047756288352070956,1.0,0.0018949789221598718,2.0,0.002073018643529445,1014.0
421,421.0,0.0004697361619039232,1.0,0.0018958992111596535,2.0,0.002073086838351699,1015.0
422,422.0,0.00046203123228072385,1.0,0.0018968048385008018,2.0,0.0020731560199907994,1016.0
423,423.0,0.00045442258702761153,1.0,0.0018976960456416308,2.0,0.002073226407893007,1017.0
424,424.0,0.0004469036168986683,1.0,0.0018985730430841974,2.0,0.002073297298144749,1018.0
425,425.0,0.0004394909139468379,1.0,0.0018994359936302064,2.0,0.002073367030260356,1019.0
426,426.0,0.00043219763622793974,1.0,0.0019002850481685994,2.0,0.0020734342332519575,1020.0
427,427.0,0.00042501877123209933,1.0,0.0019011203897436946,2.0,0.002073499473928168,1021.0
428,428.0,0.00041793566509686,1.0,0.0019019422270804037,2.0,0.0020735643791760087,1022.0
429,429.0,0.0004109296309855706,1.0,0.0019027507600495564,2.0,0.002073629743613763,1023.0
430,430.0,0.00040401130638342483,1.0,0.0019035461536656513,2.0,0.002073694983680175,1024.0
431,431.0,0.00039719995849078716,1.0,0.001904328537936581,2.0,0.002073759346307302,1025.0
432,432.0,0.0003906028335459897,1.0,0.0019050980636455194,2.0,0.002073822785914287,1026.0
433,433.0,0.00038418967628768314,1.0,0.001905854918828744,2.0,0.0020738854036375276,1027.0
434,434.0,0.0003778204607909082,1.0,0.0019065994965774553,2.0,0.002073947279510279,1028.0
435,435.0,0.000371320900835246,1.0,0.0019073321331565607,2.0,0.0020740087965523237,1029.0
436,436.0,0.0003648832476542792,1.0,0.0019080528984219236,2.0,0.0020740702297629703,1030.0
437,437.0,0.0003587046402793979,1.0,0.0019087615299078478,2.0,0.002074131098267709,1031.0
438,438.0,0.00035271564791606425,1.0,0.0019094581321031138,2.0,0.00207419089612625,1032.0
439,439.0,0.0003467474294124157,1.0,0.001910143186461607,2.0,0.0020742499531924254,1033.0
440,440.0,0.0003407978924519144,1.0,0.001910817042693051,2.0,0.0020743088560248855,1034.0
441,441.0,0.0003349780105280186,1.0,0.0019114797284829792,2.0,0.0020743675109891687,1035.0
442,442.0,0.0003292779607862504,1.0,0.0019121312677675183,2.0,0.002074425437598767,1036.0
443,443.0,0.00032362878463990997,1.0,0.0019127718969938153,2.0,0.002074482577432504,1037.0
444,444.0,0.0003180614830964745,1.0,0.0019134018343357484,2.0,0.002074539179464688,1038.0
445,445.0,0.0003126355539344236,1.0,0.001914021166462774,2.0,0.0020745952814906713,1039.0
446,446.0,0.00030730574714592473,1.0,0.0019146300397032202,2.0,0.00207465081574155,1040.0
447,447.0,0.0003019997554877579,1.0,0.0019152287147098084,2.0,0.002074705906111029,1041.0
448,448.0,0.0002967562374304948,1.0,0.001915817365948892,2.0,0.002074760716503708,1042.0
449,449.0,0.00029164171657865956,1.0,0.001916396029703124,2.0,0.00207481524513223,1043.0
450,450.0,0.00028665323879944316,1.0,0.0019169648165738512,2.0,0.0020748694359626445,1044.0
451,451.0,0.00028172198890573515,1.0,0.001917523965019084,2.0,0.0020749232728793582,1045.0
452,452.0,0.00027684084567930505,1.0,0.0019180737082669735,2.0,0.002074976671407461,1046.0
453,453.0,0.00027203867544021775,1.0,0.0019186141479338031,2.0,0.002075029415596953,1047.0
454,454.0,0.0002673294623774528,1.0,0.001919145372229341,2.0,0.0020750813582328838,1048.0
455,455.0,0.0002626924215739391,1.0,0.001919667525017256,2.0,0.0020751326323528614,1049.0
456,456.0,0.0002581222253342853,1.0,0.0019201807773083918,2.0,0.0020751835752506327,1050.0
457,457.0,0.000253630313266582,1.0,0.0019206852605085994,2.0,0.0020752343844070843,1051.0
458,458.0,0.00024921889812091894,1.0,0.001921181096055296,2.0,0.002075284909893916,1052.0
459,459.0,0.0002448783107839127,1.0,0.001921668427619559,2.0,0.002075334879661734,1053.0
460,460.0,0.00024060514878156993,1.0,0.0019221474033925513,2.0,0.00207538418558242,1054.0
461,461.0,0.00023640936556240913,1.0,0.0019226181532399854,2.0,0.0020754328711961507,1055.0
462,462.0,0.00023229316637290358,1.0,0.0019230808007244793,2.0,0.002075480949680286,1056.0
463,463.0,0.00022824840047062984,1.0,0.0019235354887827615,2.0,0.0020755283340173434,1057.0
464,464.0,0.0002242637116818096,1.0,0.0019239823648352081,2.0,0.0020755749227553493,1058.0
465,465.0,0.00022034086264452913,1.0,0.00192442156085541,2.0,0.002075620802796851,1059.0
466,466.0,0.00021648529027023717,1.0,0.0019248531871765484,2.0,0.0020756664942591456,1060.0
467,467.0,0.00021269973596119797,1.0,0.0019252773577193266,2.0,0.0020757129353981886,1061.0
468,468.0,0.00020897839031619773,1.0,0.0019256941970667567,2.0,0.0020757605513022164,1062.0
469,469.0,0.000205316614183807,1.0,0.0019261038352789846,2.0,0.0020758083408695827,1063.0
470,470.0,0.00020171452186001739,1.0,0.0019265063914208303,2.0,0.002075854763958357,1064.0
471,471.0,0.0001981753443291187,1.0,0.001926901975800343,2.0,0.002075899544973647,1065.0
472,472.0,0.00019469942384216568,1.0,0.0019272906991166317,2.0,0.0020759436266829714,1066.0
473,473.0,0.0001912833582270163,1.0,0.0019276726784639958,2.0,0.0020759878293113757,1067.0
474,474.0,0.00018792385822114798,1.0,0.0019280480317643847,2.0,0.0020760321855908086,1068.0
475,475.0,0.00018461958655570745,1.0,0.0019284168705430837,2.0,0.002076076327176596,1069.0
476,476.0,0.00018137090828580739,1.0,0.0019287793001362386,2.0,0.0020761200718555257,1070.0
477,477.0,0.00017817613127069543,1.0,0.0019291354234468561,2.0,0.002076163300468456,1071.0
478,478.0,0.00017503289377973714,1.0,0.0019294853442235376,2.0,0.002076205827355907,1072.0
479,479.0,0.0001719403345658848,1.0,0.0019298291630876724,2.0,0.0020762476904687497,1073.0
480,480.0,0.00016890156670477108,1.0,0.0019301669762347945,2.0,0.0020762892606006767,1074.0
481,481.0,0.0001659336776898746,1.0,0.0019304988783241345,2.0,0.0020763308822783454,1075.0
482,482.0,0.00016304886360640462,1.0,0.0019308249701479152,2.0,0.0020763723949895853,1076.0
483,483.0,0.0001602532120726453,1.0,0.001931145385620046,2.0,0.002076413306012704,1077.0
484,484.0,0.00015749391228008056,1.0,0.0019314602823524074,2.0,0.002076453439597488,1078.0
485,485.0,0.00015472049087251119,1.0,0.001931769829869637,2.0,0.0020764931230306347,1079.0
486,486.0,0.00015194521753157845,1.0,0.0019320740958177851,2.0,0.002076532751101125,1080.0
487,487.0,0.00014923072126698478,1.0,0.0019323730503974918,2.0,0.0020765723362908876,1081.0
488,488.0,0.00014663548618356015,1.0,0.001932666687549367,2.0,0.00207661152937668,1082.0
489,489.0,0.00014413046631846723,1.0,0.0019329551223147827,2.0,0.002076649995615276,1083.0
490,490.0,0.00014164769125283295,1.0,0.0019332385829116056,2.0,0.002076687720653178,1084.0
491,491.0,0.0001391440915355661,1.0,0.0019335172415716668,2.0,0.002076724978123746,1085.0
492,492.0,0.00013664271677031308,1.0,0.001933791139223418,2.0,0.002076762092632616,1086.0
493,493.0,0.00013419543163700328,1.0,0.001934060233556148,2.0,0.002076799208396005,1087.0
494,494.0,0.0001318353528665802,1.0,0.001934324526857736,2.0,0.0020768362552646856,1088.0
495,495.0,0.00012955638980997577,1.0,0.0019345841217907707,2.0,0.0020768732171208967,1089.0
496,496.0,0.0001273295406728883,1.0,0.0019348391851843033,2.0,0.002076910368795103,1090.0
497,497.0,0.00012512607365664595,1.0,0.0019350898722030512,2.0,0.002076947837676989,1091.0
498,498.0,0.00012293227521687614,1.0,0.0019353362819952624,2.0,0.0020769849199923115,1092.0
499,499.0,0.00012076045649389709,1.0,0.001935578458176711,2.0,0.0020770208375068995,1093.0
500,500.0,0.00011863318171159879,1.0,0.0019358164178668986,2.0,0.0020770558971375977,1094.0
501,501.0,0.00011656461780778864,1.0,0.0019360502020571513,2.0,0.002077090993058791,1095.0
502,502.0,0.00011454561203898936,1.0,0.0019362798954772054,2.0,0.0020771263848695758,1096.0
503,503.0,0.0001125573228223327,1.0,0.001936505610358375,2.0,0.0020771616089464975,1097.0
504,504.0,0.00011058936952634292,1.0,0.00193672744128361,2.0,0.0020771963742015013,1098.0
505,505.0,0.00010864983621546288,1.0,0.001936945446408474,2.0,0.0020772308052417693,1099.0
506,506.0,0.00010675423690177339,1.0,0.001937159663829284,2.0,0.002077264942040338,1100.0
507,507.0,0.00010490870013049101,1.0,0.001937370147343982,2.0,0.002077298679906723,1101.0
508,508.0,0.00010310511490891489,1.0,0.0019375769808558348,2.0,0.002077332084146144,1102.0
509,509.0,0.00010132555835545478,1.0,0.001937780260201185,2.0,0.0020773653657688903,1103.0
510,510.0,9.956293269805432e-05,1.0,0.0019379800655580585,2.0,0.0020773985834796472,1104.0
511,511.0,9.782541485653791e-05,1.0,0.0019381764424192805,2.0,0.0020774315839596135,1105.0
512,512.0,9.61241692408589e-05,1.0,0.0019383694225568082,2.0,0.002077464252721182,1106.0
513,513.0,9.446148118511277e-05,1.0,0.001938559053625084,2.0,0.0020774966156404465,1107.0
514,514.0,9.283236765840368e-05,1.0,0.0019387454049600717,2.0,0.0020775286789685467,1108.0
515,515.0,9.123156601225387e-05,1.0,0.0019389285503727586,2.0,0.0020775604021962364,1109.0
516,516.0,8.965695181775598e-05,1.0,0.0019391085540558942,2.0,0.00207759184269624,1110.0
517,517.0,8.811030501335218e-05,1.0,0.0019392854700361094,2.0,0.0020776231511698807,1111.0
518,518.0,8.659317331318705e-05,1.0,0.0019394593482547529,2.0,0.002077654390703005,1112.0
519,519.0,8.510423293226351e-05,1.0,0.0019396302421382447,2.0,0.0020776854527004497,1113.0
520,520.0,8.364109165382733e-05,1.0,0.0019397982081483206,2.0,0.0020777162002234085,1114.0
521,521.0,8.220356553588568e-05,1.0,0.0019399633002118851,2.0,0.0020777466195710855,1115.0
522,522.0,8.079267663860086e-05,1.0,0.001940125567646196,2.0,0.0020777767859298025,1116.0
523,523.0,7.940856857127032e-05,1.0,0.0019402850594408408,2.0,0.0020778067458488846,1117.0
524,524.0,7.804935755206541e-05,1.0,0.001940441826597054,2.0,0.002077836484185177,1118.0
525,525.0,7.67129547435632e-05,1.0,0.001940595920423085,2.0,0.0020778659556071675,1119.0
526,526.0,7.539740728647605e-05,1.0,0.001940747388598939,2.0,0.0020778950965633083,1120.0
527,527.0,7.410212071189613e-05,1.0,0.0019408962747762787,2.0,0.0020779238291931852,1121.0
528,528.0,7.282586793742975e-05,1.0,0.0019410426188401903,2.0,0.0020779520684349163,1122.0
529,529.0,7.156809535291232e-05,1.0,0.001941186459544089,2.0,0.002077979693305138,1123.0
530,530.0,7.032709849130727e-05,1.0,0.0019413278332806663,2.0,0.0020780065074990435,1124.0
531,531.0,6.91108269705111e-05,1.0,0.0019414667753880608,2.0,0.002078032338609859,1125.0
532,532.0,6.793450422324912e-05,1.0,0.001941603317914511,2.0,0.0020780573647812724,1126.0
533,533.0,6.683055726128605e-05,1.0,0.0019417375083624672,2.0,0.002078082604273218,1127.0
534,534.0,6.579175418407302e-05,1.0,0.001941869423818235,2.0,0.0020781096398566094,1128.0
535,535.0,6.475960886945002e-05,1.0,0.0019419992043706107,2.0,0.002078139145201228,1129.0
536,536.0,6.365307317884407e-05,1.0,0.0019421269761080537,2.0,0.002078169607190442,1130.0
537,537.0,6.248469813190317e-05,1.0,0.001942252751563986,2.0,0.0020781990549881726,1131.0
538,538.0,6.134136622311717e-05,1.0,0.0019423763858553644,2.0,0.0020782271327420255,1132.0
539,539.0,6.029373519779955e-05,1.0,0.001942497758449458,2.0,0.0020782546000568457,1133.0
540,540.0,5.934256603228365e-05,1.0,0.0019426169175705383,2.0,0.0020782820055600983,1134.0
541,541.0,5.842868002349593e-05,1.0,0.0019427340487316947,2.0,0.002078309189293764,1135.0
542,542.0,5.748032136845079e-05,1.0,0.0019428493389760742,2.0,0.0020783356201918715,1136.0
543,543.0,5.6478383098276515e-05,1.0,0.001942962860414889,2.0,0.0020783613476239114,1137.0
544,544.0,5.547016578258141e-05,1.0,0.0019430745457543672,2.0,0.002078387291517334,1138.0
545,545.0,5.451662996909723e-05,1.0,0.0019431842905620555,2.0,0.002078414023503742,1139.0
546,546.0,5.3632096447954973e-05,1.0,0.001943292082306412,2.0,0.002078440834392806,1140.0
547,547.0,5.278140203535904e-05,1.0,0.001943398026929657,2.0,0.002078466655716997,1141.0
548,548.0,5.191683643118489e-05,1.0,0.0019435022582351457,2.0,0.0020784913664093577,1142.0
549,549.0,5.1027317381382736e-05,1.0,0.0019436048417164442,2.0,0.0020785158293208177,1143.0
550,550.0,5.0142796912891236e-05,1.0,0.0019437057501505218,2.0,0.002078540910779259,1144.0
551,551.0,4.9296424552127426e-05,1.0,0.0019438049347712933,2.0,0.002078566578882926,1145.0
552,552.0,4.84933745529424e-05,1.0,0.0019439024050310915,2.0,0.002078591994069659,1146.0
553,553.0,4.77140100524694e-05,1.0,0.001943998234831371,2.0,0.002078616457118096,1147.0
554,554.0,4.6936609699357644e-05,1.0,0.0019440925081517187,2.0,0.0020786401533183017,1148.0
555,555.0,4.615473871259381e-05,1.0,0.001944185270814235,2.0,0.00207866385290357,1149.0
556,556.0,4.537874358655875e-05,1.0,0.0019442765264210888,2.0,0.00207868802091487,1150.0
557,557.0,4.4622632171500356e-05,1.0,0.0019443662660671057,2.0,0.00207871240966705,1151.0
558,558.0,4.389286213876599e-05,1.0,0.0019444545009673264,2.0,0.0020787364747657344,1152.0
559,559.0,4.3186814397135785e-05,1.0,0.0019445412695812193,2.0,0.002078760022141336,1153.0
560,560.0,4.2493242189516524e-05,1.0,0.0019446266229362897,2.0,0.0020787833438571553,1154.0
561,561.0,4.180087625691604e-05,1.0,0.0019447106069788278,2.0,0.002078806817812305,1155.0
562,562.0,4.110665274446103e-05,1.0,0.0019447932457934342,2.0,0.0020788304834672934,1156.0
563,563.0,4.042306790308561e-05,1.0,0.001944874541554364,2.0,0.002078853995395444,1157.0
564,564.0,3.976169311596215e-05,1.0,0.0019449544904799915,2.0,0.0020788770072995666,1158.0
565,565.0,3.912078056788172e-05,1.0,0.0019450331130965123,2.0,0.002078899515096842,1159.0
566,566.0,3.8490598364383784e-05,1.0,0.0019451104524438273,2.0,0.0020789218196932573,1160.0
567,567.0,3.7864205464598144e-05,1.0,0.0019451865481714798,2.0,0.002078944208472036,1161.0
568,568.0,3.724371731245004e-05,1.0,0.0019452614210065994,2.0,0.002078966700647948,1162.0
569,569.0,3.6635917623416946e-05,1.0,0.0019453350781792119,2.0,0.002078989127275639,1163.0
570,570.0,3.6043930130491474e-05,1.0,0.0019454075310381485,2.0,0.0020790113586517554,1164.0
571,571.0,3.546448051596222e-05,1.0,0.0019454788041337772,2.0,0.0020790333977949997,1165.0
572,572.0,3.489279799042484e-05,1.0,0.0019455489280996354,2.0,0.002079055317872708,1166.0
573,573.0,3.4327662825119266e-05,1.0,0.0019456179272051976,2.0,0.002079077177836069,1167.0
574,574.0,3.3771678298191404e-05,1.0,0.0019456858164429208,2.0,0.0020790989733207913,1168.0
575,575.0,3.322731464221112e-05,1.0,0.0019457526084359978,2.0,0.0020791206535857695,1169.0
576,576.0,3.2693908692012295e-05,1.0,0.0019458183208767475,2.0,0.0020791421676535195,1170.0
577,577.0,3.216850165647314e-05,1.0,0.0019458829762684943,2.0,0.002079163486809912,1171.0
578,578.0,3.164898728341904e-05,1.0,0.0019459465958288318,2.0,0.0020791846288603327,1172.0
579,579.0,3.113536680617458e-05,1.0,0.0019460091950219843,2.0,0.002079205641918538,1173.0
580,580.0,3.062834474172597e-05,1.0,0.0019460707852168846,2.0,0.002079226540845148,1174.0
581,581.0,3.01270252962659e-05,1.0,0.001946131377787899,2.0,0.0020792472848633493,1175.0
582,582.0,2.962962248298843e-05,1.0,0.0019461909854834932,2.0,0.002079267827627609,1176.0
583,583.0,2.9134586672657506e-05,1.0,0.0019462496193117756,2.0,0.002079288152935573,1177.0
584,584.0,2.8645878918088044e-05,1.0,0.0019463072868075866,2.0,0.002079308255971124,1178.0
585,585.0,2.817103910779352e-05,1.0,0.001946363992491974,2.0,0.0020793281272947113,1179.0
586,586.0,2.7727631796457396e-05,1.0,0.0019464197485978248,2.0,0.0020793477760267087,1180.0
587,587.0,2.7332268449673815e-05,1.0,0.0019464745820370402,3.0,0.002079367286723254,1181.0
588,588.0,2.7000028069283987e-05,1.0,0.0019465285539158083,3.0,0.002079410798056237,1182.0
589,589.0,2.6690259821119345e-05,1.0,0.0019465817576838787,3.0,0.002079450768903989,1183.0
590,590.0,2.6322914177707522e-05,1.0,0.0019466343161555154,3.0,0.0020795078879103624,1184.0
591,591.0,2.5845248327593085e-05,1.0,0.0019466862730245615,3.0,0.002079565249321766,1185.0
592,592.0,2.531618108744901e-05,1.0,0.0019467375161546915,3.0,0.0020796239699983955,1186.0
593,593.0,2.4835348711178346e-05,1.0,0.0019467878307194214,3.0,0.0020796842265324803,1187.0
594,594.0,2.445443128218422e-05,1.0,0.0019468371165765476,3.0,0.0020797459132934635,1188.0
595,595.0,2.413985431283842e-05,1.0,0.0019468854675556283,3.0,0.0020798092818500933,1189.0
596,596.0,2.3812997305218086e-05,1.0,0.0019469330781146535,3.0,0.002079874741584261,1190.0
597,597.0,2.343810067846236e-05,1.0,0.0019469800773627935,3.0,0.0020799428513661776,1191.0
598,598.0,2.30433123013033e-05,1.0,0.0019470264413461618,3.0,0.0020800141685722705,1192.0
599,599.0,2.2662165423663145e-05,1.0,0.0019470720764827182,3.0,0.0020800891058634346,1193.0
600,600.0,2.229936188114626e-05,1.0,0.0019471169439895977,3.0,0.0020801679384793168,1194.0
601,601.0,2.1950511015935356e-05,1.0,0.0019471610703758813,3.0,0.002080250904138398,1195.0
602,602.0,2.161156665347981e-05,1.0,0.00194720449130936,3.0,0.0020803382855426465,1196.0
603,603.0,2.1282112311509848e-05,1.0,0.0019472472339121078,3.0,0.0020804305146871534,1197.0
604,604.0,2.0960600954045525e-05,1.0,0.0019472893174302397,3.0,0.0020805280639859623,1198.0
605,605.0,2.0640227661857965e-05,1.0,0.0019473307603011922,3.0,0.002080631345012887,1199.0
606,606.0,2.0317836721162248e-05,1.0,0.0019473715779519656,3.0,0.002080740713072077,1200.0
607,607.0,1.999584012537344e-05,1.0,0.0019474117725594897,3.0,0.002080856391020446,1201.0
608,608.0,1.9680184920263955e-05,1.0,0.0019474513401558774,3.0,0.002080978189251862,1202.0
609,609.0,1.9374298593274266e-05,1.0,0.0019474902814708593,3.0,0.0020811058658066718,1203.0
610,610.0,1.907630907422514e-05,1.0,0.0019475286088168737,3.0,0.0020812397497274706,1204.0
611,611.0,1.878468753240207e-05,1.0,0.001947566341183179,3.0,0.0020813805443761772,1205.0
612,612.0,1.850011673729349e-05,1.0,0.0019476034939150144,3.0,0.0020815285638669133,1206.0
613,613.0,1.8221243082198796e-05,1.0,0.0019476400793817079,3.0,0.002081683708762095,1207.0
614,614.0,1.7942937357564915e-05,1.0,0.0019476761112838358,3.0,0.0020818461133352895,1208.0
615,615.0,1.766195980924338e-05,1.0,0.0019477116006870355,3.0,0.002082016343544284,1209.0
616,616.0,1.7382443835514125e-05,1.0,0.001947746548667812,3.0,0.002082194903662154,1210.0
617,617.0,1.7112476870748325e-05,1.0,0.0019477809499928705,3.0,0.002082381816547743,1211.0
618,618.0,1.6855207462895283e-05,1.0,0.0019478148074801005,3.0,0.002082576784448756,1212.0
619,619.0,1.6605314450894635e-05,1.0,0.0019478481397011405,3.0,0.002082779733795987,1213.0
620,620.0,1.6354987153526395e-05,1.0,0.0019478809713623336,3.0,0.002082991133804775,1214.0
621,621.0,1.6102313748597076e-05,1.0,0.0019479133168069291,3.0,0.002083211668599754,1215.0
622,622.0,1.5852390811350848e-05,1.0,0.0019479451751647232,3.0,0.002083441657791264,1216.0
623,623.0,1.5610721221929117e-05,1.0,0.0019479765418416368,3.0,0.002083680970520778,1217.0
624,624.0,1.537722721723734e-05,1.0,0.001948007422171833,3.0,0.0020839294059125176,1218.0
625,625.0,1.5147177524679287e-05,1.0,0.00194803783221,3.0,0.0020841870132551543,1219.0
626,626.0,1.4916893757727899e-05,1.0,0.0019480677878606911,3.0,0.00208445405991403,1220.0
627,627.0,1.4687335929973668e-05,1.0,0.001948097295812785,3.0,0.0020847307963447297,1221.0
628,628.0,1.4462211851405992e-05,1.0,0.0019481263555899172,3.0,0.002085017287759486,1222.0
629,629.0,1.4243648329257978e-05,1.0,0.0019481549685862601,3.0,0.0020853134878260006,1223.0
630,630.0,1.4030453816387814e-05,1.0,0.0019481831434198704,3.0,0.0020856193856847553,1224.0
631,631.0,1.3820048866184433e-05,1.0,0.0019482108928530729,3.0,0.002085935071640728,1225.0
632,632.0,1.3611196089976895e-05,1.0,0.0019482382273277872,3.0,0.002086260638713214,1226.0
633,633.0,1.3404673094220986e-05,1.0,0.0019482651522613437,3.0,0.002086596096165724,1227.0
634,634.0,1.3201834763063757e-05,1.0,0.00194829167066084,3.0,0.002086941386858554,1228.0
635,635.0,1.3003067897666944e-05,1.0,0.0019483177870488182,3.0,0.0020872964225397217,1229.0
636,636.0,1.2807561460633082e-05,1.0,0.0019483435085880945,3.0,0.002087661071809325,1230.0
637,637.0,1.2614143210212669e-05,1.0,0.0019483688431957385,3.0,0.0020880351448360744,1231.0
638,638.0,1.2422124174822022e-05,1.0,0.0019483937972092458,3.0,0.0020884184032832283,1232.0
639,639.0,1.2231390407510331e-05,1.0,0.0019484183746826455,3.0,0.0020888106314516843,1233.0
640,640.0,1.2041835798407355e-05,1.0,0.0019484425783279707,3.0,0.002089211825958633,1234.0
641,641.0,1.185293574143781e-05,1.0,0.001948466410635584,3.0,0.0020896224427551595,1235.0
642,642.0,1.166398104153612e-05,1.0,0.0019484898738894299,3.0,0.002090043313920952,1236.0
643,643.0,1.1475437046889658e-05,1.0,0.0019485129693515724,3.0,0.002090475010565155,1237.0
644,644.0,1.1290417943868088e-05,1.0,0.001948535696902453,3.0,0.0020909169095408896,1238.0
645,645.0,1.111567198260122e-05,1.0,0.0019485580573294743,3.0,0.0020913672305025157,1239.0
646,646.0,1.0958795598413106e-05,1.0,0.001948580057488525,3.0,0.0020918243972169433,1240.0
647,647.0,1.0823114929920405e-05,1.0,0.001948601717385658,3.0,0.0020922881547336845,1241.0
648,648.0,1.0703022305809998e-05,1.0,0.001948623071830591,3.0,0.002092759172556975,1242.0
649,649.0,1.0585503988063349e-05,1.0,0.0019486441621161838,3.0,0.002093237726895515,1243.0
650,650.0,1.0455167116262605e-05,1.0,0.0019486650186097308,3.0,0.002093723304281248,1244.0
651,651.0,1.0301729675801746e-05,1.0,0.001948685646320234,3.0,0.002094215472944839,1245.0
652,652.0,1.0128365651356687e-05,1.0,0.0019487060202608298,3.0,0.0020947143854408096,1246.0
653,653.0,9.94738883006121e-06,1.0,0.0019487260954068725,3.0,0.002095220119771343,1247.0
654,654.0,9.772681024620646e-06,1.0,0.0019487458329172755,3.0,0.002095732048479067,1248.0
655,655.0,9.615188519157492e-06,1.0,0.0019487652179462217,3.0,0.002096248974467382,1249.0
656,656.0,9.477698469234188e-06,1.0,0.0019487842627001477,3.0,0.0020967698743949363,1250.0
657,657.0,9.352483564100882e-06,1.0,0.0019488030007183015,3.0,0.0020972945142369876,1251.0
658,658.0,9.22882703588283e-06,1.0,0.001948821470973046,3.0,0.002097823363562917,1252.0
659,659.0,9.100228381201645e-06,1.0,0.0019488396973790538,3.0,0.002098356828667057,1253.0
660,660.0,1.9570414671689815e-05,1.0,0.0019488576829665345,3.0,0.0020988946091226716,1254.0
661,661.0,1.6958286094243215e-05,2.0,0.0019488754180972288,3.0,0.0020994357756006746,1255.0
662,662.0,2.4357724481978547e-05,2.0,0.0019489135587705188,3.0,0.002099979349959114,1256.0
663,663.0,2.4482989699618016e-05,2.0,0.0019489466092844614,3.0,0.0021005247560515394,1257.0
664,664.0,2.4979276262526994e-05,2.0,0.0019489940817671613,3.0,0.002101071783034035,1258.0
665,665.0,2.5683774780869244e-05,2.0,0.0019490417995533269,3.0,0.002101620327109031,1259.0
666,666.0,2.6720602627464164e-05,2.0,0.001949090485814959,3.0,0.002102170131783995,1260.0
667,667.0,2.8008757835910823e-05,2.0,0.0019491405464588973,3.0,0.0021027207754992132,1261.0
668,668.0,2.9432465271702607e-05,2.0,0.0019491926293647476,3.0,0.0021032718254188052,1262.0
669,669.0,3.097949308330921e-05,2.0,0.0019492472245936513,3.0,0.002103822929210271,1263.0
670,670.0,3.2672916475677177e-05,2.0,0.0019493045965891947,3.0,0.002104373854584521,1264.0
671,671.0,3.4482158448698036e-05,2.0,0.0019493649859928786,3.0,0.0021049244422971843,1265.0
672,672.0,3.642200806804354e-05,2.0,0.001949428678472756,3.0,0.0021054744674802056,1266.0
673,673.0,3.850919720603706e-05,2.0,0.0019494959001403057,3.0,0.0021060232514910826,1267.0
674,674.0,4.071612891051279e-05,2.0,0.001949566905988797,3.0,0.002106569988608497,1268.0
675,675.0,4.302712523246642e-05,2.0,0.0019496419836908371,3.0,0.0021071141804780806,1269.0
676,676.0,4.5480327378298365e-05,2.0,0.0019497213671812686,3.0,0.002107655789186004,1270.0
677,677.0,4.810316101475181e-05,2.0,0.0019498052598915338,3.0,0.002108194960804131,1271.0
678,678.0,5.0878213835773175e-05,2.0,0.0019498939396896708,3.0,0.002108731676096337,1272.0
679,679.0,5.378878787155099e-05,2.0,0.0019499877380078111,3.0,0.0021092655155151986,1273.0
680,680.0,5.683658514268061e-05,2.0,0.0019500869524248488,3.0,0.002109795664310685,1274.0
681,681.0,6.002404675982413e-05,2.0,0.0019501918480593684,3.0,0.0021103216528386604,1275.0
682,682.0,6.334050774982511e-05,2.0,0.001950302693454422,3.0,0.002110843306618199,1276.0
683,683.0,6.677153315875041e-05,2.0,0.0019504197620279545,3.0,0.0021113604755294835,1277.0
684,684.0,7.033342045511325e-05,2.0,0.001950543306518692,3.0,0.002111873104400504,1278.0
685,685.0,7.404606055083262e-05,2.0,0.0019506735516340939,3.0,0.0021123810255756505,1279.0
686,686.0,7.790845749385062e-05,2.0,0.0019508107540021275,3.0,0.0021128842242853015,1280.0
687,687.0,8.190205460957985e-05,2.0,0.0019509552092015108,3.0,0.0021133830135309922,1281.0
688,688.0,8.601233860028922e-05,2.0,0.0019511072110336134,3.0,0.002113877583931217,1282.0
689,689.0,9.023947184688858e-05,2.0,0.00195126701726719,3.0,0.0021143671664609685,1283.0
690,690.0,9.458608561079606e-05,2.0,0.0019514348575247454,3.0,0.002114851031774679,1284.0
691,691.0,9.905481903679779e-05,2.0,0.0019516109619214159,3.0,0.0021153289689804745,1285.0
692,692.0,0.00010363699372208541,2.0,0.0019517955658934227,3.0,0.002115801037441393,1286.0
693,693.0,0.0001083238815911541,2.0,0.001951988910225843,3.0,0.002116267019424777,1287.0
694,694.0,0.00011311873052343752,2.0,0.0019521912189716128,3.0,0.002116726668870246,1288.0
695,695.0,0.00011802526149283607,2.0,0.001952402699356248,3.0,0.0021171801612840714,1289.0
696,696.0,0.0001230347303441968,2.0,0.0019526235651630996,3.0,0.0021176279465205355,1290.0
697,697.0,0.00012813819557195078,2.0,0.001952854037670764,3.0,0.002118070074775289,1291.0
698,698.0,0.00013333139211163205,2.0,0.0019530943213223076,3.0,0.0021185062377376855,1292.0
699,699.0,0.00013860061932996617,2.0,0.0019533446033397667,3.0,0.002118935987466735,1293.0
700,700.0,0.00014392773298979548,2.0,0.001953605062858719,3.0,0.00211935903589131,1294.0
701,701.0,0.00014929956670628268,2.0,0.001953875852496163,3.0,0.0021197755421729424,1295.0
702,702.0,0.00015471021540063644,2.0,0.0019541570896570697,3.0,0.002120185896007816,1296.0
703,703.0,0.00016015206489688444,2.0,0.0019544488662448906,3.0,0.002120590261706935,1297.0
704,704.0,0.0001656136809826986,2.0,0.0019547512628418982,3.0,0.00212098845430942,1298.0
705,705.0,0.00017108546391032288,2.0,0.0019550643453634083,3.0,0.0021213801548240346,1299.0
706,706.0,0.00017654796218517479,2.0,0.0019553881575800685,3.0,0.0021217651551800098,1300.0
707,707.0,0.0001819859237000391,2.0,0.0019557227246899175,3.0,0.0021221435518083923,1301.0
708,708.0,0.00018739032634154817,2.0,0.001956068034033391,3.0,0.00212251563485089,1302.0
709,709.0,0.00019274224867877154,2.0,0.0019564240432757203,3.0,0.0021228815857299156,1303.0
710,710.0,0.00019802199859006087,2.0,0.0019567906925689175,3.0,0.0021232413634258485,1304.0
711,711.0,0.00020322320129031578,2.0,0.001957167885157671,3.0,0.0021235947727717874,1305.0
712,712.0,0.0002083396179966662,2.0,0.001957555485830596,3.0,0.0021239416196673997,1306.0
713,713.0,0.00021336913170726384,2.0,0.001957953346950435,3.0,0.002124281897724886,1307.0
714,714.0,0.00021832642599139168,2.0,0.0019583613087000916,3.0,0.0021246159018126435,1308.0
715,715.0,0.00022321410841737442,2.0,0.001958779207135411,3.0,0.002124944132343589,1309.0
716,716.0,0.0002279989735630327,2.0,0.0019592069070881123,3.0,0.002125267153167634,1310.0
717,717.0,0.00023261974549149941,2.0,0.001959644278524821,3.0,0.0021255853674121434,1311.0
718,718.0,0.0002370431016378803,2.0,0.001960091126349296,3.0,0.002125898668185533,1312.0
719,719.0,0.0002412770763006197,2.0,0.0019605471352865888,3.0,0.0021262063225560407,1313.0
720,720.0,0.0002453526947726646,2.0,0.0019610119245479884,3.0,0.002126507505430958,1314.0
721,721.0,0.00024929725941753226,2.0,0.0019614851288584103,3.0,0.002126801906331992,1315.0
722,722.0,0.0002531064849289826,2.0,0.0019619664435664625,3.0,0.0021270903276341836,1316.0
723,723.0,0.0002567479756890874,2.0,0.0019624556173987607,3.0,0.0021273740773476114,1317.0
724,724.0,0.00026020844984245566,2.0,0.0019629523905101576,3.0,0.0021276535645236684,1318.0
725,725.0,0.00026352572716031175,2.0,0.0019634564392695445,3.0,0.0021279279003735677,1319.0
726,726.0,0.00026674565761630124,2.0,0.001963967413705873,3.0,0.0021281964497469625,1320.0
727,727.0,0.00026986384104925456,2.0,0.0019644850378503285,3.0,0.002128459626045677,1321.0
728,728.0,0.00027276883895531174,2.0,0.0019650091256026934,3.0,0.0021287177959475444,1322.0
729,729.0,0.0002753274361808088,2.0,0.0019655394820750427,3.0,0.0021289706502862337,1323.0
730,730.0,0.00027759433001529405,2.0,0.0019660756931283224,3.0,0.002129217974123064,1324.0
731,731.0,0.0002797082499782514,2.0,0.0019666170822378866,3.0,0.002129460248966851,1325.0
732,732.0,0.0002816828035608344,2.0,0.001967163079772137,3.0,0.0021296983205868498,1326.0
733,733.0,0.00028353048157357,2.0,0.0019677133884775442,3.0,0.002129932708299961,1327.0
734,734.0,0.000285264693569796,2.0,0.001968267737576719,3.0,0.0021301635491729415,1328.0
735,735.0,0.0002867208521138221,2.0,0.0019688258806015,3.0,0.0021303904793257165,1329.0
736,736.0,0.0002878938057628094,2.0,0.0019693875972319834,3.0,0.002130612456374273,1330.0
737,737.0,0.0002887527207015572,2.0,0.001969952342684153,3.0,0.0021308284588473668,1331.0
738,738.0,0.0002894563527468664,2.0,0.0019705195614106385,3.0,0.0021310385600446266,1332.0
739,739.0,0.0002900655014942798,2.0,0.0019710886364561753,3.0,0.002131244235099106,1333.0
740,740.0,0.0002904697625511786,2.0,0.0019716592631695883,3.0,0.002131447751070335,1334.0
741,741.0,0.00029059946742215627,2.0,0.0019722312564602958,3.0,0.0021316507108673126,1335.0
742,742.0,0.0002905245678638187,2.0,0.0019728042132183625,3.0,0.002131852582097156,1336.0
743,743.0,0.00029022660637043567,2.0,0.001973377592383892,3.0,0.002132050976132262,1337.0
744,744.0,0.0002896293412255676,2.0,0.0019739509903492496,3.0,0.0021322439998337794,1338.0
745,745.0,0.0002889594050260399,2.0,0.0019745239665927956,3.0,0.002132431523197566,1339.0
746,746.0,0.00028831578123339577,2.0,0.0019750959294970935,3.0,0.002132614629398757,1340.0
747,747.0,0.00028758199626893814,2.0,0.001975666734511489,3.0,0.0021327948036032594,1341.0
748,748.0,0.0002866419433943747,2.0,0.001976236432535972,3.0,0.002132973226586435,1342.0
749,749.0,0.0002854844580007731,2.0,0.001976804844286833,3.0,0.0021331499082255607,1343.0
750,750.0,0.0002840606068523195,2.0,0.0019773715606914567,3.0,0.002133323568206033,1344.0
751,751.0,0.0002826638290097154,2.0,0.001977936150130482,3.0,0.0021334930737646612,1345.0
752,752.0,0.0002814393670516541,2.0,0.0019784980836851963,3.0,0.0021336586928757716,1346.0
753,753.0,0.0002803362342205031,2.0,0.0019790574125802428,3.0,0.002133821585136093,1347.0
754,754.0,0.00027904259326678153,2.0,0.001979614475635535,3.0,0.002133982603153201,1348.0
755,755.0,0.00027762826751018813,2.0,0.0019801695111011193,3.0,0.0021341417794141742,1349.0
756,756.0,0.0002764562700542966,2.0,0.001980722139840083,3.0,0.002134298602503636,1350.0
757,757.0,0.0002754757916214779,2.0,0.0019812721206412943,3.0,0.0021344525957509267,1351.0
758,758.0,0.00027458344923596295,2.0,0.001981819931464598,3.0,0.0021346036741159923,1352.0
759,759.0,0.0002736976487225106,2.0,0.0019823659500865253,3.0,0.0021347521434657295,1353.0
760,760.0,0.00027304109602270196,2.0,0.001982910349708311,3.0,0.0021348984962485953,1354.0
761,761.0,0.0002726537392259239,2.0,0.0019834531418891255,3.0,0.0021350430394911205,1355.0
762,762.0,0.00027235592900639514,2.0,0.0019839947800536356,3.0,0.0021351856544581703,1356.0
763,763.0,0.000272225568734107,2.0,0.0019845357974042238,3.0,0.0021353259991740954,1357.0
764,764.0,0.00027235646068836405,2.0,0.001985076371109199,3.0,0.0021354639812815723,1358.0
765,765.0,0.00027221578243872175,2.0,0.0019856168332171072,3.0,0.002135599849788951,1359.0
766,766.0,0.00027192298048189366,2.0,0.0019861577024446997,3.0,0.0021357338611754768,1360.0
767,767.0,0.0002724200423322211,2.0,0.0019866984395163,3.0,0.0021358660777881337,1361.0
768,768.0,0.00027344363751772557,2.0,0.0019872387419376143,3.0,0.002135996437925227,1362.0
769,769.0,0.00027412361931546217,2.0,0.0019877801793490185,3.0,0.0021361248764638656,1363.0
770,770.0,0.0002744757848598053,2.0,0.0019883237995165833,3.0,0.002136251389271614,1364.0
771,771.0,0.00027508481032941477,2.0,0.0019888689207481804,3.0,0.002136376074620926,1365.0
772,772.0,0.00027600724478438123,2.0,0.0019894148920341346,3.0,0.0021364991315092627,1366.0
773,773.0,0.0002771457843588722,2.0,0.0019899622251338873,3.0,0.0021366207711505016,1367.0
774,774.0,0.00027824694903722316,2.0,0.0019905115449329936,3.0,0.0021367412205814083,1368.0
775,775.0,0.00027947814212879424,2.0,0.001991063283272367,3.0,0.002136860653537834,1369.0
776,776.0,0.00028070816186999355,2.0,0.00199161736764242,3.0,0.0021369790724941385,1370.0
777,777.0,0.00028179621661510683,2.0,0.0019921740589556873,3.0,0.002137096269751143,1371.0
778,778.0,0.00028293637522541103,2.0,0.001992733356973661,3.0,0.0021372119248852747,1372.0
779,779.0,0.0002842318573172046,2.0,0.0019932949808261174,3.0,0.002137325773716229,1373.0
780,780.0,0.0002855949722557814,2.0,0.00199385903627865,3.0,0.002137437770533332,1374.0
781,781.0,0.0002868809125378411,2.0,0.001994425835086899,3.0,0.0021375481492597916,1375.0
782,782.0,0.000288035543969246,2.0,0.0019949955144267146,3.0,0.0021376572918715415,1376.0
783,783.0,0.0002891488448051776,2.0,0.0019955679226669014,3.0,0.002137765496045694,1377.0
784,784.0,0.00029036494881254496,2.0,0.00199614279995158,3.0,0.0021378728843368176,1378.0
785,785.0,0.00029177265670570467,2.0,0.001996720065794128,3.0,0.002137979518540901,1379.0
786,786.0,0.0002931141134982712,2.0,0.0019972999274995825,3.0,0.002138085565365885,1380.0
787,787.0,0.0002941982865395581,2.0,0.0019978827700344245,3.0,0.0021381910469902552,1381.0
788,788.0,0.00029521306057835424,2.0,0.0019984684635089484,3.0,0.002138295644639762,1382.0
789,789.0,0.00029635898614056806,2.0,0.0019990564960056926,3.0,0.0021383988314090294,1383.0
790,790.0,0.0002976201823909169,2.0,0.001999646730714645,3.0,0.0021385003864589965,1384.0
791,791.0,0.0002987757641317766,2.0,0.002000239431818548,3.0,0.0021386005877751624,1385.0
792,792.0,0.0002996872455986478,2.0,0.0020008348320446332,3.0,0.0021386998753785565,1386.0
793,793.0,0.0003004621696278491,2.0,0.0020014327223180405,3.0,0.002138798482048069,1387.0
794,794.0,0.0003011805159596384,2.0,0.002002032616068096,3.0,0.002138896378258834,1388.0
795,795.0,0.0003019355722099848,2.0,0.0020026342415144288,3.0,0.0021389934748103066,1389.0
796,796.0,0.00030304714683535494,2.0,0.0020032374867714254,3.0,0.0021390897375547515,1390.0
797,797.0,0.0003048015986537325,2.0,0.0020038424267547162,3.0,0.0021391851448095064,1391.0
798,798.0,0.0003063745092059376,2.0,0.002004449777512809,3.0,0.0021392796029742304,1392.0
799,799.0,0.0003065424483831402,2.0,0.002005060830134324,3.0,0.002139373002143179,1393.0
800,800.0,0.000306071964772043,2.0,0.0020056752237793602,3.0,0.0021394653301334606,1394.0
801,801.0,0.00030657302858245523,2.0,0.002006290142622483,3.0,0.0021395566851556253,1395.0
802,802.0,0.0003079298610819364,2.0,0.0020069043057774,3.0,0.0021396472494713136,1396.0
803,803.0,0.00030871438475767095,2.0,0.0020075196628344355,3.0,0.002139737270402947,1397.0
804,804.0,0.0003086021474418577,2.0,0.002008137933277297,3.0,0.0021398271354803465,1398.0
805,805.0,0.0003084394834733296,2.0,0.002008757970051013,3.0,0.0021399171336672863,1399.0
806,806.0,0.00030851391525172435,2.0,0.0020093779727413425,3.0,0.002140007159466515,1400.0
807,807.0,0.00030870573341095213,2.0,0.0020099978398411015,3.0,0.002140096610897836,1401.0
808,808.0,0.0003095561464243389,2.0,0.0020106180478157137,3.0,0.0021401851284737526,1402.0
809,809.0,0.0003107676448930979,2.0,0.0020112388329547397,3.0,0.0021402730507283484,1403.0
810,810.0,0.0003105101429882485,2.0,0.002011861520675814,3.0,0.0021403608917433055,1404.0
811,811.0,0.00030901206520294407,2.0,0.0020124868393068445,3.0,0.0021404485088619913,1405.0
812,812.0,0.0003087470259190339,2.0,0.0020131118339166624,3.0,0.002140535311989947,1406.0
813,813.0,0.0003097940130189889,2.0,0.002013734005891269,3.0,0.002140620968462278,1407.0
814,814.0,0.00030953388214033107,2.0,0.00201435583627072,3.0,0.0021407056694198877,1408.0
815,815.0,0.00030800753649440745,2.0,0.0020149799683250734,3.0,0.002140789873937403,1409.0
816,816.0,0.000307450864550372,2.0,0.0020156037694408946,3.0,0.0021408738606083794,1410.0
817,817.0,0.00030762146481408767,2.0,0.002016224686215992,3.0,0.0021409575335792842,1411.0
818,818.0,0.00030707887082073135,2.0,0.00201684467154641,3.0,0.002141040630800096,1412.0
819,819.0,0.00030601582053766345,2.0,0.002017465191701233,3.0,0.00214112315178495,1413.0
820,820.0,0.00030517626861669377,2.0,0.002018084807769722,3.0,0.0021412053784635485,1414.0
821,821.0,0.0003044891582369344,2.0,0.002018702468155011,3.0,0.002141287497817608,1415.0
822,822.0,0.00030367980736731174,2.0,0.002019318622259495,3.0,0.0021413693908782683,1416.0
823,823.0,0.0003026835376410669,2.0,0.0020199335765104503,3.0,0.0021414508933680467,1417.0
824,824.0,0.0003015626093757372,2.0,0.002020547082704581,3.0,0.0021415319975307745,1418.0
825,825.0,0.0003004725996054665,2.0,0.002021158761616113,3.0,0.0021416129064029087,1419.0
826,826.0,0.0002993765488483916,2.0,0.002021768359442184,3.0,0.002141693802075819,1420.0
827,827.0,0.0002981663114753369,2.0,0.0020223759367171074,3.0,0.0021417746140960417,1421.0
828,828.0,0.00029689471328266695,2.0,0.0020229814792881383,3.0,0.002141855031592258,1422.0
829,829.0,0.0002955948825425699,2.0,0.002023584754152121,3.0,0.0021419348318775736,1423.0
830,830.0,0.0002942217413736806,2.0,0.002024185634966677,3.0,0.0021420140654665153,1424.0
831,831.0,0.000292786345328914,2.0,0.002024784062327722,3.0,0.0021420928633694683,1425.0
832,832.0,0.00029129190768361523,2.0,0.0020253798854725073,3.0,0.0021421712679617613,1426.0
833,833.0,0.0002897267966183356,2.0,0.0020259729758714626,3.0,0.002142249344551829,1427.0
834,834.0,0.0002881584511569235,2.0,0.002026563211369932,3.0,0.002142327253475023,1428.0
835,835.0,0.000286607219360321,2.0,0.002027150446106126,3.0,0.0021424050848336644,1429.0
836,836.0,0.0002849650979211187,2.0,0.0020277346708135816,3.0,0.0021424827386029343,1430.0
837,837.0,0.00028320790091297443,2.0,0.002028315917503933,3.0,0.0021425600677556097,1431.0
838,838.0,0.00028142094086298154,2.0,0.0020288939991145206,3.0,0.0021426370614978664,1432.0
839,839.0,0.00027962119004245733,2.0,0.0020294686793021696,3.0,0.002142713819421394,1433.0
840,840.0,0.0002777503751459138,2.0,0.002030039894663333,3.0,0.002142790419053365,1434.0
841,841.0,0.000275762895325109,2.0,0.0020306076162079994,3.0,0.002142866862870396,1435.0
842,842.0,0.0002736441810372122,2.0,0.0020311716965719416,3.0,0.0021429431229587296,1436.0
843,843.0,0.00027141317180560243,2.0,0.002031731895600944,3.0,0.0021430191756441823,1437.0
844,844.0,0.0002691398278937031,2.0,0.00203228794329121,3.0,0.002143094992227665,1438.0
845,845.0,0.0002671269130377565,2.0,0.002032839607872438,3.0,0.0021431705350904518,1439.0
846,846.0,0.00026568322353584983,2.0,0.0020333867996101813,3.0,0.002143245784667499,1440.0
847,847.0,0.00026430992626352753,2.0,0.002033930044506639,3.0,0.002143320770091859,1441.0
848,848.0,0.0002622494859666204,2.0,0.0020344704973919423,3.0,0.002143395547685316,1442.0
849,849.0,0.0002598287402597089,2.0,0.002035008299212273,3.0,0.0021434701532809988,1443.0
850,850.0,0.0002577890062820646,2.0,0.0020355420490804936,3.0,0.00214354459073045,1444.0
851,851.0,0.0002556596128847438,2.0,0.002036071010126493,3.0,0.002143618848178627,1445.0
852,852.0,0.0002529629353407924,2.0,0.002036595954511359,3.0,0.0021436929062598024,1446.0
853,853.0,0.0002503633766868555,2.0,0.002037116696411028,3.0,0.0021437667266063615,1447.0
854,854.0,0.0002485024679857055,2.0,0.0020376320766162287,3.0,0.0021438402479166253,1448.0
855,855.0,0.00024691128436984624,2.0,0.002038142288932615,3.0,0.0021439133833609705,1449.0
856,856.0,0.00024466627025346104,2.0,0.002038648835260527,3.0,0.0021439860346137494,1450.0
857,857.0,0.0002418294270888856,2.0,0.0020391522628137922,3.0,0.0021440581171111943,1451.0
858,858.0,0.00023915790963498088,2.0,0.002039651235633323,3.0,0.002144129583156223,1452.0
859,859.0,0.00023701096667372691,2.0,0.002040144542971213,3.0,0.0021442004852579443,1453.0
860,860.0,0.00023504767033160107,2.0,0.0020406325180270103,3.0,0.0021442710809160496,1454.0
861,861.0,0.0002327423652614799,2.0,0.0020411162276349746,3.0,0.002144341926943695,1455.0
862,862.0,0.000230086935779463,2.0,0.002041596043638973,3.0,0.0021444138470539413,1456.0
863,863.0,0.00022758805733465515,2.0,0.0020420712648331306,3.0,0.002144487441045625,1457.0
864,864.0,0.00022543053545936154,2.0,0.002042541172812943,3.0,0.0021445624767311763,1458.0
865,865.0,0.00022313222610699222,2.0,0.0020430060836945717,3.0,0.0021446377270875915,1459.0
866,866.0,0.00022052025324647553,2.0,0.0020434666915675054,3.0,0.0021447117984568077,1460.0
867,867.0,0.00021807643470149576,2.0,0.0020439227057150963,3.0,0.002144784374332483,1461.0
868,868.0,0.00021585894790973988,2.0,0.0020443734817704017,3.0,0.0021448563793215665,1462.0
869,869.0,0.0002134686778532773,2.0,0.0020448193600682792,3.0,0.0021449289517169344,1463.0
870,870.0,0.00021092196849101794,2.0,0.0020452608002684176,3.0,0.002145002397220414,1464.0
871,871.0,0.00020848757616717675,2.0,0.0020456974459924088,3.0,0.0021450759845126643,1465.0
872,872.0,0.00020612643691402902,2.0,0.0020461289740340265,3.0,0.002145148767662167,1466.0
873,873.0,0.0002037080250201704,2.0,0.0020465556109785996,3.0,0.0021452204371668025,1467.0
874,874.0,0.00020127915603888028,2.0,0.0020469775036762563,3.0,0.002145291327860119,1468.0
875,875.0,0.00019887359592432211,2.0,0.0020473945318967885,3.0,0.0021453619757721178,1469.0
876,876.0,0.0001964310694248941,2.0,0.0020478066712177746,3.0,0.0021454327932596312,1470.0
877,877.0,0.00019397442555128016,2.0,0.0020482139663943657,3.0,0.002145503883831031,1471.0
878,878.0,0.000191580219201074,2.0,0.002048616338773414,3.0,0.002145575180733299,1472.0
879,879.0,0.00018922640042516042,2.0,0.0020490137564953396,3.0,0.002145646826812506,1473.0
880,880.0,0.00018684454418506442,2.0,0.002049406344606013,3.0,0.0021457192282503617,1474.0
881,881.0,0.00018442303663373936,2.0,0.002049794183086251,3.0,0.002145792240848022,1475.0
882,882.0,0.00018198737851390985,2.0,0.0020501772117294693,3.0,0.002145864854352261,1476.0
883,883.0,0.00017955170791027474,2.0,0.0020505553465048755,3.0,0.002145936527658051,1477.0
884,884.0,0.00017710380142149236,2.0,0.002050928555656561,3.0,0.002146007899493649,1478.0
885,885.0,0.00017460893681637096,2.0,0.0020512968364442535,3.0,0.0021460797310331025,1479.0
886,886.0,0.00017204750507512586,2.0,0.002051660161084919,3.0,0.002146151851323255,1480.0
887,887.0,0.00016949722028477846,2.0,0.002052018430562881,3.0,0.0021462234765660337,1481.0
888,888.0,0.0001672422296574779,2.0,0.002052371505587066,3.0,0.0021462942750760717,1482.0
889,889.0,0.0001655164049802718,2.0,0.0020527194063363597,3.0,0.0021463646281669625,1483.0
890,890.0,0.00016406871944339664,2.0,0.0020530627364163806,3.0,0.002146435057232846,1484.0
891,891.0,0.000162015938858633,2.0,0.002053402580104564,3.0,0.002146505799597485,1485.0
892,892.0,0.0001590585631418419,2.0,0.0020537395068759554,3.0,0.0021465768121733766,1486.0
893,893.0,0.0001560872803216411,2.0,0.0020540722723669897,3.0,0.0021466479324513702,1487.0
894,894.0,0.0001539529612638493,2.0,0.002054399016136919,3.0,0.0021467189972466157,1488.0
895,895.0,0.0001523707867094673,2.0,0.002054719706719904,3.0,0.002146789921238148,1489.0
896,896.0,0.00015029604953889784,2.0,0.0020550360612551794,3.0,0.0021468607146126937,1490.0
897,897.0,0.00014764399037002276,2.0,0.0020553492125741056,3.0,0.0021469314499941426,1491.0
898,898.0,0.00014528881505973827,2.0,0.0020556581466569645,3.0,0.002147002163468222,1492.0
899,899.0,0.0001434241711678802,2.0,0.0020559616746356145,3.0,0.0021470728249577712,1493.0
900,900.0,0.00014151753027393023,2.0,0.00205626040457219,3.0,0.002147143375640756,1494.0
901,901.0,0.0001393153391879526,2.0,0.0020565553431670827,3.0,0.002147213789064334,1495.0
902,902.0,0.00013712234375415103,2.0,0.002056846402395111,3.0,0.0021472840976783604,1496.0
903,903.0,0.00013510691437878936,2.0,0.0020571329726111315,3.0,0.002147354362895519,1497.0
904,904.0,0.00013311444044677336,2.0,0.0020574150708467355,3.0,0.0021474246134699903,1498.0
905,905.0,0.00013106126296764353,2.0,0.002057693060627725,3.0,0.0021474948305546197,1499.0
906,906.0,0.00012905797523096588,2.0,0.002057966987519914,3.0,0.0021475649923208694,1500.0
907,907.0,0.0001271512632458798,2.0,0.002058236724948508,3.0,0.0021476351070451156,1501.0
908,908.0,0.00012523262889503826,2.0,0.0020585023739548374,3.0,0.0021477051902578097,1502.0
909,909.0,0.00012327271790911335,2.0,0.002058764131773499,3.0,0.0021477752304328666,1503.0
910,910.0,0.00012136065591633107,2.0,0.0020590219723630233,3.0,0.0021478451889767594,1504.0
911,911.0,0.00011953013364512943,2.0,0.002059275809243372,3.0,0.002147915028351406,1505.0
912,912.0,0.00011771969315933576,2.0,0.002059525739472143,3.0,0.002147984723574362,1506.0
913,913.0,0.00011588893300167392,2.0,0.0020597719295725953,3.0,0.002148054248104753,1507.0
914,914.0,0.00011405625332136491,2.0,0.0020600144195650465,3.0,0.002148123558229459,1508.0
915,915.0,0.0001122461656728883,2.0,0.0020602531662721486,3.0,0.00214819259661754,1509.0
916,916.0,0.0001104719630068714,2.0,0.002060488164430692,3.0,0.002148261315851678,1510.0
917,917.0,0.00010874178268877253,2.0,0.002060719459307545,3.0,0.0021483297019905655,1511.0
918,918.0,0.00010705214920214378,2.0,0.0020609471236066822,3.0,0.0021483978196760404,1512.0
919,919.0,0.00010542404773452583,2.0,0.0020611712468567114,3.0,0.0021484658581872795,1513.0
920,920.0,0.00010393335450195201,2.0,0.002061391911479872,3.0,0.0021485341906702913,1514.0
921,921.0,0.00010258350526389685,2.0,0.002061609243215143,3.0,0.002148603290229206,1515.0
922,922.0,0.00010118907086194055,2.0,0.0020618235243149395,3.0,0.0021486735222703314,1516.0
923,923.0,9.958121669305186e-05,2.0,0.0020620350442485274,3.0,0.0021487447533901824,1517.0
924,924.0,9.78316723126184e-05,2.0,0.0020622437102160974,3.0,0.0021488162504056142,1518.0
925,925.0,9.617209687618688e-05,2.0,0.0020624490811794235,3.0,0.0021488870264956862,1519.0
926,926.0,9.469550674185399e-05,2.0,0.002062650863892465,3.0,0.0021489564433917773,1520.0
927,927.0,9.334643948787387e-05,2.0,0.002062849242890431,3.0,0.0021490245250665153,1521.0
928,928.0,9.199439518027234e-05,2.0,0.0020630445946942877,3.0,0.0021490917482989494,1522.0
929,929.0,9.058703708865778e-05,2.0,0.002063237181550356,3.0,0.002149158748192868,1523.0
930,930.0,8.917190224110121e-05,2.0,0.0020634269965379435,3.0,0.0021492260311645564,1524.0
931,931.0,8.786004395342501e-05,2.0,0.0020636139247424447,3.0,0.0021492941132703978,1525.0
932,932.0,8.665027286403942e-05,2.0,0.0020637979493265163,3.0,0.002149363361094244,1526.0
933,933.0,8.547142715676075e-05,2.0,0.002063979282671033,3.0,0.002149433598288666,1527.0
934,934.0,8.427467625735248e-05,2.0,0.0020641581347878545,3.0,0.0021495039206042314,1528.0
935,935.0,8.301017252762662e-05,2.0,0.0020643345688695484,3.0,0.0021495736122868745,1529.0
936,936.0,8.166540364437052e-05,2.0,0.002064508547328016,3.0,0.0021496426126166356,1530.0
937,937.0,8.031853659232529e-05,2.0,0.0020646799296519525,3.0,0.0021497111875005874,1531.0
938,938.0,7.907529643634986e-05,2.0,0.002064848549457006,3.0,0.0021497795597916576,1532.0
939,939.0,7.797557071318572e-05,2.0,0.0020650144017312893,3.0,0.0021498478571280537,1533.0
940,940.0,7.695319574872247e-05,2.0,0.0020651776998136737,3.0,0.002149916109225582,1534.0
941,941.0,7.589958927571758e-05,2.0,0.0020653387395020216,3.0,0.0021499843105738633,1535.0
942,942.0,7.477870215285238e-05,2.0,0.002065497680033821,3.0,0.0021500524801857765,1536.0
943,943.0,7.363743135027584e-05,2.0,0.0020656544564090166,3.0,0.002150120562543226,1537.0
944,944.0,7.254521955576521e-05,2.0,0.0020658089291439984,3.0,0.002150188330560388,1538.0
945,945.0,7.155424032601381e-05,2.0,0.002065961055608302,3.0,0.0021502555527905336,1539.0
946,946.0,7.06532297148945e-05,2.0,0.002066110936643251,3.0,0.002150322275869074,1540.0
947,947.0,6.977580514427597e-05,2.0,0.0020662587809311948,3.0,0.002150388826382843,1541.0
948,948.0,6.884269846142123e-05,2.0,0.0020664047739449333,3.0,0.002150455502772526,1542.0
949,949.0,6.782881723139932e-05,2.0,0.002066548964032279,3.0,0.0021505224088793668,1543.0
950,950.0,6.681403576353463e-05,2.0,0.0020666912357366497,3.0,0.0021505895285368563,1544.0
951,951.0,6.589041827343192e-05,2.0,0.0020668314217130767,3.0,0.0021506567571784297,1545.0
952,952.0,6.508086440091713e-05,2.0,0.0020669695196750453,3.0,0.002150723850230777,1546.0
953,953.0,6.43062646766281e-05,2.0,0.002067105717648326,3.0,0.0021507905826013817,1547.0
954,954.0,6.348611165961464e-05,2.0,0.0020672402510530136,3.0,0.0021508570078335888,1548.0
955,955.0,6.260965039327144e-05,2.0,0.0020673731918262103,3.0,0.0021509233717393965,1549.0
956,956.0,6.172249596316087e-05,2.0,0.0020675044454779006,3.0,0.002150989756387464,1550.0
957,957.0,6.088837456883052e-05,2.0,0.0020676338952608214,3.0,0.0021510559459170593,1551.0
958,958.0,6.012067119689918e-05,2.0,0.0020677615187241942,3.0,0.002151121654459405,1552.0
959,959.0,5.939920897108904e-05,2.0,0.0020678874251951855,3.0,0.002151186794637211,1553.0
960,960.0,5.869434768059687e-05,2.0,0.0020680117517124447,3.0,0.002151251501702768,1554.0
961,961.0,5.799293430707713e-05,2.0,0.0020681345936229955,3.0,0.0021513160012483538,1555.0
962,962.0,5.726396385553028e-05,2.0,0.0020682559849963776,3.0,0.0021513804792002915,1556.0
963,963.0,5.6490333680478e-05,2.0,0.0020683759327079056,3.0,0.002151445059662123,1557.0
964,964.0,5.5699725613478025e-05,2.0,0.0020684943795039224,3.0,0.0021515097525786333,1558.0
965,965.0,5.495150314839175e-05,2.0,0.002068611232742176,3.0,0.0021515745308607302,1559.0
966,966.0,5.427871722718394e-05,2.0,0.0020687264570292212,3.0,0.0021516394605970925,1560.0
967,967.0,5.366209894732643e-05,2.0,0.002068840139781157,3.0,0.0021517046221776297,1561.0
968,968.0,5.306014661299683e-05,2.0,0.002068952436817762,3.0,0.002151769898426955,1562.0
969,969.0,5.242563298559457e-05,2.0,0.002069063464127123,3.0,0.0021518349286338587,1563.0
970,970.0,5.17552397821534e-05,2.0,0.0020691732518505574,3.0,0.002151899361925284,1564.0
971,971.0,5.1109884830707966e-05,2.0,0.0020692817324116236,3.0,0.0021519630962585734,1565.0
972,972.0,5.066314066610015e-05,2.0,0.002069388831355327,3.0,0.0021520262719006565,1566.0
973,973.0,5.054975080240663e-05,2.0,0.0020694946002830865,3.0,0.002152089107990245,1567.0
974,974.0,5.044631628734062e-05,2.0,0.0020695994500351373,3.0,0.0021521517587256823,1568.0
975,975.0,4.982145439404779e-05,2.0,0.0020697040704158644,3.0,0.0021522142652198022,1569.0
976,976.0,4.868384767595498e-05,2.0,0.0020698084819956116,3.0,0.002152276611333601,1570.0
977,977.0,4.7645771971330314e-05,2.0,0.0020699116054333816,3.0,0.0021523387873391194,1571.0
978,978.0,4.710711222318667e-05,2.0,0.0020700123791477093,3.0,0.0021524007983631695,1572.0
979,979.0,4.6945601351202726e-05,2.0,0.002070111008835148,3.0,0.0021524626224797335,1573.0
980,980.0,4.6794787883485856e-05,2.0,0.0020702085280836805,3.0,0.0021525241980707515,1574.0
981,981.0,4.6406393437081114e-05,2.0,0.0020703057175492628,3.0,0.0021525854278263284,1575.0
982,982.0,4.5818142635482195e-05,2.0,0.0020704025993329507,3.0,0.0021526462105049093,1576.0
983,983.0,4.517930721070333e-05,2.0,0.0020704986814799615,3.0,0.002152706474623694,1577.0
984,984.0,4.459391064364803e-05,2.0,0.002070593550057227,3.0,0.0021527661691249545,1578.0
985,985.0,4.4113903514196846e-05,2.0,0.002070687100152598,3.0,0.002152825281088,1579.0
986,986.0,4.3710797531241e-05,2.0,0.0020707794422470606,3.0,0.0021528838528543583,1580.0
987,987.0,4.3296097842453635e-05,2.0,0.0020708707944265257,3.0,0.002152942047392106,1581.0
988,988.0,4.28137751278081e-05,2.0,0.0020709613158189154,3.0,0.0021530001541057477,1582.0
989,989.0,4.232165631439616e-05,2.0,0.0020710509823037774,3.0,0.002153058566566731,1583.0
990,990.0,4.190857229458898e-05,2.0,0.002071139653712991,3.0,0.002153117634749985,1584.0
991,991.0,4.1568295384467156e-05,2.0,0.0020712273096284662,3.0,0.0021531774920401673,1585.0
992,992.0,4.1226328861235107e-05,2.0,0.002071314113626826,3.0,0.002153238010267672,1586.0
993,993.0,4.081969142686878e-05,2.0,0.0020714002164133084,3.0,0.0021532989691458583,1587.0
994,994.0,4.03518263633551e-05,2.0,0.0020714856144001563,3.0,0.002153360095283516,1588.0
995,995.0,3.988129466681601e-05,2.0,0.00207157017352957,3.0,0.0021534208154475377,1589.0
996,996.0,3.94609399054335e-05,2.0,0.0020716537668560835,3.0,0.0021534802001185963,1590.0
997,997.0,3.90947459410513e-05,2.0,0.002071736388737941,3.0,0.0021535377639123727,1591.0
998,998.0,3.875386771645472e-05,2.0,0.002071818143016127,3.0,0.0021535940148541374,1592.0
999,999.0,3.841050841314416e-05,2.0,0.002071899141803378,3.0,0.002153650001708616,1593.0
1000,1000.0,3.805493194077621e-05,2.0,0.002071979437464525,3.0,0.0021537065090879355,1594.0
1001,1001.0,3.768929901814701e-05,2.0,0.002072059024776634,3.0,0.00215376367317947,1595.0
1002,1002.0,3.731875761918216e-05,2.0,0.0020721378783421828,3.0,0.0021538210738841993,1596.0
1003,1003.0,3.694482710970046e-05,2.0,0.0020722159772380328,3.0,0.002153878088461442,1597.0
1004,1004.0,3.6568982918580213e-05,2.0,0.0020722933112068257,3.0,0.0021539343506365126,1598.0
1005,1005.0,3.619195496791331e-05,2.0,0.0020723698731392125,3.0,0.0021539899359273814,1599.0
1006,1006.0,3.5807567693554286e-05,2.0,0.00207244565898341,3.0,0.0021540451101503605,1600.0
1007,1007.0,3.5397138209440244e-05,2.0,0.0020725206662007022,3.0,0.002154099966864034,1601.0
1008,1008.0,3.49296208704444e-05,2.0,0.0020725948794534516,3.0,0.0021541544845473746,1602.0
1009,1009.0,3.4380356627773285e-05,2.0,0.0020726682446793113,3.0,0.0021542087586065213,1603.0
1010,1010.0,3.3755839018567565e-05,2.0,0.002072740643459719,3.0,0.0021542629100389367,1604.0
1011,1011.0,3.316512339037699e-05,2.0,0.002072811906247258,3.0,0.002154316909290235,1605.0
1012,1012.0,3.281166286689086e-05,2.0,0.002072881876933241,3.0,0.002154370614666645,1606.0
1013,1013.0,3.289584529483704e-05,2.0,0.0020729506254564896,3.0,0.002154423934647577,1607.0
1014,1014.0,3.3370760693081354e-05,2.0,0.002073018643529445,3.0,0.0021544768826422408,1608.0
1015,1015.0,3.3951476223910384e-05,2.0,0.002073086838351699,3.0,0.0021545295222328577,1609.0
1016,1016.0,3.41926185727469e-05,2.0,0.0020731560199907994,3.0,0.002154581907204619,1610.0
1017,1017.0,3.363287215186037e-05,2.0,0.002073226407893007,3.0,0.0021546340565756954,1611.0
1018,1018.0,3.241196639588559e-05,2.0,0.002073297298144749,3.0,0.002154685984013137,1612.0
1019,1019.0,3.14645378089291e-05,2.0,0.002073367030260356,3.0,0.002154737674977836,1613.0
1020,1020.0,3.130178369075307e-05,2.0,0.0020734342332519575,3.0,0.002154789086725106,1614.0
1021,1021.0,3.152224652091168e-05,2.0,0.002073499473928168,3.0,0.0021548400913086714,1615.0
1022,1022.0,3.146127718563174e-05,2.0,0.0020735643791760087,3.0,0.0021548905578165044,1616.0
1023,1023.0,3.1037172205347436e-05,2.0,0.002073629743613763,3.0,0.0021549404635760267,1617.0
1024,1024.0,3.059112753539689e-05,2.0,0.002073694983680175,3.0,0.0021549899460585813,1618.0
1025,1025.0,3.0193890398674754e-05,2.0,0.002073759346307302,3.0,0.002155039238388813,1619.0
1026,1026.0,2.9835279037593092e-05,2.0,0.002073822785914287,3.0,0.0021550885387604515,1620.0
1027,1027.0,2.9661375827766453e-05,2.0,0.0020738854036375276,3.0,0.002155137907974436,1621.0
1028,1028.0,2.962007727281135e-05,2.0,0.002073947279510279,3.0,0.0021551872366468183,1622.0
1029,1029.0,2.9346938552564043e-05,2.0,0.0020740087965523237,3.0,0.0021552363426454724,1623.0
1030,1030.0,2.882990212521339e-05,2.0,0.0020740702297629703,3.0,0.0021552850558211574,1624.0
1031,1031.0,2.847193358681027e-05,2.0,0.002074131098267709,3.0,0.002155333270223178,1625.0
1032,1032.0,2.839676869433598e-05,2.0,0.00207419089612625,3.0,0.0021553809486688307,1626.0
1033,1033.0,2.8276471382304777e-05,2.0,0.0020742499531924254,3.0,0.002155428087571045,1627.0
1034,1034.0,2.792456037997735e-05,2.0,0.0020743088560248855,3.0,0.0021554747300290907,1628.0
1035,1035.0,2.754451702951455e-05,2.0,0.0020743675109891687,3.0,0.002155520970957346,1629.0
1036,1036.0,2.728451934001487e-05,2.0,0.002074425437598767,3.0,0.0021555669119746007,1630.0
1037,1037.0,2.7042761092030073e-05,2.0,0.002074482577432504,3.0,0.0021556125907473593,1631.0
1038,1038.0,2.6768357228042464e-05,2.0,0.002074539179464688,3.0,0.0021556579874389774,1632.0
1039,1039.0,2.6553691654805635e-05,2.0,0.0020745952814906713,3.0,0.0021557031285579175,1633.0
1040,1040.0,2.641804244440732e-05,2.0,0.00207465081574155,3.0,0.0021557481594629145,1634.0
1041,1041.0,2.628154251226249e-05,2.0,0.002074705906111029,3.0,0.002155793354748316,1635.0
1042,1042.0,2.611804731163634e-05,2.0,0.002074760716503708,3.0,0.002155838930929688,1636.0
1043,1043.0,2.5946798064891463e-05,2.0,0.00207481524513223,3.0,0.0021558848083203346,1637.0
1044,1044.0,2.5734850873333557e-05,2.0,0.0020748694359626445,3.0,0.0021559305596908157,1638.0
1045,1045.0,2.5418849219169062e-05,2.0,0.0020749232728793582,3.0,0.0021559756521133534,1639.0
1046,1046.0,2.5031927464814812e-05,2.0,0.002074976671407461,3.0,0.002156019778825697,1640.0
1047,1047.0,2.4709145164050854e-05,2.0,0.002075029415596953,3.0,0.0021560629728800116,1641.0
1048,1048.0,2.454892361114744e-05,2.0,0.0020750813582328838,3.0,0.002156105446198045,1642.0
1049,1049.0,2.4483874609970435e-05,2.0,0.0020751326323528614,3.0,0.002156147376311787,1643.0
1050,1050.0,2.434658569161608e-05,2.0,0.0020751835752506327,3.0,0.002156188932000213,1644.0
1051,1051.0,2.407821980884319e-05,2.0,0.0020752343844070843,3.0,0.0021562304275677766,1645.0
1052,1052.0,2.3757773008059774e-05,2.0,0.002075284909893916,3.0,0.0021562722425405912,1646.0
1053,1053.0,2.3458327873593338e-05,2.0,0.002075334879661734,3.0,0.0021563145039717804,1647.0
1054,1054.0,2.3165252862397548e-05,2.0,0.00207538418558242,3.0,0.00215635683879014,1648.0
1055,1055.0,2.2830272745223803e-05,2.0,0.0020754328711961507,3.0,0.0021563986561192513,1649.0
1056,1056.0,2.244643658520982e-05,2.0,0.002075480949680286,3.0,0.0021564397246574534,1650.0
1057,1057.0,2.2104494480582925e-05,2.0,0.0020755283340173434,3.0,0.002156480351523089,1651.0
1058,1058.0,2.2013153523298604e-05,2.0,0.0020755749227553493,3.0,0.0021565210292261742,1652.0
1059,1059.0,2.237383492876092e-05,2.0,0.002075620802796851,3.0,0.002156562008014803,1653.0
1060,1060.0,2.2939278875506758e-05,2.0,0.0020756664942591456,3.0,0.002156603005904734,1654.0
1061,1061.0,2.3022413264750347e-05,2.0,0.0020757129353981886,3.0,0.002156643410728664,1655.0
1062,1062.0,2.2363610727553198e-05,2.0,0.0020757605513022164,3.0,0.0021566828439278643,1656.0
1063,1063.0,2.157209312395286e-05,2.0,0.0020758083408695827,3.0,0.0021567214500291076,1657.0
1064,1064.0,2.1234766103591864e-05,2.0,0.002075854763958357,3.0,0.0021567596995546293,1658.0
1065,1065.0,2.129256172594789e-05,2.0,0.002075899544973647,3.0,0.0021567979767301015,1659.0
1066,1066.0,2.1366120237216425e-05,2.0,0.0020759436266829714,3.0,0.002156836414596083,1660.0
1067,1067.0,2.126225056589557e-05,2.0,0.0020759878293113757,3.0,0.0021568749091987215,1661.0
1068,1068.0,2.107062129322529e-05,2.0,0.0020760321855908086,3.0,0.002156913206358271,1662.0
1069,1069.0,2.0821610210075495e-05,2.0,0.002076076327176596,3.0,0.002156951061452535,1663.0
1070,1070.0,2.0483192193222122e-05,2.0,0.0020761200718555257,3.0,0.002156988408249476,1664.0
1071,1071.0,2.0163073548149623e-05,2.0,0.002076163300468456,3.0,0.0021570253096543255,1665.0
1072,1072.0,2.0021559069479127e-05,2.0,0.002076205827355907,3.0,0.002157061802231268,1666.0
1073,1073.0,2.0045983613513263e-05,2.0,0.0020762476904687497,3.0,0.002157097901005148,1667.0
1074,1074.0,1.99931025494305e-05,2.0,0.0020762892606006767,3.0,0.002157133682355623,1668.0
1075,1075.0,1.9702930063938115e-05,2.0,0.0020763308822783454,3.0,0.002157169241686138,1669.0
1076,1076.0,1.9328135113643674e-05,2.0,0.0020763723949895853,3.0,0.002157204598283443,1670.0
1077,1077.0,1.9110977012727525e-05,2.0,0.002076413306012704,3.0,0.0021572396884289493,1671.0
1078,1078.0,1.9083950686303403e-05,2.0,0.002076453439597488,3.0,0.002157274414957831,1672.0
1079,1079.0,1.9062936732595905e-05,2.0,0.0020764931230306347,3.0,0.0021573086776527427,1673.0
1080,1080.0,1.8873754237767545e-05,2.0,0.002076532751101125,3.0,0.0021573424312596634,1674.0
1081,1081.0,1.8523388601650972e-05,2.0,0.0020765723362908876,3.0,0.00215737574586618,1675.0
1082,1082.0,1.8166130702247052e-05,2.0,0.00207661152937668,3.0,0.0021574088361428594,1676.0
1083,1083.0,1.7940654237842193e-05,2.0,0.002076649995615276,3.0,0.002157442043571184,1677.0
1084,1084.0,1.787149363320379e-05,2.0,0.002076687720653178,3.0,0.0021574757194482317,1678.0
1085,1085.0,1.7871778312139532e-05,2.0,0.002076724978123746,3.0,0.0021575100161864962,1679.0
1086,1086.0,1.7838286004890738e-05,2.0,0.002076762092632616,3.0,0.0021575447281398526,1680.0
1087,1087.0,1.7797034894644976e-05,2.0,0.002076799208396005,3.0,0.0021575793825272726,1681.0
1088,1088.0,1.788811257870504e-05,2.0,0.0020768362552646856,3.0,0.002157613525033134,1682.0
1089,1089.0,1.8040520414331515e-05,2.0,0.0020768732171208967,3.0,0.002157646921763687,1683.0
1090,1090.0,1.7854075877421614e-05,2.0,0.002076910368795103,3.0,0.0021576795948102696,1684.0
1091,1091.0,1.729295368603069e-05,2.0,0.002076947837676989,3.0,0.0021577117440504806,1685.0
1092,1092.0,1.6879625937470843e-05,2.0,0.0020769849199923115,3.0,0.002157743654393126,1686.0
1093,1093.0,1.689681280955568e-05,2.0,0.0020770208375068995,3.0,0.002157775549215437,1687.0
1094,1094.0,1.7038978736453576e-05,2.0,0.0020770558971375977,3.0,0.0021578075095524756,1688.0
1095,1095.0,1.6957936943309417e-05,2.0,0.002077090993058791,3.0,0.002157839471599212,1689.0
1096,1096.0,1.6736764209923682e-05,2.0,0.0020771263848695758,3.0,0.0021578712871828235,1690.0
1097,1097.0,1.657558974118182e-05,2.0,0.0020771616089464975,3.0,0.0021579027954434916,1691.0
1098,1098.0,1.6433666391988815e-05,2.0,0.0020771963742015013,3.0,0.002157933873706031,1692.0
1099,1099.0,1.6241352620765445e-05,2.0,0.0020772308052417693,3.0,0.002157964471346209,1693.0
1100,1100.0,1.608048527923005e-05,2.0,0.002077264942040338,3.0,0.0021579946276971927,1694.0
1101,1101.0,1.6021201614595822e-05,2.0,0.002077298679906723,3.0,0.0021580244694688945,1695.0
1102,1102.0,1.5990179544597174e-05,2.0,0.002077332084146144,3.0,0.002158054168191305,1696.0
1103,1103.0,1.5885356867254925e-05,2.0,0.0020773653657688903,3.0,0.0021580838647733153,1697.0
1104,1104.0,1.5725429879573964e-05,2.0,0.0020773985834796472,3.0,0.002158113594414561,1698.0
1105,1105.0,1.5577965853310366e-05,2.0,0.0020774315839596135,3.0,0.002158143269569973,1699.0
1106,1106.0,1.543351764515783e-05,2.0,0.002077464252721182,3.0,0.0021581727360122527,1700.0
1107,1107.0,1.5269577652863167e-05,2.0,0.0020774966156404465,3.0,0.002158201858878617,1701.0
1108,1108.0,1.5133260179561624e-05,2.0,0.0020775286789685467,3.0,0.00215823057355652,1702.0
1109,1109.0,1.5069484340364887e-05,2.0,0.0020775604021962364,3.0,0.0021582588767159266,1703.0
1110,1110.0,1.5036075356988412e-05,2.0,0.00207759184269624,3.0,0.002158286784854283,1704.0
1111,1111.0,1.495040050405404e-05,2.0,0.0020776231511698807,3.0,0.002158314297442162,1705.0
1112,1112.0,1.4798821161889018e-05,2.0,0.002077654390703005,3.0,0.002158341380233194,1706.0
1113,1113.0,1.464065448121077e-05,2.0,0.0020776854527004497,3.0,0.002158367965822035,1707.0
1114,1114.0,1.4518680692331303e-05,2.0,0.0020777162002234085,3.0,0.0021583939952983066,1708.0
1115,1115.0,1.441911531940587e-05,2.0,0.0020777466195710855,3.0,0.0021584195032270646,1709.0
1116,1116.0,1.4312266307030074e-05,2.0,0.0020777767859298025,3.0,0.002158444754864042,1710.0
1117,1117.0,1.4183605499823684e-05,2.0,0.0020778067458488846,3.0,0.0021584702670137666,1711.0
1118,1118.0,1.4024365585481086e-05,2.0,0.002077836484185177,3.0,0.0021584966314206534,1712.0
1119,1119.0,1.3827662075859496e-05,2.0,0.0020778659556071675,3.0,0.0021585241060117374,1713.0
1120,1120.0,1.3590031284211797e-05,2.0,0.0020778950965633083,3.0,0.002158552432435644,1714.0
1121,1121.0,1.3294188550426005e-05,2.0,0.0020779238291931852,3.0,0.002158581034916315,1715.0
1122,1122.0,1.2903889767700677e-05,2.0,0.0020779520684349163,3.0,0.0021586093632993447,1716.0
1123,1123.0,1.2430639737461342e-05,2.0,0.002077979693305138,3.0,0.0021586370212565782,1717.0
1124,1124.0,1.2043133425629492e-05,2.0,0.0020780065074990435,3.0,0.0021586638461991315,1718.0
1125,1125.0,1.214564097147072e-05,2.0,0.002078032338609859,3.0,0.0021586899934384163,1719.0
1126,1126.0,1.3009784823862732e-05,2.0,0.0020780573647812724,3.0,0.002158715813022322,1720.0
1127,1127.0,1.4198064718633275e-05,2.0,0.002078082604273218,3.0,0.002158741587755722,1721.0
1128,1128.0,1.4658193617853105e-05,2.0,0.0020781096398566094,3.0,0.0021587673617458965,1722.0
1129,1129.0,1.4169964276091278e-05,2.0,0.002078139145201228,3.0,0.0021587929733776195,1723.0
1130,1130.0,1.351052687317213e-05,2.0,0.002078169607190442,3.0,0.002158818231807348,1724.0
1131,1131.0,1.3216617603990404e-05,2.0,0.0020781990549881726,3.0,0.0021588431155536397,1725.0
1132,1132.0,1.318670126257013e-05,2.0,0.0020782271327420255,3.0,0.002158867808339378,1726.0
1133,1133.0,1.307982064687522e-05,2.0,0.0020782546000568457,3.0,0.002158892519971726,1727.0
1134,1134.0,1.2717419610853377e-05,2.0,0.0020782820055600983,3.0,0.0021589173052695815,1728.0
1135,1135.0,1.237878644462356e-05,2.0,0.002078309189293764,3.0,0.0021589420374202727,1729.0
1136,1136.0,1.2482781940759935e-05,2.0,0.0020783356201918715,3.0,0.002158966521008181,1730.0
1137,1137.0,1.2861806173757777e-05,2.0,0.0020783613476239114,3.0,0.0021589906450887146,1731.0
1138,1138.0,1.289960317621221e-05,2.0,0.002078387291517334,3.0,0.002159014455786041,1732.0
1139,1139.0,1.2423333572967921e-05,2.0,0.002078414023503742,3.0,0.002159038075621547,1733.0
1140,1140.0,1.1888834204858454e-05,2.0,0.002078440834392806,3.0,0.0021590615909266777,1734.0
1141,1141.0,1.1769482374292327e-05,2.0,0.002078466655716997,3.0,0.002159085003041056,1735.0
1142,1142.0,1.2066931008885998e-05,2.0,0.0020784913664093577,3.0,0.0021591082612160456,1736.0
1143,1143.0,1.2349020914513416e-05,2.0,0.0020785158293208177,3.0,0.0021591313464779734,1737.0
1144,1144.0,1.2227191379367862e-05,2.0,0.002078540910779259,3.0,0.002159154304510214,1738.0
1145,1145.0,1.1768978498166057e-05,2.0,0.002078566578882926,3.0,0.002159177195478862,1739.0
1146,1146.0,1.1399921836005135e-05,2.0,0.002078591994069659,3.0,0.002159200052086714,1740.0
1147,1147.0,1.1401420359326964e-05,2.0,0.002078616457118096,3.0,0.002159222872599804,1741.0
1148,1148.0,1.162663735650126e-05,2.0,0.0020786401533183017,3.0,0.0021592456451173235,1742.0
1149,1149.0,1.1732693344007339e-05,2.0,0.00207866385290357,3.0,0.0021592683611140304,1743.0
1150,1150.0,1.1576858478914615e-05,2.0,0.00207868802091487,3.0,0.0021592910027523242,1744.0
1151,1151.0,1.1327670687875302e-05,2.0,0.00207871240966705,3.0,0.002159313517362099,1745.0
1152,1152.0,1.1218988602797234e-05,2.0,0.0020787364747657344,3.0,0.002159335821550281,1746.0
1153,1153.0,1.1292096737345227e-05,2.0,0.002078760022141336,3.0,0.002159357860988011,1747.0
1154,1154.0,1.1384184465015552e-05,2.0,0.0020787833438571553,3.0,0.002159379656589268,1748.0
1155,1155.0,1.1310106993470761e-05,2.0,0.002078806817812305,3.0,0.0021594012752484608,1749.0
1156,1156.0,1.106945307802435e-05,2.0,0.0020788304834672934,3.0,0.0021594227638733633,1750.0
1157,1157.0,1.0826843219705204e-05,2.0,0.002078853995395444,3.0,0.00215944412209404,1751.0
1158,1158.0,1.0728982618306836e-05,2.0,0.0020788770072995666,3.0,0.0021594653229693055,1752.0
1159,1159.0,1.0769360353205312e-05,2.0,0.002078899515096842,3.0,0.0021594863446697194,1753.0
1160,1160.0,1.0818979243815142e-05,2.0,0.0020789218196932573,3.0,0.002159507193611584,1754.0
1161,1161.0,1.0787333304790326e-05,2.0,0.002078944208472036,3.0,0.0021595279002460405,1755.0
1162,1162.0,1.0693301355569362e-05,2.0,0.002078966700647948,4.0,0.0021595485051645906,1756.0
1163,1163.0,1.0600724395840582e-05,2.0,0.002078989127275639,4.0,0.0021596381334873004,1757.0
1164,1164.0,1.0543342967002929e-05,2.0,0.0020790113586517554,4.0,0.0021597213642627713,1758.0
1165,1165.0,1.051431785000617e-05,2.0,0.0020790333977949997,4.0,0.0021598228198852947,1759.0
1166,1166.0,1.0483194520794432e-05,2.0,0.002079055317872708,4.0,0.0021599212712742014,1760.0
1167,1167.0,1.0427667090003825e-05,2.0,0.002079077177836069,4.0,0.0021600183110949585,1761.0
1168,1168.0,1.0347622877550725e-05,2.0,0.0020790989733207913,4.0,0.002160115001441648,1762.0
1169,1169.0,1.0253770724922715e-05,2.0,0.0020791206535857695,4.0,0.0021602121427234337,1763.0
1170,1170.0,1.01684850967731e-05,2.0,0.0020791421676535195,4.0,0.002160309664481599,1764.0
1171,1171.0,1.010634252056929e-05,2.0,0.002079163486809912,4.0,0.0021604089556986976,1765.0
1172,1172.0,1.0051349014052696e-05,2.0,0.0020791846288603327,4.0,0.0021605096752001117,1766.0
1173,1173.0,9.976745830575116e-06,2.0,0.002079205641918538,4.0,0.002160612030200103,1767.0
1174,1174.0,9.879855527242745e-06,2.0,0.002079226540845148,4.0,0.002160716832681384,1768.0
1175,1175.0,9.77517583461203e-06,2.0,0.0020792472848633493,4.0,0.00216082357912119,1769.0
1176,1176.0,9.668182999358525e-06,2.0,0.002079267827627609,4.0,0.0021609322310885536,1770.0
1177,1177.0,9.55665355472542e-06,2.0,0.002079288152935573,4.0,0.002161042439409104,1771.0
1178,1178.0,9.449513476948676e-06,2.0,0.002079308255971124,4.0,0.0021611542610627528,1772.0
1179,1179.0,9.383040795516762e-06,2.0,0.0020793281272947113,4.0,0.0021612679644262165,1773.0
1180,1180.0,2.092505639676373e-05,2.0,0.0020793477760267087,4.0,0.002161383924310771,1774.0
1181,1181.0,1.922201405781411e-05,3.0,0.002079367286723254,4.0,0.0021615022503176126,1775.0
1182,1182.0,2.7467936609403814e-05,3.0,0.002079410798056237,4.0,0.0021616229130724256,1776.0
1183,1183.0,2.7583747393265695e-05,3.0,0.002079450768903989,4.0,0.0021617454429266594,1777.0
1184,1184.0,2.8236597823703466e-05,3.0,0.0020795078879103624,4.0,0.0021618698080318167,1778.0
1185,1185.0,2.897430593631344e-05,3.0,0.002079565249321766,4.0,0.002161996017663188,1779.0
1186,1186.0,2.9661159778833196e-05,3.0,0.0020796239699983955,4.0,0.002162124240764023,1780.0
1187,1187.0,3.0468910091097194e-05,3.0,0.0020796842265324803,4.0,0.002162254607014683,1781.0
1188,1188.0,3.1473416633893254e-05,3.0,0.0020797459132934635,4.0,0.002162387102396749,1782.0
1189,1189.0,3.2746523324608225e-05,3.0,0.0020798092818500933,4.0,0.002162521768688011,1783.0
1190,1190.0,3.428747256334398e-05,3.0,0.002079874741584261,4.0,0.002162658403173381,1784.0
1191,1191.0,3.60266494461964e-05,3.0,0.0020799428513661776,4.0,0.002162796910312202,1785.0
1192,1192.0,3.789795440135094e-05,3.0,0.0020800141685722705,4.0,0.002162937102425577,1786.0
1193,1193.0,3.9883320511506635e-05,3.0,0.0020800891058634346,4.0,0.0021630789774754106,1787.0
1194,1194.0,4.200434133961577e-05,3.0,0.0020801679384793168,4.0,0.002163222372828752,1788.0
1195,1195.0,4.43327418249283e-05,3.0,0.002080250904138398,4.0,0.00216336714956674,1789.0
1196,1196.0,4.6887897086406834e-05,3.0,0.0020803382855426465,4.0,0.002163513260527855,1790.0
1197,1197.0,4.964050485615284e-05,3.0,0.0020804305146871534,4.0,0.002163660725310256,1791.0
1198,1198.0,5.256346111964821e-05,3.0,0.0020805280639859623,4.0,0.0021638095462901143,1792.0
1199,1199.0,5.5593055010207945e-05,3.0,0.002080631345012887,4.0,0.002163959708416371,1793.0
1200,1200.0,5.853102955762108e-05,3.0,0.002080740713072077,4.0,0.0021641111767145703,1794.0
1201,1201.0,6.135222312714638e-05,3.0,0.002080856391020446,4.0,0.002164263846035943,1795.0
1202,1202.0,6.433099658957791e-05,3.0,0.002080978189251862,4.0,0.0021644176593969295,1796.0
1203,1203.0,6.764712549262174e-05,3.0,0.0020811058658066718,4.0,0.002164572562202,1797.0
1204,1204.0,7.111348669271333e-05,3.0,0.0020812397497274706,4.0,0.0021647284671255933,1798.0
1205,1205.0,7.453134023539253e-05,3.0,0.0020813805443761772,4.0,0.002164885229830044,1799.0
1206,1206.0,7.801292659541667e-05,3.0,0.0020815285638669133,4.0,0.0021650426835734976,1800.0
1207,1207.0,8.17655293648156e-05,3.0,0.002081683708762095,4.0,0.0021652006968943477,1801.0
1208,1208.0,8.575939464638108e-05,3.0,0.0020818461133352895,4.0,0.002165359204755433,1802.0
1209,1209.0,8.976320915486734e-05,3.0,0.002082016343544284,4.0,0.0021655182787369102,1803.0
1210,1210.0,9.362297189047621e-05,3.0,0.002082194903662154,4.0,0.0021656781320922107,1804.0
1211,1211.0,9.74463272673165e-05,3.0,0.002082381816547743,4.0,0.002165839048086475,1805.0
1212,1212.0,0.00010149382455591499,3.0,0.002082576784448756,4.0,0.0021660011690567914,1806.0
1213,1213.0,0.00010586848765567219,3.0,0.002082779733795987,4.0,0.002166164347650757,1807.0
1214,1214.0,0.0001103951653732558,3.0,0.002082991133804775,4.0,0.00216632816787751,1808.0
1215,1215.0,0.00011485754121474725,3.0,0.002083211668599754,4.0,0.002166492174157223,1809.0
1216,1216.0,0.00011922198540651739,3.0,0.002083441657791264,4.0,0.0021666560851341943,1810.0
1217,1217.0,0.00012360851604435868,3.0,0.002083680970520778,4.0,0.0021668198617366564,1811.0
1218,1218.0,0.00012812168483121667,3.0,0.0020839294059125176,4.0,0.0021669836375618873,1812.0
1219,1219.0,0.00013275325524816445,3.0,0.0020841870132551543,4.0,0.002167147561976377,1813.0
1220,1220.0,0.00013741425571901889,3.0,0.00208445405991403,4.0,0.002167311691440866,1814.0
1221,1221.0,0.0001420511141459162,3.0,0.0020847307963447297,4.0,0.002167475938289167,1815.0
1222,1222.0,0.00014668078726341903,3.0,0.002085017287759486,4.0,0.0021676400737079653,1816.0
1223,1223.0,0.00015135171274991487,3.0,0.0020853134878260006,4.0,0.002167803799759283,1817.0
1224,1224.0,0.00015606510101050662,3.0,0.0020856193856847553,4.0,0.0021679669069175683,1818.0
1225,1225.0,0.00016078071873674204,3.0,0.002085935071640728,4.0,0.0021681294050934826,1819.0
1226,1226.0,0.00016546667867947895,3.0,0.002086260638713214,4.0,0.002168291561489613,1820.0
1227,1227.0,0.00017010802804207992,3.0,0.002086596096165724,4.0,0.002168453761162305,1821.0
1228,1228.0,0.00017468406329741943,3.0,0.002086941386858554,4.0,0.0021686161822058745,1822.0
1229,1229.0,0.00017916678194071064,3.0,0.0020872964225397217,4.0,0.00216877861183145,1823.0
1230,1230.0,0.00018353296294964003,3.0,0.002087661071809325,4.0,0.002168940578176315,1824.0
1231,1231.0,0.00018779347035775297,3.0,0.0020880351448360744,4.0,0.002169101681724647,1825.0
1232,1232.0,0.0001920499523583461,3.0,0.0020884184032832283,4.0,0.0021692618628439066,1826.0
1233,1233.0,0.00019652217346859824,3.0,0.0020888106314516843,4.0,0.002169421425751514,1827.0
1234,1234.0,0.0002013898671778428,3.0,0.002089211825958633,4.0,0.002169580829172395,1828.0
1235,1235.0,0.0002065278086091317,3.0,0.0020896224427551595,4.0,0.002169740267407051,1829.0
1236,1236.0,0.00021136453323574342,3.0,0.002090043313920952,4.0,0.0021698995064169447,1830.0
1237,1237.0,0.0002153468997070373,3.0,0.002090475010565155,4.0,0.0021700580797724815,1831.0
1238,1238.0,0.00021857316380067445,3.0,0.0020909169095408896,4.0,0.0021702155752145675,1832.0
1239,1239.0,0.0002216754501620648,3.0,0.0020913672305025157,4.0,0.0021703717707884825,1833.0
1240,1240.0,0.00022509557787736418,3.0,0.0020918243972169433,4.0,0.002170526663575449,1834.0
1241,1241.0,0.00022864533827193136,3.0,0.0020922881547336845,4.0,0.0021706804559815576,1835.0
1242,1242.0,0.0002319474110778734,3.0,0.002092759172556975,4.0,0.002170833436602027,1836.0
1243,1243.0,0.00023504100215966957,3.0,0.002093237726895515,4.0,0.0021709858246230975,1837.0
1244,1244.0,0.0002382052279876573,3.0,0.002093723304281248,4.0,0.0021711376729317057,1838.0
1245,1245.0,0.00024140440854355358,3.0,0.002094215472944839,4.0,0.0021712888712670914,1839.0
1246,1246.0,0.0002443018613298245,3.0,0.0020947143854408096,4.0,0.00217143922300272,1840.0
1247,1247.0,0.0002466261108938201,3.0,0.002095220119771343,4.0,0.0021715885801092093,1841.0
1248,1248.0,0.00024846057045302026,3.0,0.002095732048479067,4.0,0.002171736931593343,1842.0
1249,1249.0,0.0002501820637152633,3.0,0.002096248974467382,4.0,0.002171884381342524,1843.0
1250,1250.0,0.00025212608624332095,3.0,0.0020967698743949363,4.0,0.0021720310376329875,1844.0
1251,1251.0,0.00025426224790228014,3.0,0.0020972945142369876,4.0,0.0021721769347735932,1845.0
1252,1252.0,0.00025625362863556896,3.0,0.002097823363562917,4.0,0.0021723220280655594,1846.0
1253,1253.0,0.00025780080575466896,3.0,0.002098356828667057,4.0,0.002172466243629596,1847.0
1254,1254.0,0.0002588809832735013,3.0,0.0020988946091226716,4.0,0.002172609527476698,1848.0
1255,1255.0,0.00025968601799250876,3.0,0.0020994357756006746,4.0,0.002172751864200389,1849.0
1256,1256.0,0.0002603900576397399,3.0,0.002099979349959114,4.0,0.0021728932627300456,1850.0
1257,1257.0,0.00026104414057458766,3.0,0.0021005247560515394,4.0,0.0021730337213248362,1851.0
1258,1258.0,0.00026157568049140514,3.0,0.002101071783034035,4.0,0.0021731731994333978,1852.0
1259,1259.0,0.0002619063026174079,3.0,0.002101620327109031,4.0,0.0021733115987563746,1853.0
1260,1260.0,0.00026203085543789756,3.0,0.002102170131783995,4.0,0.002173448773214645,1854.0
1261,1261.0,0.0002619878199128284,3.0,0.0021027207754992132,4.0,0.002173584581656855,1855.0
1262,1262.0,0.00026183441628547095,3.0,0.0021032718254188052,4.0,0.0021737190046991805,1856.0
1263,1263.0,0.000261605461922878,3.0,0.002103822929210271,4.0,0.0021738523065629456,1857.0
1264,1264.0,0.00026126986768116797,3.0,0.002104373854584521,4.0,0.002173985136051185,1858.0
1265,1265.0,0.0002606122797621057,3.0,0.0021049244422971843,4.0,0.002174118355099581,1859.0
1266,1266.0,0.00025957270795109175,3.0,0.0021054744674802056,4.0,0.0021742524596954434,1860.0
1267,1267.0,0.00025829741753115223,3.0,0.0021060232514910826,4.0,0.0021743868892649394,1861.0
1268,1268.0,0.00025700510909086604,3.0,0.002106569988608497,4.0,0.002174520254987977,1862.0
1269,1269.0,0.00025578306733389203,3.0,0.0021071141804780806,4.0,0.0021746514664353787,1863.0
1270,1270.0,0.0002545528240919892,3.0,0.002107655789186004,4.0,0.002174780367330516,1864.0
1271,1271.0,0.0002531245966324417,3.0,0.002108194960804131,4.0,0.002174907456543769,1865.0
1272,1272.0,0.0002513112623354354,3.0,0.002108731676096337,4.0,0.002175033420382259,1866.0
1273,1273.0,0.0002492767325865911,3.0,0.0021092655155151986,4.0,0.0021751587994251332,1867.0
1274,1274.0,0.0002471610489279383,3.0,0.002109795664310685,4.0,0.002175283770248754,1868.0
1275,1275.0,0.0002449758173545217,3.0,0.0021103216528386604,4.0,0.002175408176433098,1869.0
1276,1276.0,0.00024276605180294865,3.0,0.002110843306618199,4.0,0.002175531637772588,1870.0
1277,1277.0,0.00024047851266433972,3.0,0.0021113604755294835,4.0,0.0021756536917045145,1871.0
1278,1278.0,0.00023818561907681986,3.0,0.002111873104400504,4.0,0.0021757740251170114,1872.0
1279,1279.0,0.00023604245430938682,3.0,0.0021123810255756505,4.0,0.002175892661667724,1873.0
1280,1280.0,0.00023399096829826292,3.0,0.0021128842242853015,4.0,0.0021760099288183716,1874.0
1281,1281.0,0.0002315771951026442,3.0,0.0021133830135309922,4.0,0.0021761262307285617,1875.0
1282,1282.0,0.00022882021736887878,3.0,0.002113877583931217,4.0,0.002176241728465394,1876.0
1283,1283.0,0.00022596542261100919,3.0,0.0021143671664609685,4.0,0.002176356225327805,1877.0
1284,1284.0,0.00022314060792361727,3.0,0.002114851031774679,4.0,0.002176469335061201,1878.0
1285,1285.0,0.00022021478724955219,3.0,0.0021153289689804745,4.0,0.0021765807770981584,1879.0
1286,1286.0,0.00021717464249461677,3.0,0.002115801037441393,4.0,0.0021766905673255206,1880.0
1287,1287.0,0.00021421936382524644,3.0,0.002116267019424777,4.0,0.0021767989715503594,1881.0
1288,1288.0,0.00021147840708008183,3.0,0.002116726668870246,4.0,0.002176906281452966,1882.0
1289,1289.0,0.00020876287805717998,3.0,0.0021171801612840714,4.0,0.002177012621467155,1883.0
1290,1290.0,0.00020590350803232724,3.0,0.0021176279465205355,4.0,0.002177117893715864,1884.0
1291,1291.0,0.00020283449600479295,3.0,0.002118070074775289,4.0,0.002177221876874765,1885.0
1292,1292.0,0.00019963141888115088,3.0,0.0021185062377376855,4.0,0.00217732438850707,1886.0
1293,1293.0,0.00019650533568233168,3.0,0.002118935987466735,4.0,0.0021774253795812867,1887.0
1294,1294.0,0.00019356489008519448,3.0,0.00211935903589131,4.0,0.002177524907253597,1888.0
1295,1295.0,0.0001907036278647552,3.0,0.0021197755421729424,4.0,0.0021776230530473743,1889.0
1296,1296.0,0.0001877567901692503,3.0,0.002120185896007816,4.0,0.002177719878112409,1890.0
1297,1297.0,0.00018466123559915433,3.0,0.002120590261706935,4.0,0.002177815420078369,1891.0
1298,1298.0,0.00018146932421446907,3.0,0.00212098845430942,4.0,0.002177909722927368,1892.0
1299,1299.0,0.00017832458448480585,3.0,0.0021213801548240346,4.0,0.002178002806717332,1893.0
1300,1300.0,0.00017531821808780906,3.0,0.0021217651551800098,4.0,0.0021780946299875645,1894.0
1301,1301.0,0.00017239888755362577,3.0,0.0021221435518083923,4.0,0.002178185102373437,1895.0
1302,1302.0,0.00016946174203668861,3.0,0.00212251563485089,4.0,0.0021782741731100376,1896.0
1303,1303.0,0.00016643418046043243,3.0,0.0021228815857299156,4.0,0.0021783618647089574,1897.0
1304,1304.0,0.00016331673872396386,3.0,0.0021232413634258485,4.0,0.002178448232695578,1898.0
1305,1305.0,0.0001601978126119637,3.0,0.0021235947727717874,4.0,0.002178533259913545,1899.0
1306,1306.0,0.00015721916765974874,3.0,0.0021239416196673997,4.0,0.0021786168453086395,1900.0
1307,1307.0,0.0001544774180419801,3.0,0.002124281897724886,4.0,0.0021786989129378136,1901.0
1308,1308.0,0.00015200224287499893,3.0,0.0021246159018126435,4.0,0.002178779566330174,1902.0
1309,1309.0,0.0001497178474053032,3.0,0.002124944132343589,4.0,0.0021788590812030855,1903.0
1310,1310.0,0.000147384193738696,3.0,0.002125267153167634,4.0,0.002178937692574424,1904.0
1311,1311.0,0.00014470685515879011,3.0,0.0021255853674121434,4.0,0.0021790154164898798,1905.0
1312,1312.0,0.00014164267199699636,3.0,0.002125898668185533,4.0,0.002179092117307359,1906.0
1313,1313.0,0.0001384338041430068,3.0,0.0021262063225560407,4.0,0.002179167681773316,1907.0
1314,1314.0,0.00013560348327055214,3.0,0.002126507505430958,4.0,0.0021792420416909394,1908.0
1315,1315.0,0.00013338915850164012,3.0,0.002126801906331992,4.0,0.002179315127010685,1909.0
1316,1316.0,0.00013136797199941373,3.0,0.0021270903276341836,4.0,0.0021793868917052424,1910.0
1317,1317.0,0.00012892990166547095,3.0,0.0021273740773476114,4.0,0.002179457391285625,1911.0
1318,1318.0,0.00012619432671751892,3.0,0.0021276535645236684,4.0,0.002179526763487756,1912.0
1319,1319.0,0.00012365401104935745,3.0,0.0021279279003735677,4.0,0.0021795950901010957,1913.0
1320,1320.0,0.00012128688860065465,3.0,0.0021281964497469625,4.0,0.002179662317633253,1914.0
1321,1321.0,0.00011877540683510329,3.0,0.002128459626045677,4.0,0.002179728300421585,1915.0
1322,1322.0,0.0001161638709062988,3.0,0.0021287177959475444,4.0,0.0021797929776577766,1916.0
1323,1323.0,0.00011377936115182327,3.0,0.0021289706502862337,4.0,0.002179856470869721,1917.0
1324,1324.0,0.00011179279480245687,3.0,0.002129217974123064,4.0,0.0021799190746244934,1918.0
1325,1325.0,0.00011005071167980196,3.0,0.002129460248966851,4.0,0.002179981045962537,1919.0
1326,1326.0,0.00010837354793362848,3.0,0.0021296983205868498,4.0,0.00218004239503585,1920.0
1327,1327.0,0.00010652612371868142,3.0,0.002129932708299961,4.0,0.0021801029006123674,1921.0
1328,1328.0,0.00010419004722890663,3.0,0.0021301635491729415,4.0,0.0021801623454197933,1922.0
1329,1329.0,0.00010137532228695725,3.0,0.0021303904793257165,4.0,0.0021802206802031617,1923.0
1330,1330.0,9.859584840563595e-05,3.0,0.002130612456374273,4.0,0.002180277959089783,1924.0
1331,1331.0,9.650934223029524e-05,3.0,0.0021308284588473668,4.0,0.002180334244820189,1925.0
1332,1332.0,9.548706399122386e-05,3.0,0.0021310385600446266,4.0,0.002180389571068625,1926.0
1333,1333.0,9.521703464726072e-05,3.0,0.002131244235099106,4.0,0.0021804439429873534,1927.0
1334,1334.0,9.469734909158896e-05,3.0,0.002131447751070335,4.0,0.002180497342232551,1928.0
1335,1335.0,9.305746830185854e-05,3.0,0.0021316507108673126,4.0,0.0021805497425791357,1929.0
1336,1336.0,9.053018264688782e-05,3.0,0.002131852582097156,4.0,0.002180601113727502,1930.0
1337,1337.0,8.794261733351996e-05,3.0,0.002132050976132262,4.0,0.002180651419348087,1931.0
1338,1338.0,8.586364350573772e-05,3.0,0.0021322439998337794,4.0,0.002180700628855375,1932.0
1339,1339.0,8.448155204429073e-05,3.0,0.002132431523197566,4.0,0.0021807487797615615,1933.0
1340,1340.0,8.365339226750139e-05,3.0,0.002132614629398757,4.0,0.002180796098997862,1934.0
1341,1341.0,8.283007008577942e-05,3.0,0.0021327948036032594,4.0,0.0021808430302987375,1935.0
1342,1342.0,8.140680186177667e-05,3.0,0.002132973226586435,4.0,0.0021808900686035807,1936.0
1343,1343.0,7.945293779956887e-05,3.0,0.0021331499082255607,4.0,0.002180937348888704,1937.0
1344,1344.0,7.762513271973415e-05,3.0,0.002133323568206033,4.0,0.002180984469593423,1938.0
1345,1345.0,7.634118951206375e-05,3.0,0.0021334930737646612,4.0,0.0021810307883535075,1939.0
1346,1346.0,7.545707816204736e-05,3.0,0.0021336586928757716,4.0,0.002181075884014993,1940.0
1347,1347.0,7.458838904667839e-05,3.0,0.002133821585136093,4.0,0.002181119733881429,1941.0
1348,1348.0,7.348027636803143e-05,3.0,0.002133982603153201,4.0,0.0021811626164492865,1942.0
1349,1349.0,7.214908535943846e-05,3.0,0.0021341417794141742,4.0,0.0021812048757146717,1943.0
1350,1350.0,7.077834327554184e-05,3.0,0.002134298602503636,4.0,0.0021812466356317547,1944.0
1351,1351.0,6.955117169001198e-05,3.0,0.0021344525957509267,4.0,0.002181287785225937,1945.0
1352,1352.0,6.855492180295101e-05,3.0,0.0021346036741159923,4.0,0.002181328210425482,1946.0
1353,1353.0,6.77026799151437e-05,3.0,0.0021347521434657295,4.0,0.0021813679974744525,1947.0
1354,1354.0,6.679500198753698e-05,3.0,0.0021348984962485953,4.0,0.002181407359104701,1948.0
1355,1355.0,6.572735414771288e-05,3.0,0.0021350430394911205,4.0,0.0021814464583502736,1949.0
1356,1356.0,6.461666722468943e-05,3.0,0.0021351856544581703,4.0,0.0021814852800233803,1950.0
1357,1357.0,6.362279411069958e-05,3.0,0.0021353259991740954,4.0,0.0021815236244687353,1951.0
1358,1358.0,6.274919994265812e-05,3.0,0.0021354639812815723,4.0,0.0021815612231553096,1952.0
1359,1359.0,6.19049604580028e-05,3.0,0.002135599849788951,4.0,0.0021815979390609414,1953.0
1360,1360.0,6.103199090041433e-05,3.0,0.0021357338611754768,4.0,0.002181633861538906,1954.0
1361,1361.0,6.012869447588534e-05,3.0,0.0021358660777881337,4.0,0.0021816692288286004,1955.0
1362,1362.0,5.9223626328602594e-05,3.0,0.002135996437925227,4.0,0.00218170424279098,1956.0
1363,1363.0,5.8364718368502236e-05,3.0,0.0021361248764638656,4.0,0.0021817389833968096,1957.0
1364,1364.0,5.759910243119347e-05,3.0,0.002136251389271614,4.0,0.0021817734620288103,1958.0
1365,1365.0,5.693247276454634e-05,3.0,0.002136376074620926,4.0,0.002181807690864711,1959.0
1366,1366.0,5.637221051703696e-05,3.0,0.0021364991315092627,4.0,0.002181841687946674,1960.0
1367,1367.0,5.5893347084581746e-05,3.0,0.0021366207711505016,4.0,0.002181875386172434,1961.0
1368,1368.0,5.541572164401048e-05,3.0,0.0021367412205814083,4.0,0.002181908653324087,1962.0
1369,1369.0,5.484098787224451e-05,3.0,0.002136860653537834,4.0,0.0021819413671920755,1963.0
1370,1370.0,5.411642252503899e-05,3.0,0.0021369790724941385,4.0,0.0021819734618159477,1964.0
1371,1371.0,5.326837145055192e-05,3.0,0.002137096269751143,4.0,0.0021820048829580374,1965.0
1372,1372.0,5.239907000404704e-05,3.0,0.0021372119248852747,4.0,0.002182035582565431,1966.0
1373,1373.0,5.1639340353681075e-05,3.0,0.002137325773716229,4.0,0.002182065556924483,1967.0
1374,1374.0,5.1058417310159076e-05,3.0,0.002137437770533332,4.0,0.0021820948766596024,1968.0
1375,1375.0,5.061682996973903e-05,3.0,0.0021375481492597916,4.0,0.0021821236896632018,1969.0
1376,1376.0,5.0232635021906434e-05,3.0,0.0021376572918715415,4.0,0.0021821521674196816,1970.0
1377,1377.0,4.987740176051509e-05,3.0,0.002137765496045694,4.0,0.0021821804581401223,1971.0
1378,1378.0,4.960019218735705e-05,3.0,0.0021378728843368176,4.0,0.0021822086737899146,1972.0
1379,1379.0,4.93333962848046e-05,3.0,0.002137979518540901,4.0,0.0021822369102524296,1973.0
1380,1380.0,4.891756109580755e-05,3.0,0.002138085565365885,4.0,0.002182265289005669,1974.0
1381,1381.0,4.825538501544556e-05,3.0,0.0021381910469902552,4.0,0.002182293869039393,1975.0
1382,1382.0,4.7490036493181755e-05,3.0,0.002138295644639762,4.0,0.0021823225095240315,1976.0
1383,1383.0,4.6854781670790875e-05,3.0,0.0021383988314090294,4.0,0.002182350806946304,1977.0
1384,1384.0,4.642535835368988e-05,3.0,0.0021385003864589965,4.0,0.002182378367700494,1978.0
1385,1385.0,4.610483103573511e-05,3.0,0.0021386005877751624,4.0,0.002182405113546918,1979.0
1386,1386.0,4.577054416545396e-05,3.0,0.0021386998753785565,4.0,0.0021824312461830786,1980.0
1387,1387.0,4.539460098674717e-05,3.0,0.002138798482048069,4.0,0.0021824569924520716,1981.0
1388,1388.0,4.500274523257075e-05,3.0,0.002138896378258834,4.0,0.0021824825071523174,1982.0
1389,1389.0,4.4600806342877377e-05,3.0,0.0021389934748103066,4.0,0.0021825078492681135,1983.0
1390,1390.0,4.415516793631812e-05,3.0,0.0021390897375547515,4.0,0.0021825330228520067,1984.0
1391,1391.0,4.365821559650603e-05,3.0,0.0021391851448095064,4.0,0.0021825579575974795,1985.0
1392,1392.0,4.315563389498684e-05,3.0,0.0021392796029742304,4.0,0.0021825825758843105,1986.0
1393,1393.0,4.2699019466723974e-05,3.0,0.002139373002143179,4.0,0.0021826068883357445,1987.0
1394,1394.0,4.232764648369439e-05,3.0,0.0021394653301334606,4.0,0.002182630980206153,1988.0
1395,1395.0,4.207190600209993e-05,3.0,0.0021395566851556253,4.0,0.0021826549389201326,1989.0
1396,1396.0,4.199730106920325e-05,3.0,0.0021396472494713136,4.0,0.0021826787755608425,1990.0
1397,1397.0,4.2057740500324234e-05,3.0,0.002139737270402947,4.0,0.0021827024795986103,1991.0
1398,1398.0,4.2068874616761174e-05,3.0,0.0021398271354803465,4.0,0.0021827260556630656,1992.0
1399,1399.0,4.1798720834995625e-05,3.0,0.0021399171336672863,4.0,0.002182749488998613,1993.0
1400,1400.0,4.136063058768066e-05,3.0,0.002140007159466515,4.0,0.002182772771056196,1994.0
1401,1401.0,4.1080767952824745e-05,3.0,0.002140096610897836,4.0,0.0021827959396688457,1995.0
1402,1402.0,4.104112434634029e-05,3.0,0.0021401851284737526,4.0,0.002182819038943042,1996.0
1403,1403.0,4.0934837544212286e-05,3.0,0.0021402730507283484,4.0,0.0021828420356405803,1997.0
1404,1404.0,4.055288764844171e-05,3.0,0.0021403608917433055,4.0,0.0021828648614064866,1998.0
1405,1405.0,4.001557837164656e-05,3.0,0.0021404485088619913,4.0,0.002182887399295947,1999.0
1406,1406.0,3.9567622269337e-05,3.0,0.002140535311989947,4.0,0.00218290949921876,2000.0
1407,1407.0,3.933416100175583e-05,3.0,0.002140620968462278,4.0,0.002182931114031981,2001.0
1408,1408.0,3.923085799510247e-05,3.0,0.0021407056694198877,4.0,0.0021829524150530767,2002.0
1409,1409.0,3.9082795748750174e-05,3.0,0.002140789873937403,4.0,0.002182973698318953,2003.0
1410,1410.0,3.88123570453956e-05,3.0,0.0021408738606083794,4.0,0.0021829951267225366,2004.0
1411,1411.0,3.8541722850298406e-05,3.0,0.0021409575335792842,4.0,0.0021830165524540064,2005.0
1412,1412.0,3.8402788584572394e-05,3.0,0.002141040630800096,4.0,0.0021830375994448775,2006.0
1413,1413.0,3.835119236938743e-05,3.0,0.00214112315178495,5.0,0.002183057972146156,2007.0
1414,1414.0,3.8244044661435596e-05,3.0,0.0021412053784635485,5.0,0.00218310160952428,2008.0
1415,1415.0,3.8060196024651946e-05,3.0,0.002141287497817608,5.0,0.0021831327959054066,2009.0
1416,1416.0,3.787274653846104e-05,3.0,0.0021413693908782683,5.0,0.002183175811912659,2010.0
1417,1417.0,3.7780123693638415e-05,3.0,0.0021414508933680467,5.0,0.0021832165994648983,2011.0
1418,1418.0,3.777253342621125e-05,3.0,0.0021415319975307745,5.0,0.002183254964161845,2012.0
1419,1419.0,3.773204906454948e-05,3.0,0.0021416129064029087,5.0,0.002183292094872086,2013.0
1420,1420.0,3.754642808456645e-05,3.0,0.002141693802075819,5.0,0.00218332933705876,2014.0
1421,1421.0,3.725686266546268e-05,3.0,0.0021417746140960417,5.0,0.0021833669327654143,2015.0
1422,1422.0,3.6990912282247686e-05,3.0,0.002141855031592258,5.0,0.0021834044584633718,2016.0
1423,1423.0,3.678615135522046e-05,3.0,0.0021419348318775736,5.0,0.00218344198457518,2017.0
1424,1424.0,3.6601194459320124e-05,3.0,0.0021420140654665153,5.0,0.0021834800211844013,2018.0
1425,1425.0,3.644674373927037e-05,3.0,0.0021420928633694683,5.0,0.0021835185284180365,2019.0
1426,1426.0,3.63671515312714e-05,3.0,0.0021421712679617613,5.0,0.002183557481908094,2020.0
1427,1427.0,3.6329624581486056e-05,3.0,0.002142249344551829,5.0,0.00218359749423241,2021.0
1428,1428.0,3.624541526857503e-05,3.0,0.002142327253475023,5.0,0.0021836382489011934,2022.0
1429,1429.0,3.6092592849087245e-05,3.0,0.0021424050848336644,5.0,0.00218367988906609,2023.0
1430,1430.0,3.593474929364303e-05,3.0,0.0021424827386029343,5.0,0.0021837227392065652,2024.0
1431,1431.0,3.5823401938647485e-05,3.0,0.0021425600677556097,5.0,0.0021837668903388046,2025.0
1432,1432.0,3.574824697780295e-05,3.0,0.0021426370614978664,5.0,0.002183812826976476,2026.0
1433,1433.0,3.56742557803802e-05,3.0,0.002142713819421394,5.0,0.0021838609786668044,2027.0
1434,1434.0,3.558724655816724e-05,3.0,0.002142790419053365,5.0,0.002183911634930171,2028.0
1435,1435.0,3.548919946284876e-05,3.0,0.002142866862870396,5.0,0.002183964614204438,2029.0
1436,1436.0,3.537777133935883e-05,3.0,0.0021429431229587296,5.0,0.002184019832981101,2030.0
1437,1437.0,3.524880215906551e-05,3.0,0.0021430191756441823,5.0,0.002184077155477611,2031.0
1438,1438.0,3.5110717874289115e-05,3.0,0.002143094992227665,5.0,0.0021841362406707977,2032.0
1439,1439.0,3.498624057361631e-05,3.0,0.0021431705350904518,5.0,0.002184196921355726,2033.0
1440,1440.0,3.4888053192159006e-05,3.0,0.002143245784667499,5.0,0.0021842591506627197,2034.0
1441,1441.0,3.480659338864108e-05,3.0,0.002143320770091859,5.0,0.0021843231050077093,2035.0
1442,1442.0,3.472693885893052e-05,3.0,0.002143395547685316,5.0,0.002184389390766594,2036.0
1443,1443.0,3.464176219785213e-05,3.0,0.0021434701532809988,5.0,0.0021844590428734194,2037.0
1444,1444.0,3.454756053076776e-05,3.0,0.00214354459073045,5.0,0.0021845330234766414,2038.0
1445,1445.0,3.443547129549853e-05,3.0,0.002143618848178627,5.0,0.0021846115674582344,2039.0
1446,1446.0,3.4294799267124227e-05,3.0,0.0021436929062598024,5.0,0.0021846937936675502,2040.0
1447,1447.0,3.411364114376959e-05,3.0,0.0021437667266063615,5.0,0.002184778357215494,2041.0
1448,1448.0,3.388664037893073e-05,3.0,0.0021438402479166253,5.0,0.002184864675195477,2042.0
1449,1449.0,3.362022166488622e-05,3.0,0.0021439133833609705,5.0,0.002184953155907349,2043.0
1450,1450.0,3.3331584353918176e-05,3.0,0.0021439860346137494,5.0,0.0021850446179464147,2044.0
1451,1451.0,3.306746476615569e-05,3.0,0.0021440581171111943,5.0,0.0021851396551674064,2045.0
1452,1452.0,3.292345863368103e-05,3.0,0.002144129583156223,5.0,0.0021852382972914674,2046.0
1453,1453.0,3.303913293910552e-05,3.0,0.0021442004852579443,5.0,0.0021853402457587445,2047.0
1454,1454.0,3.3538916196726115e-05,3.0,0.0021442710809160496,5.0,0.0021854454223225535,2048.0
1455,1455.0,3.4318342503198084e-05,3.0,0.002144341926943695,5.0,0.002185554277634719,2049.0
1456,1456.0,3.4989420496269084e-05,3.0,0.0021444138470539413,5.0,0.0021856674137577577,2050.0
1457,1457.0,3.5088292846893775e-05,3.0,0.002144487441045625,5.0,0.0021857848226401132,2051.0
1458,1458.0,3.4537343611219195e-05,3.0,0.0021445624767311763,5.0,0.002185905873106177,2052.0
1459,1459.0,3.3838881188655054e-05,3.0,0.0021446377270875915,5.0,0.002186029927602312,2053.0
1460,1460.0,3.357157077654831e-05,3.0,0.0021447117984568077,5.0,0.002186156583066727,2054.0
1461,1461.0,3.383497763527788e-05,3.0,0.002144784374332483,5.0,0.0021862856120789297,2055.0
1462,1462.0,3.424087590490684e-05,3.0,0.0021448563793215665,5.0,0.0021864169959066645,2056.0
1463,1463.0,3.430580315897828e-05,3.0,0.0021449289517169344,5.0,0.002186550919844868,2057.0
1464,1464.0,3.3929760656781384e-05,3.0,0.002145002397220414,5.0,0.0021866876556539843,2058.0
1465,1465.0,3.340948119570556e-05,3.0,0.0021450759845126643,5.0,0.0021868273726570265,2059.0
1466,1466.0,3.30453322115453e-05,3.0,0.002145148767662167,5.0,0.0021869700984225,2060.0
1467,1467.0,3.293107459370029e-05,3.0,0.0021452204371668025,5.0,0.002187115613991237,2061.0
1468,1468.0,3.3009030413004324e-05,3.0,0.002145291327860119,5.0,0.0021872635011748664,2062.0
1469,1469.0,3.313522279610918e-05,3.0,0.0021453619757721178,5.0,0.002187413321199247,2063.0
1470,1470.0,3.323029065423481e-05,3.0,0.0021454327932596312,5.0,0.002187564889030904,2064.0
1471,1471.0,3.339192383008935e-05,3.0,0.002145503883831031,5.0,0.002187718275781424,2065.0
1472,1472.0,3.3742839425437495e-05,3.0,0.002145575180733299,5.0,0.0021878736777956576,2066.0
1473,1473.0,3.402651871548704e-05,3.0,0.002145646826812506,5.0,0.0021880312549715166,2067.0
1474,1474.0,3.383937841641945e-05,3.0,0.0021457192282503617,5.0,0.002188190961465346,2068.0
1475,1475.0,3.3400103784104444e-05,3.0,0.002145792240848022,5.0,0.002188352470694311,2069.0
1476,1476.0,3.325850872919749e-05,3.0,0.002145864854352261,5.0,0.002188515296246583,2070.0
1477,1477.0,3.3471608987034193e-05,3.0,0.002145936527658051,5.0,0.002188679104788395,2071.0
1478,1478.0,3.3605032146508e-05,3.0,0.002146007899493649,5.0,0.002188843797458537,2072.0
1479,1479.0,3.3373243161242485e-05,3.0,0.0021460797310331025,5.0,0.0021890094079784154,2073.0
1480,1480.0,3.298693873122519e-05,3.0,0.002146151851323255,5.0,0.0021891759357108693,2074.0
1481,1481.0,3.277832806030519e-05,3.0,0.0021462234765660337,5.0,0.0021893432860333258,2075.0
1482,1482.0,3.28126495736899e-05,3.0,0.0021462942750760717,5.0,0.002189511300593204,2076.0
1483,1483.0,3.295753051263591e-05,3.0,0.0021463646281669625,5.0,0.0021896797074274056,2077.0
1484,1484.0,3.308232443370106e-05,3.0,0.002146435057232846,5.0,0.00218984820964502,2078.0
1485,1485.0,3.313140225547155e-05,3.0,0.002146505799597485,5.0,0.002190016515872104,2079.0
1486,1486.0,3.310445923171175e-05,3.0,0.0021465768121733766,5.0,0.0021901844523087677,2080.0
1487,1487.0,3.303777533887427e-05,3.0,0.0021466479324513702,5.0,0.0021903518833981477,2081.0
1488,1488.0,3.297584295967614e-05,3.0,0.0021467189972466157,5.0,0.0021905187148028808,2082.0
1489,1489.0,3.2947743503729905e-05,3.0,0.002146789921238148,5.0,0.002190684761661463,2083.0
1490,1490.0,3.2936454284068463e-05,3.0,0.0021468607146126937,5.0,0.0021908500664719315,2084.0
1491,1491.0,3.291115769510736e-05,3.0,0.0021469314499941426,5.0,0.002191015597044937,2085.0
1492,1492.0,3.285846808322038e-05,3.0,0.002147002163468222,5.0,0.0021911835159474464,2086.0
1493,1493.0,3.2793464016762774e-05,3.0,0.0021470728249577712,5.0,0.002191355480167414,2087.0
1494,1494.0,3.274357835560945e-05,3.0,0.002147143375640756,5.0,0.0021915302744965133,2088.0
1495,1495.0,3.272229679105206e-05,3.0,0.002147213789064334,5.0,0.0021917034716001033,2089.0
1496,1496.0,3.271440735737068e-05,3.0,0.0021472840976783604,5.0,0.0021918711732812186,2090.0
1497,1497.0,3.2697742318339056e-05,3.0,0.002147354362895519,5.0,0.002192033375043982,2091.0
1498,1498.0,3.2670914559111606e-05,3.0,0.0021474246134699903,5.0,0.002192193580166186,2092.0
1499,1499.0,3.264794311051056e-05,3.0,0.0021474948305546197,5.0,0.002192355227271483,2093.0
1500,1500.0,3.263220506097617e-05,3.0,0.0021475649923208694,5.0,0.0021925184495839617,2094.0
1501,1501.0,3.261110199432071e-05,3.0,0.0021476351070451156,5.0,0.002192680401019087,2095.0
1502,1502.0,3.257203247135255e-05,3.0,0.0021477051902578097,5.0,0.00219283900231701,2096.0
1503,1503.0,3.251549021055929e-05,3.0,0.0021477752304328666,5.0,0.002192995182146229,2097.0
1504,1504.0,3.244732278701851e-05,3.0,0.0021478451889767594,5.0,0.002193150881437052,2098.0
1505,1505.0,3.236680619023662e-05,3.0,0.002147915028351406,5.0,0.0021933062444153156,2099.0
1506,1506.0,3.2265947933432626e-05,3.0,0.002147984723574362,5.0,0.002193459833162784,2100.0
1507,1507.0,3.2138411417014426e-05,3.0,0.002148054248104753,5.0,0.002193611045372523,2101.0
1508,1508.0,3.1988814747307916e-05,3.0,0.002148123558229459,5.0,0.002193760750119403,2102.0
1509,1509.0,3.183274302980085e-05,3.0,0.00214819259661754,5.0,0.0021939096271044495,2103.0
1510,1510.0,3.170677457733165e-05,3.0,0.002148261315851678,5.0,0.0021940572161822562,2104.0
1511,1511.0,3.166891776885005e-05,3.0,0.0021483297019905655,5.0,0.002194202791554469,2105.0
1512,1512.0,3.1804739229630324e-05,3.0,0.0021483978196760404,5.0,0.0021943463854081253,2106.0
1513,1513.0,3.216073919987514e-05,3.0,0.0021484658581872795,5.0,0.00219448867708104,2107.0
1514,1514.0,3.268676614976103e-05,3.0,0.0021485341906702913,5.0,0.0021946301265332903,2108.0
1515,1515.0,3.3150657107073885e-05,3.0,0.002148603290229206,5.0,0.002194770341350232,2109.0
1516,1516.0,3.327329867737761e-05,3.0,0.0021486735222703314,5.0,0.002194908590372706,2110.0
1517,1517.0,3.293670386803926e-05,3.0,0.0021487447533901824,5.0,0.0021950447407293964,2111.0
1518,1518.0,3.230312903551507e-05,3.0,0.0021488162504056142,5.0,0.002195179166311637,2112.0
1519,1519.0,3.16807706863086e-05,3.0,0.0021488870264956862,5.0,0.002195312069383296,2113.0
1520,1520.0,3.128032289433608e-05,3.0,0.0021489564433917773,5.0,0.0021954434060623045,2114.0
1521,1521.0,3.1175425430961054e-05,3.0,0.0021490245250665153,5.0,0.002195573306338021,2115.0
1522,1522.0,3.130616505604523e-05,3.0,0.0021490917482989494,5.0,0.0021957021288722942,2116.0
1523,1523.0,3.167699745670306e-05,3.0,0.002149158748192868,5.0,0.002195830216893063,2117.0
1524,1524.0,3.2218349221427894e-05,3.0,0.0021492260311645564,5.0,0.002195957312526262,2118.0
1525,1525.0,3.2677604960523725e-05,3.0,0.0021492941132703978,5.0,0.0021960824495587832,2119.0
1526,1526.0,3.2716137536897564e-05,3.0,0.002149363361094244,5.0,0.002196205157107332,2120.0
1527,1527.0,3.242169144889203e-05,3.0,0.002149433598288666,5.0,0.002196325986513301,2121.0
1528,1528.0,3.209902742801329e-05,3.0,0.0021495039206042314,5.0,0.002196445576657654,2122.0
1529,1529.0,3.190008877611997e-05,3.0,0.0021495736122868745,5.0,0.0021965639976456964,2123.0
1530,1530.0,3.18048322877295e-05,3.0,0.0021496426126166356,5.0,0.0021966809320491066,2124.0
1531,1531.0,3.1768955666902e-05,3.0,0.0021497111875005874,5.0,0.002196796093261032,2125.0
1532,1532.0,3.1746904277755666e-05,3.0,0.0021497795597916576,5.0,0.002196909493836193,2126.0
1533,1533.0,3.172229197080545e-05,3.0,0.0021498478571280537,5.0,0.0021970212133082924,2127.0
1534,1534.0,3.170652495799541e-05,3.0,0.002149916109225582,5.0,0.0021971311765008675,2128.0
1535,1535.0,3.166493849113369e-05,3.0,0.0021499843105738633,5.0,0.0021972392262032824,2129.0
1536,1536.0,3.151774388605506e-05,3.0,0.0021500524801857765,5.0,0.0021973456851934366,2130.0
1537,1537.0,3.126292632528266e-05,3.0,0.002150120562543226,5.0,0.0021974513185860937,2131.0
1538,1538.0,3.1029820270161504e-05,3.0,0.002150188330560388,5.0,0.002197556595563581,2132.0
1539,1539.0,3.09486092817506e-05,3.0,0.0021502555527905336,5.0,0.002197661312483892,2133.0
1540,1540.0,3.100618603252792e-05,3.0,0.002150322275869074,5.0,0.002197764718257782,2134.0
1541,1541.0,3.111204391880212e-05,3.0,0.002150388826382843,5.0,0.0021978660121084108,2135.0
1542,1542.0,3.121037465015547e-05,3.0,0.002150455502772526,5.0,0.0021979650078652606,2136.0
1543,1543.0,3.1260075386377685e-05,3.0,0.0021505224088793668,5.0,0.00219806200651213,2137.0
1544,1544.0,3.119605469546436e-05,3.0,0.0021505895285368563,5.0,0.002198157607206042,2138.0
1545,1545.0,3.1027384260439304e-05,3.0,0.0021506567571784297,5.0,0.00219825253800762,2139.0
1546,1546.0,3.088362345383272e-05,3.0,0.002150723850230777,5.0,0.002198347055991365,2140.0
1547,1547.0,3.0854158023926755e-05,3.0,0.0021507905826013817,5.0,0.0021984407090778783,2141.0
1548,1548.0,3.08628491975913e-05,3.0,0.0021508570078335888,5.0,0.0021985328253134773,2142.0
1549,1549.0,3.077118848833958e-05,3.0,0.0021509233717393965,5.0,0.002198622922579779,2143.0
1550,1550.0,3.0546643327673456e-05,3.0,0.002150989756387464,5.0,0.0021987109800560155,2144.0
1551,1551.0,3.028150053709904e-05,3.0,0.0021510559459170593,5.0,0.002198797481417623,2145.0
1552,1552.0,3.0079253251502198e-05,3.0,0.002151121654459405,5.0,0.0021988830898021865,2146.0
1553,1553.0,2.9981886648543258e-05,3.0,0.002151186794637211,5.0,0.00219896810359741,2147.0
1554,1554.0,2.9970950649530026e-05,3.0,0.002151251501702768,5.0,0.002199052216683806,2148.0
1555,1555.0,3.0017699415530057e-05,3.0,0.0021513160012483538,5.0,0.0021991349363768577,2149.0
1556,1556.0,3.0069066180430456e-05,3.0,0.0021513804792002915,5.0,0.0021992161686597176,2150.0
1557,1557.0,3.0107837927413312e-05,3.0,0.002151445059662123,5.0,0.00219929614978425,2151.0
1558,1558.0,3.017732164430943e-05,3.0,0.0021515097525786333,5.0,0.0021993750510166917,2152.0
1559,1559.0,3.028416007821399e-05,3.0,0.0021515745308607302,5.0,0.0021994528212652114,2153.0
1560,1560.0,3.0336533427850606e-05,3.0,0.0021516394605970925,5.0,0.002199529360432049,2154.0
1561,1561.0,3.022127240631394e-05,3.0,0.0021517046221776297,5.0,0.0021996047013364424,2155.0
1562,1562.0,2.9942969093976154e-05,3.0,0.002151769898426955,5.0,0.0021996790013047124,2156.0
1563,1563.0,2.9617272349443268e-05,3.0,0.0021518349286338587,5.0,0.0021997523579343346,2157.0
1564,1564.0,2.935678352298616e-05,3.0,0.002151899361925284,5.0,0.0021998247156407506,2158.0
1565,1565.0,2.919814365669099e-05,3.0,0.0021519630962585734,5.0,0.0021998959587602967,2159.0
1566,1566.0,2.9111166116043636e-05,3.0,0.0021520262719006565,5.0,0.0021999660066404888,2160.0
1567,1567.0,2.9043298721459345e-05,3.0,0.002152089107990245,5.0,0.002200034873441695,2161.0
1568,1568.0,2.8967938642208e-05,3.0,0.0021521517587256823,5.0,0.0022001026749443008,2162.0
1569,1569.0,2.888806537159289e-05,3.0,0.0021522142652198022,5.0,0.0022001695678125184,2163.0
1570,1570.0,2.881058090297355e-05,3.0,0.002152276611333601,5.0,0.002200235715107261,2164.0
1571,1571.0,2.872291662713558e-05,3.0,0.0021523387873391194,5.0,0.002200301262011195,2165.0
1572,1572.0,2.8606633926977545e-05,3.0,0.0021524007983631695,5.0,0.002200366260508574,2166.0
1573,1573.0,2.8445155128519062e-05,3.0,0.0021524626224797335,5.0,0.0022004306233289286,2167.0
1574,1574.0,2.823665887786606e-05,3.0,0.0021525241980707515,5.0,0.002200494160717583,2168.0
1575,1575.0,2.7994974252775314e-05,3.0,0.0021525854278263284,5.0,0.002200556701018911,2169.0
1576,1576.0,2.7729592637019393e-05,3.0,0.0021526462105049093,5.0,0.0022006181880475854,2170.0
1577,1577.0,2.745823133888762e-05,3.0,0.002152706474623694,5.0,0.002200678706956439,2171.0
1578,1578.0,2.720655972636566e-05,3.0,0.0021527661691249545,5.0,0.0022007383943842976,2172.0
1579,1579.0,2.7030604160928958e-05,3.0,0.002152825281088,5.0,0.002200797370971136,2173.0
1580,1580.0,2.698908202782915e-05,3.0,0.0021528838528543583,5.0,0.0022008557036048374,2174.0
1581,1581.0,2.7130359696554852e-05,3.0,0.002152942047392106,5.0,0.002200913431368811,2175.0
1582,1582.0,2.743416919924925e-05,3.0,0.0021530001541057477,5.0,0.00220097057446552,2176.0
1583,1583.0,2.779990150223297e-05,3.0,0.002153058566566731,5.0,0.0022010271260097846,2177.0
1584,1584.0,2.8106079161377176e-05,3.0,0.002153117634749985,5.0,0.002201083009563959,2178.0
1585,1585.0,2.8309929057863447e-05,3.0,0.0021531774920401673,5.0,0.0022011380732235627,2179.0
1586,1586.0,2.8386801343279492e-05,3.0,0.002153238010267672,5.0,0.0022011921617362032,2180.0
1587,1587.0,2.8197470584359635e-05,3.0,0.0021532989691458583,5.0,0.002201245190333067,2181.0
1588,1588.0,2.7576520028670968e-05,3.0,0.002153360095283516,5.0,0.0022012971963641915,2182.0
1589,1589.0,2.6730231569533067e-05,3.0,0.0021534208154475377,5.0,0.002201348306878738,2183.0
1590,1590.0,2.6119907471643384e-05,3.0,0.0021534802001185963,5.0,0.002201398711223145,2184.0
1591,1591.0,2.5996602125704084e-05,3.0,0.0021535377639123727,5.0,0.002201448652736925,2185.0
1592,1592.0,2.6237614266627238e-05,3.0,0.0021535940148541374,5.0,0.002201498374135378,2186.0
1593,1593.0,2.654183969508624e-05,3.0,0.002153650001708616,5.0,0.0022015480269981947,2187.0
1594,1594.0,2.6650992655886747e-05,3.0,0.0021537065090879355,5.0,0.0022015975692683274,2188.0
1595,1595.0,2.6471011597523327e-05,3.0,0.00215376367317947,5.0,0.002201646794731515,2189.0
1596,1596.0,2.612099568685552e-05,3.0,0.0021538210738841993,5.0,0.002201695465519394,2190.0
1597,1597.0,2.5806066760363412e-05,3.0,0.002153878088461442,5.0,0.0022017434425702,2191.0
1598,1598.0,2.5614565521822353e-05,3.0,0.0021539343506365126,5.0,0.0022017907065215573,2192.0
1599,1599.0,2.546651177854168e-05,3.0,0.0021539899359273814,5.0,0.0022018373062425976,2193.0
1600,1600.0,2.530847885391042e-05,3.0,0.0021540451101503605,5.0,0.002201883284263115,2194.0
1601,1601.0,2.5194746163946656e-05,3.0,0.002154099966864034,5.0,0.0022019286673810408,2195.0
1602,1602.0,2.5137188581046395e-05,3.0,0.0021541544845473746,5.0,0.002201973477593827,2196.0
1603,1603.0,2.5065916641983175e-05,3.0,0.0021542087586065213,5.0,0.00220201776842677,2197.0
1604,1604.0,2.4928879669880513e-05,3.0,0.0021542629100389367,5.0,0.002202061599561123,2198.0
1605,1605.0,2.4749372624749825e-05,3.0,0.002154316909290235,5.0,0.0022021049923841886,2199.0
1606,1606.0,2.4576102773665724e-05,3.0,0.002154370614666645,5.0,0.0022021479097302198,2200.0
1607,1607.0,2.4432356636745837e-05,3.0,0.002154423934647577,5.0,0.00220219029581358,2201.0
1608,1608.0,2.4313584189810614e-05,3.0,0.0021544768826422408,5.0,0.0022022321508521833,2202.0
1609,1609.0,2.4203647027462728e-05,3.0,0.0021545295222328577,5.0,0.0022022735413604454,2203.0
1610,1610.0,2.4100060776392667e-05,3.0,0.002154581907204619,5.0,0.0022023145621211664,2204.0
1611,1611.0,2.3989734493281558e-05,3.0,0.0021546340565756954,5.0,0.002202355280065814,2205.0
1612,1612.0,2.3859579073451807e-05,3.0,0.002154685984013137,5.0,0.0022023957006646324,2206.0
1613,1613.0,2.3670056730315953e-05,3.0,0.002154737674977836,5.0,0.0022024357753108736,2207.0
1614,1614.0,2.3419796707331832e-05,3.0,0.002154789086725106,5.0,0.002202475428101456,2208.0
1615,1615.0,2.3159033045419607e-05,3.0,0.0021548400913086714,5.0,0.002202514592342697,2209.0
1616,1616.0,2.296207959365533e-05,3.0,0.0021548905578165044,5.0,0.0022025532363241108,2210.0
1617,1617.0,2.2873316222421593e-05,3.0,0.0021549404635760267,5.0,0.0022025913666441606,2211.0
1618,1618.0,2.2876524403640475e-05,3.0,0.0021549899460585813,5.0,0.002202629010848012,2212.0
1619,1619.0,2.2907944440877574e-05,3.0,0.002155039238388813,5.0,0.0022026661904245696,2213.0
1620,1620.0,2.288860850492028e-05,3.0,0.0021550885387604515,5.0,0.0022027029126325827,2214.0
1621,1621.0,2.2784767088786494e-05,3.0,0.002155137907974436,5.0,0.0022027391827119268,2215.0
1622,1622.0,2.2601987640006226e-05,3.0,0.0021551872366468183,5.0,0.0022027750253319554,2216.0
1623,1623.0,2.2370063120392015e-05,3.0,0.0021552363426454724,5.0,0.0022028105059476487,2217.0
1624,1624.0,2.212090304829267e-05,3.0,0.0021552850558211574,5.0,0.0022028457271609687,2218.0
1625,1625.0,2.1870095296766615e-05,3.0,0.002155333270223178,5.0,0.002202880811820126,2219.0
1626,1626.0,2.1639299246170494e-05,3.0,0.0021553809486688307,5.0,0.0022029158416166333,2220.0
1627,1627.0,2.145255131880731e-05,3.0,0.002155428087571045,5.0,0.0022029508000379937,2221.0
1628,1628.0,2.1312957890105616e-05,3.0,0.0021554747300290907,5.0,0.0022029855153757926,2222.0
1629,1629.0,2.11908470662436e-05,3.0,0.002155520970957346,5.0,0.0022030196857986215,2223.0
1630,1630.0,2.1059541865816404e-05,3.0,0.0021555669119746007,5.0,0.002203052963384219,2224.0
1631,1631.0,2.0940541850024565e-05,3.0,0.0021556125907473593,5.0,0.002203085102201006,2225.0
1632,1632.0,2.0888977742673484e-05,3.0,0.0021556579874389774,5.0,0.0022031160872378166,2226.0
1633,1633.0,2.0964791943823316e-05,3.0,0.0021557031285579175,5.0,0.0022031462772044126,2227.0
1634,1634.0,2.114103353558348e-05,3.0,0.0021557481594629145,5.0,0.002203176426082757,2228.0
1635,1635.0,2.1280301531746152e-05,3.0,0.002155793354748316,5.0,0.002203207529547861,2229.0
1636,1636.0,2.1221395897707035e-05,3.0,0.002155838930929688,5.0,0.002203240200139465,2230.0
1637,1637.0,2.0915307672614798e-05,3.0,0.0021558848083203346,5.0,0.0022032741125117927,2231.0
1638,1638.0,2.046695691138907e-05,3.0,0.0021559305596908157,5.0,0.002203308132169207,2232.0
1639,1639.0,2.003396354003176e-05,3.0,0.0021559756521133534,5.0,0.002203341149766455,2233.0
1640,1640.0,1.9699285327216585e-05,3.0,0.002156019778825697,5.0,0.0022033727856345946,2234.0
1641,1641.0,1.9446964483775963e-05,3.0,0.0021560629728800116,5.0,0.0022034035594820627,2235.0
1642,1642.0,1.9272934880257218e-05,3.0,0.002156105446198045,5.0,0.002203434466743739,2236.0
1643,1643.0,1.9244681049668745e-05,3.0,0.002156147376311787,5.0,0.002203466140321342,2237.0
1644,1644.0,1.939243915345639e-05,3.0,0.002156188932000213,5.0,0.0022034981560057703,2238.0
1645,1645.0,1.959911008092062e-05,3.0,0.0021562304275677766,5.0,0.0022035293645859036,2239.0
1646,1646.0,1.963275890741449e-05,3.0,0.0021562722425405912,5.0,0.002203559123541369,2240.0
1647,1647.0,1.9392395029367365e-05,3.0,0.0021563145039717804,5.0,0.0022035879105685064,2241.0
1648,1648.0,1.904478423544862e-05,3.0,0.00215635683879014,5.0,0.0022036167351927828,2242.0
1649,1649.0,1.8839609785456464e-05,3.0,0.0021563986561192513,5.0,0.0022036462122175743,2243.0
1650,1650.0,1.8862828686684066e-05,3.0,0.0021564397246574534,5.0,0.0022036761653542744,2244.0
1651,1651.0,1.900208657012822e-05,3.0,0.002156480351523089,5.0,0.002203705983711746,2245.0
1652,1652.0,1.9010582622612525e-05,3.0,0.0021565210292261742,5.0,0.0022037351895574596,2246.0
1653,1653.0,1.8735226336231396e-05,3.0,0.002156562008014803,5.0,0.0022037636903164404,2247.0
1654,1654.0,1.828435730209557e-05,3.0,0.002156603005904734,5.0,0.002203791705738459,2248.0
1655,1655.0,1.7900525252153e-05,3.0,0.002156643410728664,5.0,0.0022038195174265483,2249.0
1656,1656.0,1.7734875473102135e-05,3.0,0.0021566828439278643,5.0,0.0022038472678388692,2250.0
1657,1657.0,1.7747380860413226e-05,3.0,0.0021567214500291076,5.0,0.002203874968834785,2251.0
1658,1658.0,1.7821568772058495e-05,3.0,0.0021567596995546293,5.0,0.002203902569794726,2252.0
1659,1659.0,1.7847556198951683e-05,3.0,0.0021567979767301015,5.0,0.002203929977376068,2253.0
1660,1660.0,1.7755698019291414e-05,3.0,0.002156836414596083,5.0,0.00220395708648487,2254.0
1661,1661.0,1.75504336316592e-05,3.0,0.0021568749091987215,5.0,0.0022039838311072256,2255.0
1662,1662.0,1.731447425413732e-05,3.0,0.002156913206358271,5.0,0.002204010223051798,2256.0
1663,1663.0,1.710769008275851e-05,3.0,0.002156951061452535,5.0,0.0022040363597930564,2257.0
1664,1664.0,1.6917867440337985e-05,3.0,0.002156988408249476,5.0,0.0022040623719012703,2258.0
1665,1665.0,1.6735019731769676e-05,3.0,0.0021570253096543255,5.0,0.002204088336923358,2259.0
1666,1666.0,1.6587589137774005e-05,3.0,0.002157061802231268,5.0,0.002204114237774253,2260.0
1667,1667.0,1.6484392098261262e-05,3.0,0.002157097901005148,5.0,0.0022041399964539783,2261.0
1668,1668.0,1.6390140778858135e-05,3.0,0.002157133682355623,5.0,0.002204165532034482,2262.0
1669,1669.0,1.626635699729555e-05,3.0,0.002157169241686138,5.0,0.0022041907997037615,2263.0
1670,1670.0,1.6097538702857044e-05,3.0,0.002157204598283443,5.0,0.0022042158025915378,2264.0
1671,1671.0,1.588227375682976e-05,3.0,0.0021572396884289493,5.0,0.002204240574536791,2265.0
1672,1672.0,1.5646042318947238e-05,3.0,0.002157274414957831,5.0,0.0022042651388686995,2266.0
1673,1673.0,1.5442309392632793e-05,3.0,0.0021573086776527427,5.0,0.002204289477039774,2267.0
1674,1674.0,1.5338089793549442e-05,3.0,0.0021573424312596634,5.0,0.002204313523889297,2268.0
1675,1675.0,1.5392155719965484e-05,3.0,0.00215737574586618,5.0,0.0022043372000514956,2269.0
1676,1676.0,1.5609046984161993e-05,3.0,0.0021574088361428594,5.0,0.0022043604398758088,2270.0
1677,1677.0,1.589657086523016e-05,3.0,0.002157442043571184,5.0,0.0022043831997922043,2271.0
1678,1678.0,1.6088766151594294e-05,3.0,0.0021574757194482317,5.0,0.0022044054477826465,2272.0
1679,1679.0,1.606182651124105e-05,3.0,0.0021575100161864962,5.0,0.0022044271958815394,2273.0
1680,1680.0,1.582432423882776e-05,3.0,0.0021575447281398526,5.0,0.0022044485669237552,2274.0
1681,1681.0,1.547843100785479e-05,3.0,0.0021575793825272726,5.0,0.002204469880118738,2275.0
1682,1682.0,1.5142792304139482e-05,3.0,0.002157613525033134,5.0,0.00220449162386321,2276.0
1683,1683.0,1.4899802908469764e-05,3.0,0.002157646921763687,5.0,0.0022045142373980906,2277.0
1684,1684.0,1.4788864534059518e-05,3.0,0.0021576795948102696,5.0,0.0022045377394163063,2278.0
1685,1685.0,1.4781453079555044e-05,3.0,0.0021577117440504806,5.0,0.0022045616285807125,2279.0
1686,1686.0,1.4811596302776933e-05,3.0,0.002157743654393126,5.0,0.0022045852665844713,2280.0
1687,1687.0,1.4812169241769189e-05,3.0,0.002157775549215437,5.0,0.0022046083769112564,2281.0
1688,1688.0,1.4744075954079409e-05,3.0,0.0021578075095524756,5.0,0.0022046312042612007,2282.0
1689,1689.0,1.4601441162053052e-05,3.0,0.002157839471599212,5.0,0.0022046542979627538,2283.0
1690,1690.0,1.4401964171425195e-05,3.0,0.0021578712871828235,5.0,0.0022046781055423403,2284.0
1691,1691.0,1.4179036544329374e-05,3.0,0.0021579027954434916,5.0,0.0022047026239746244,2285.0
1692,1692.0,1.3974345118476632e-05,3.0,0.002157933873706031,5.0,0.002204727318090603,2286.0
1693,1693.0,1.3828377970491672e-05,3.0,0.002157964471346209,5.0,0.002204751425521146,2287.0
1694,1694.0,1.3761900513783963e-05,3.0,0.0021579946276971927,5.0,0.0022047743824052117,2288.0
1695,1695.0,1.3760719320603413e-05,3.0,0.0021580244694688945,5.0,0.0022047961173088785,2289.0
1696,1696.0,1.3775848545802282e-05,3.0,0.002158054168191305,5.0,0.0022048170159650543,2290.0
1697,1697.0,1.3750412149737736e-05,3.0,0.0021580838647733153,5.0,0.002204837652774811,2291.0
1698,1698.0,1.3653514822164064e-05,3.0,0.002158113594414561,5.0,0.0022048585035631847,2292.0
1699,1699.0,1.3494132969184063e-05,3.0,0.002158143269569973,5.0,0.002204879780663241,2293.0
1700,1700.0,1.3304819826421617e-05,3.0,0.0021581727360122527,5.0,0.0022049014210120637,2294.0
1701,1701.0,1.311397131048397e-05,3.0,0.002158201858878617,6.0,0.002204923183562626,2295.0
1702,1702.0,1.2930774069990668e-05,3.0,0.00215823057355652,6.0,0.0022049274820104743,2296.0
1703,1703.0,1.2747338637427836e-05,3.0,0.0021582588767159266,6.0,0.002204937909654303,2297.0
1704,1704.0,1.2548043232638556e-05,3.0,0.002158286784854283,6.0,0.0022049635335210636,2298.0
1705,1705.0,1.2317525554672888e-05,3.0,0.002158314297442162,6.0,0.002204989803323548,2299.0
1706,1706.0,1.2059722776415147e-05,3.0,0.002158341380233194,6.0,0.002205015312417401,2300.0
1707,1707.0,1.1817943381916412e-05,3.0,0.002158367965822035,6.0,0.0022050395804314627,2301.0
1708,1708.0,1.1699064630197898e-05,3.0,0.0021583939952983066,6.0,0.002205063527560042,2302.0
1709,1709.0,1.1819621000226909e-05,3.0,0.0021584195032270646,6.0,0.0022050874184632503,2303.0
1710,1710.0,1.2214319686520747e-05,3.0,0.002158444754864042,6.0,0.0022051114235602646,2304.0
1711,1711.0,1.272849622692377e-05,3.0,0.0021584702670137666,6.0,0.002205135546254966,2305.0
1712,1712.0,1.3122965809988926e-05,3.0,0.0021584966314206534,6.0,0.0022051595296268926,2306.0
1713,1713.0,1.3250681679205291e-05,3.0,0.0021585241060117374,6.0,0.0022051834332498066,2307.0
1714,1714.0,1.3123527302039587e-05,3.0,0.002158552432435644,6.0,0.002205207636237662,2308.0
1715,1715.0,1.2812776834994606e-05,3.0,0.002158581034916315,6.0,0.0022052321485758974,2309.0
1716,1716.0,1.2426719089916663e-05,3.0,0.0021586093632993447,6.0,0.0022052566446409453,2310.0
1717,1717.0,1.211262280367294e-05,3.0,0.0021586370212565782,6.0,0.0022052810797878845,2311.0
1718,1718.0,1.1960693556841272e-05,3.0,0.0021586638461991315,6.0,0.0022053056963755673,2312.0
1719,1719.0,1.1939774273381064e-05,3.0,0.0021586899934384163,6.0,0.0022053306221535406,2313.0
1720,1720.0,1.19392874343878e-05,3.0,0.002158715813022322,6.0,0.002205355703836118,2314.0
1721,1721.0,1.1863936915777708e-05,3.0,0.002158741587755722,6.0,0.0022053807445650627,2315.0
1722,1722.0,1.1700187223013812e-05,3.0,0.0021587673617458965,6.0,0.0022054057632104585,2316.0
1723,1723.0,1.1526492834836058e-05,3.0,0.0021587929733776195,6.0,0.0022054309438545826,2317.0
1724,1724.0,1.1437905952341451e-05,3.0,0.002158818231807348,6.0,0.0022054564397711728,2318.0
1725,1725.0,1.144650488634769e-05,3.0,0.0021588431155536397,6.0,0.0022054822380274627,2319.0
1726,1726.0,1.1480495370797564e-05,3.0,0.002158867808339378,6.0,0.0022055081990703983,2320.0
1727,1727.0,1.1455746344779933e-05,3.0,0.002158892519971726,6.0,0.0022055342766155476,2321.0
1728,1728.0,1.1340484670795361e-05,3.0,0.0021589173052695815,6.0,0.002205560617268206,2322.0
1729,1729.0,1.1173839667964446e-05,3.0,0.0021589420374202727,6.0,0.0022055874027809863,2323.0
1730,1730.0,1.1028563779027196e-05,3.0,0.002158966521008181,6.0,0.0022056147480094806,2324.0
1731,1731.0,1.0940040832794493e-05,3.0,0.0021589906450887146,6.0,0.0022056428212240326,2325.0
1732,1732.0,1.0891506424830536e-05,3.0,0.002159014455786041,6.0,0.0022056719756593773,2326.0
1733,1733.0,1.0843594059986793e-05,3.0,0.002159038075621547,6.0,0.0022057026404861692,2327.0
1734,1734.0,1.0772178810144849e-05,3.0,0.0021590615909266777,6.0,0.0022057350445825906,2328.0
1735,1735.0,1.0691978224937373e-05,3.0,0.002159085003041056,6.0,0.002205769083836179,2329.0
1736,1736.0,1.0632938205568e-05,3.0,0.0021591082612160456,6.0,0.0022058043968651107,2330.0
1737,1737.0,1.0601765356830798e-05,3.0,0.0021591313464779734,6.0,0.00220584045689958,2331.0
1738,1738.0,1.0585739291276674e-05,3.0,0.002159154304510214,6.0,0.002205876692584363,2332.0
1739,1739.0,1.0568910682588384e-05,3.0,0.002159177195478862,6.0,0.002205912698887323,2333.0
1740,1740.0,1.0546571047509233e-05,3.0,0.002159200052086714,6.0,0.002205948413780339,2334.0
1741,1741.0,1.0520283909768036e-05,3.0,0.002159222872599804,6.0,0.0022059840661317696,2335.0
1742,1742.0,1.0485736740490667e-05,3.0,0.0021592456451173235,6.0,0.0022060199940919147,2336.0
1743,1743.0,1.042679859652041e-05,3.0,0.0021592683611140304,6.0,0.0022060565728559975,2337.0
1744,1744.0,1.0329242516257795e-05,3.0,0.0021592910027523242,6.0,0.002206094255755098,2338.0
1745,1745.0,1.0206529728761597e-05,3.0,0.002159313517362099,6.0,0.0022061335327824704,2339.0
1746,1746.0,1.0093505876782113e-05,3.0,0.002159335821550281,6.0,0.0022061748249530104,2340.0
1747,1747.0,1.0011463667120767e-05,3.0,0.002159357860988011,6.0,0.002206218250682846,2341.0
1748,1748.0,9.951146287890879e-06,3.0,0.002159379656589268,6.0,0.0022062635650280907,2342.0
1749,1749.0,9.890659397845327e-06,3.0,0.0021594012752484608,6.0,0.002206310308936336,2343.0
1750,1750.0,9.817698442212937e-06,3.0,0.0021594227638733633,6.0,0.002206357960887131,2344.0
1751,1751.0,9.734631008415665e-06,3.0,0.00215944412209404,6.0,0.002206405990411169,2345.0
1752,1752.0,9.654537187800784e-06,3.0,0.0021594653229693055,6.0,0.002206454071825186,2346.0
1753,1753.0,9.588546518645908e-06,3.0,0.0021594863446697194,6.0,0.0022065023362952004,2347.0
1754,1754.0,9.541354037736303e-06,3.0,0.002159507193611584,6.0,0.0022065513193055067,2348.0
1755,1755.0,4.150240784121352e-05,3.0,0.0021595279002460405,6.0,0.0022066016014966067,2349.0
1756,1756.0,3.853848030674471e-05,4.0,0.0021595485051645906,6.0,0.0022066534964759444,2350.0
1757,1757.0,4.697515209855762e-05,4.0,0.0021596381334873004,6.0,0.002206706968166336,2351.0
1758,1758.0,4.558204691256161e-05,4.0,0.0021597213642627713,6.0,0.0022067617267261443,2352.0
1759,1759.0,4.4926471265060494e-05,4.0,0.0021598228198852947,6.0,0.002206817435888543,2353.0
1760,1760.0,4.4762668044861796e-05,4.0,0.0021599212712742014,6.0,0.0022068738736330464,2354.0
1761,1761.0,4.4969410206383966e-05,4.0,0.0021600183110949585,6.0,0.0022069309647386724,2355.0
1762,1762.0,4.5143509287607886e-05,4.0,0.002160115001441648,6.0,0.0022069887358530725,2356.0
1763,1763.0,4.596051065894315e-05,4.0,0.0021602121427234337,6.0,0.0022070472407429804,2357.0
1764,1764.0,4.661948535377351e-05,4.0,0.002160309664481599,6.0,0.002207106520016447,2358.0
1765,1765.0,4.737427314920634e-05,4.0,0.0021604089556986976,6.0,0.002207166600702131,2359.0
1766,1766.0,4.8504746852845866e-05,4.0,0.0021605096752001117,6.0,0.002207227507628624,2360.0
1767,1767.0,4.940203243936554e-05,4.0,0.002160612030200103,6.0,0.0022072892425303147,2361.0
1768,1768.0,5.028140049331912e-05,4.0,0.002160716832681384,6.0,0.002207351776066345,2362.0
1769,1769.0,5.099905897299969e-05,4.0,0.00216082357912119,6.0,0.0022074150276324444,2363.0
1770,1770.0,5.1742973028820705e-05,4.0,0.0021609322310885536,6.0,0.002207478910640664,2364.0
1771,1771.0,5.2610947071881543e-05,4.0,0.002161042439409104,6.0,0.002207543339739683,2365.0
1772,1772.0,5.3652196632602745e-05,4.0,0.0021611542610627528,6.0,0.0022076082565420374,2366.0
1773,1773.0,5.474398448708914e-05,4.0,0.0021612679644262165,6.0,0.0022076735683940808,2367.0
1774,1774.0,5.582200387571988e-05,4.0,0.002161383924310771,6.0,0.002207739143379363,2368.0
1775,1775.0,5.668258827115045e-05,4.0,0.0021615022503176126,6.0,0.0022078047972423497,2369.0
1776,1776.0,5.752829423464214e-05,4.0,0.0021616229130724256,6.0,0.0022078703749597865,2370.0
1777,1777.0,5.837814421590447e-05,4.0,0.0021617454429266594,6.0,0.0022079357990570227,2371.0
1778,1778.0,5.930598279965508e-05,4.0,0.0021618698080318167,6.0,0.00220800108731169,2372.0
1779,1779.0,6.029363071511116e-05,4.0,0.002161996017663188,6.0,0.0022080663658510954,2373.0
1780,1780.0,6.127461693655047e-05,4.0,0.002162124240764023,6.0,0.002208131960644857,2374.0
1781,1781.0,6.227474163085842e-05,4.0,0.002162254607014683,6.0,0.002208198505438485,2375.0
1782,1782.0,6.318094504314263e-05,4.0,0.002162387102396749,6.0,0.0022082668723701158,2376.0
1783,1783.0,6.40428018707529e-05,4.0,0.002162521768688011,6.0,0.002208337618982629,2377.0
1784,1784.0,6.481772247757568e-05,4.0,0.002162658403173381,6.0,0.00220841037847084,2378.0
1785,1785.0,6.559154992183873e-05,4.0,0.002162796910312202,6.0,0.002208483831169226,2379.0
1786,1786.0,6.629004395697993e-05,4.0,0.002162937102425577,6.0,0.0022085565271455364,2380.0
1787,1787.0,6.69241846209028e-05,4.0,0.0021630789774754106,6.0,0.0022086275681169267,2381.0
1788,1788.0,6.753639909914465e-05,4.0,0.002163222372828752,6.0,0.002208696814627725,2382.0
1789,1789.0,6.815754711198349e-05,4.0,0.00216336714956674,6.0,0.0022087648275374043,2383.0
1790,1790.0,6.877966595640646e-05,4.0,0.002163513260527855,6.0,0.00220883272627174,2384.0
1791,1791.0,6.939470078888242e-05,4.0,0.002163660725310256,6.0,0.0022089017103881694,2385.0
1792,1792.0,6.999344614225986e-05,4.0,0.0021638095462901143,6.0,0.002208972564239714,2386.0
1793,1793.0,7.054348136213073e-05,4.0,0.002163959708416371,6.0,0.0022090456460340945,2387.0
1794,1794.0,7.10670724068216e-05,4.0,0.0021641111767145703,6.0,0.002209120523000825,2388.0
1795,1795.0,7.15653291603467e-05,4.0,0.002164263846035943,6.0,0.0022091956159738073,2389.0
1796,1796.0,7.202313839455296e-05,4.0,0.0021644176593969295,6.0,0.002209269050379503,2390.0
1797,1797.0,7.241417614735155e-05,4.0,0.002164572562202,6.0,0.0022093406414985263,2391.0
1798,1798.0,7.272811307836721e-05,4.0,0.0021647284671255933,6.0,0.0022094121588012695,2392.0
1799,1799.0,7.298126547016205e-05,4.0,0.002164885229830044,6.0,0.0022094847398455727,2393.0
1800,1800.0,7.320432677766877e-05,4.0,0.0021650426835734976,6.0,0.002209557074589463,2394.0
1801,1801.0,7.346039322679235e-05,4.0,0.0021652006968943477,6.0,0.002209627842551735,2395.0
1802,1802.0,7.38148724453226e-05,4.0,0.002165359204755433,6.0,0.002209697889109559,2396.0
1803,1803.0,7.430006049642807e-05,4.0,0.0021655182787369102,6.0,0.0022097691341798286,2397.0
1804,1804.0,7.485085422809495e-05,4.0,0.0021656781320922107,6.0,0.002209842020136239,2398.0
1805,1805.0,7.533349930251968e-05,4.0,0.002165839048086475,6.0,0.002209914649858276,2399.0
1806,1806.0,7.562400911981046e-05,4.0,0.0021660011690567914,6.0,0.00220998512256671,2400.0
1807,1807.0,7.570416807811702e-05,4.0,0.002166164347650757,6.0,0.0022100539709186333,2401.0
1808,1808.0,7.565445129645838e-05,4.0,0.00216632816787751,6.0,0.0022101232368112694,2402.0
1809,1809.0,7.55867135159061e-05,4.0,0.002166492174157223,6.0,0.00221019409836871,2403.0
1810,1810.0,7.558064192687218e-05,4.0,0.0021666560851341943,6.0,0.0022102659378759413,2404.0
1811,1811.0,7.564349436719266e-05,4.0,0.0021668198617366564,6.0,0.002210337672015723,2405.0
1812,1812.0,7.573238316157876e-05,4.0,0.0021669836375618873,6.0,0.0022104092028020156,2406.0
1813,1813.0,7.578080511942287e-05,4.0,0.002167147561976377,6.0,0.002210481050080606,2407.0
1814,1814.0,7.572365691893072e-05,4.0,0.002167311691440866,6.0,0.002210553108355319,2408.0
1815,1815.0,7.55290835707329e-05,4.0,0.002167475938289167,6.0,0.0022106242792060203,2409.0
1816,1816.0,7.523790777689421e-05,4.0,0.0021676400737079653,6.0,0.0022106934980171723,2410.0
1817,1817.0,7.495136833754938e-05,4.0,0.002167803799759283,6.0,0.0022107607871638766,2411.0
1818,1818.0,7.478812476011004e-05,4.0,0.0021679669069175683,6.0,0.00221082720464671,2412.0
1819,1819.0,7.480248925134291e-05,4.0,0.0021681294050934826,6.0,0.002210894120512093,2413.0
1820,1820.0,7.489897358832826e-05,4.0,0.002168291561489613,6.0,0.0022109625623743523,2414.0
1821,1821.0,7.489732122103638e-05,4.0,0.002168453761162305,6.0,0.002211032602722291,2415.0
1822,1822.0,7.467811435914526e-05,4.0,0.0021686161822058745,6.0,0.002211103273084767,2416.0
1823,1823.0,7.427477128161383e-05,4.0,0.00216877861183145,6.0,0.002211173277065946,2417.0
1824,1824.0,7.384402787555143e-05,4.0,0.002168940578176315,6.0,0.0022112419177942808,2418.0
1825,1825.0,7.355360923747498e-05,4.0,0.002169101681724647,6.0,0.002211309368969422,2419.0
1826,1826.0,7.347468911796703e-05,4.0,0.0021692618628439066,6.0,0.0022113763271828855,2420.0
1827,1827.0,7.34853361191849e-05,4.0,0.002169421425751514,6.0,0.0022114432860243895,2421.0
1828,1828.0,7.338812352786582e-05,4.0,0.002169580829172395,6.0,0.002211510028021627,2422.0
1829,1829.0,7.30759932038841e-05,4.0,0.002169740267407051,6.0,0.002211575857403736,2423.0
1830,1830.0,7.257396865058262e-05,4.0,0.0021698995064169447,6.0,0.00221164039577981,2424.0
1831,1831.0,7.196978724956179e-05,4.0,0.0021700580797724815,6.0,0.002211703935728093,2425.0
1832,1832.0,7.136439117772319e-05,4.0,0.0021702155752145675,6.0,0.002211767181676414,2426.0
1833,1833.0,7.085236980097704e-05,4.0,0.0021703717707884825,6.0,0.0022118308232751864,2427.0
1834,1834.0,7.047339902835726e-05,4.0,0.002170526663575449,6.0,0.002211895291281741,2428.0
1835,1835.0,7.019546964161813e-05,4.0,0.0021706804559815576,6.0,0.0022119606874243243,2429.0
1836,1836.0,6.994195752085336e-05,4.0,0.002170833436602027,6.0,0.0022120269175680695,2430.0
1837,1837.0,6.963771699846037e-05,4.0,0.0021709858246230975,6.0,0.0022120936049330343,2431.0
1838,1838.0,6.92429884462878e-05,4.0,0.0021711376729317057,6.0,0.0022121600144340394,2432.0
1839,1839.0,6.878017514987783e-05,4.0,0.0021712888712670914,6.0,0.002212225355679891,2433.0
1840,1840.0,6.831239506866906e-05,4.0,0.00217143922300272,6.0,0.002212289322160883,2434.0
1841,1841.0,6.789254336798184e-05,4.0,0.0021715885801092093,6.0,0.0022123520819539036,2435.0
1842,1842.0,6.752262708553489e-05,4.0,0.002171736931593343,6.0,0.0022124140559491917,2436.0
1843,1843.0,6.716858011054709e-05,4.0,0.002171884381342524,6.0,0.002212475627958384,2437.0
1844,1844.0,6.679402766912075e-05,4.0,0.0021720310376329875,6.0,0.0022125368499158393,2438.0
1845,1845.0,6.638554287042617e-05,4.0,0.0021721769347735932,6.0,0.0022125975447863694,2439.0
1846,1846.0,6.595228928095278e-05,4.0,0.0021723220280655594,6.0,0.002212657697321005,2440.0
1847,1847.0,6.5512030351955e-05,4.0,0.002172466243629596,6.0,0.0022127173685080135,2441.0
1848,1848.0,6.507596710115114e-05,4.0,0.002172609527476698,6.0,0.0022127763118228692,2442.0
1849,1849.0,6.463918759150352e-05,4.0,0.002172751864200389,6.0,0.0022128340585549577,2443.0
1850,1850.0,6.418383252549668e-05,4.0,0.0021728932627300456,6.0,0.0022128905197336714,2444.0
1851,1851.0,6.368333464985634e-05,4.0,0.0021730337213248362,6.0,0.0022129465196953652,2445.0
1852,1852.0,6.311572137941056e-05,4.0,0.0021731731994333978,6.0,0.002213003894741814,2446.0
1853,1853.0,6.248327589121599e-05,4.0,0.0021733115987563746,6.0,0.0022130646748024767,2447.0
1854,1854.0,6.184203134429003e-05,4.0,0.002173448773214645,6.0,0.002213129380150637,2448.0
1855,1855.0,6.13224507300559e-05,4.0,0.002173584581656855,6.0,0.0022131958919182765,2449.0
1856,1856.0,6.110140500534755e-05,4.0,0.0021737190046991805,6.0,0.002213260654737644,2450.0
1857,1857.0,6.127685261729353e-05,4.0,0.0021738523065629456,6.0,0.0022133214482159404,2451.0
1858,1858.0,6.1680386321346e-05,4.0,0.002173985136051185,6.0,0.002213378993947412,2452.0
1859,1859.0,6.182603739174457e-05,4.0,0.002174118355099581,6.0,0.0022134358007275083,2453.0
1860,1860.0,6.133298256958727e-05,4.0,0.0021742524596954434,6.0,0.0022134937560486677,2454.0
1861,1861.0,6.033859125652072e-05,4.0,0.0021743868892649394,6.0,0.0022135528150355483,2455.0
1862,1862.0,5.927252113102312e-05,4.0,0.002174520254987977,6.0,0.0022136115803581035,2456.0
1863,1863.0,5.843601582416329e-05,4.0,0.0021746514664353787,6.0,0.0022136687444685222,2457.0
1864,1864.0,5.791519565620526e-05,4.0,0.002174780367330516,6.0,0.00221372410567783,2458.0
1865,1865.0,5.764298979854609e-05,4.0,0.002174907456543769,6.0,0.0022137785620762913,2459.0
1866,1866.0,5.7452004764792624e-05,4.0,0.002175033420382259,6.0,0.00221383320938893,2460.0
1867,1867.0,5.718914870019105e-05,4.0,0.0021751587994251332,6.0,0.00221388843900049,2461.0
1868,1868.0,5.675157311384845e-05,4.0,0.002175283770248754,6.0,0.0022139438773164104,2462.0
1869,1869.0,5.6101463249449756e-05,4.0,0.002175408176433098,6.0,0.0022139990003182384,2463.0
1870,1870.0,5.530755436051759e-05,4.0,0.002175531637772588,6.0,0.0022140535980986102,2464.0
1871,1871.0,5.452464963501604e-05,4.0,0.0021756536917045145,6.0,0.0022141077372062694,2465.0
1872,1872.0,5.389236004679258e-05,4.0,0.0021757740251170114,6.0,0.0022141616475474133,2466.0
1873,1873.0,5.34458968775414e-05,4.0,0.002175892661667724,6.0,0.002214215597243001,2467.0
1874,1874.0,5.307351672251215e-05,4.0,0.0021760099288183716,6.0,0.0022142696803826327,2468.0
1875,1875.0,5.261081479445416e-05,4.0,0.0021761262307285617,6.0,0.0022143236821064467,2469.0
1876,1876.0,5.1970717331391795e-05,4.0,0.002176241728465394,6.0,0.002214377183250359,2470.0
1877,1877.0,5.1201816696856146e-05,4.0,0.002176356225327805,6.0,0.0022144297957877772,2471.0
1878,1878.0,5.044033264904915e-05,4.0,0.002176469335061201,6.0,0.0022144813181875513,2472.0
1879,1879.0,4.9801072850120196e-05,4.0,0.0021765807770981584,6.0,0.002214531813884498,2473.0
1880,1880.0,4.92958968835327e-05,4.0,0.0021766905673255206,6.0,0.002214581571474715,2474.0
1881,1881.0,4.884795356087575e-05,4.0,0.0021767989715503594,6.0,0.0022146309109832823,2475.0
1882,1882.0,4.8355118590026376e-05,4.0,0.002176906281452966,6.0,0.002214680010553962,2476.0
1883,1883.0,4.776070053300887e-05,4.0,0.002177012621467155,6.0,0.0022147288838765683,2477.0
1884,1884.0,4.708257809531592e-05,4.0,0.002177117893715864,6.0,0.0022147774879295143,2478.0
1885,1885.0,4.63820332258605e-05,4.0,0.002177221876874765,6.0,0.002214825807622976,2479.0
1886,1886.0,4.570783396135073e-05,4.0,0.00217732438850707,6.0,0.002214873904242586,2480.0
1887,1887.0,4.507116390620497e-05,4.0,0.0021774253795812867,6.0,0.0022149219032746147,2481.0
1888,1888.0,4.446265957245728e-05,4.0,0.002177524907253597,6.0,0.0022149699416786784,2482.0
1889,1889.0,4.3871514943071975e-05,4.0,0.0021776230530473743,6.0,0.0022150180565775122,2483.0
1890,1890.0,4.3300642672892635e-05,4.0,0.002177719878112409,6.0,0.0022150661207991224,2484.0
1891,1891.0,4.273905379423683e-05,4.0,0.002177815420078369,6.0,0.002215113880673529,2485.0
1892,1892.0,4.2158501533458236e-05,4.0,0.002177909722927368,6.0,0.002215161037847461,2486.0
1893,1893.0,4.153653641680689e-05,4.0,0.002178002806717332,6.0,0.002215207339231124,2487.0
1894,1894.0,4.089134362019792e-05,4.0,0.0021780946299875645,6.0,0.0022152526281790574,2488.0
1895,1895.0,4.025656408227453e-05,4.0,0.002178185102373437,6.0,0.002215296842894634,2489.0
1896,1896.0,3.964734963870178e-05,4.0,0.0021782741731100376,6.0,0.0022153400007011975,2490.0
1897,1897.0,3.903033240384086e-05,4.0,0.0021783618647089574,6.0,0.002215382242680594,2491.0
1898,1898.0,3.8367002777486446e-05,4.0,0.002178448232695578,6.0,0.0022154239464741484,2492.0
1899,1899.0,3.7668892376620575e-05,4.0,0.002178533259913545,6.0,0.0022154657859568107,2493.0
1900,1900.0,3.701837782759332e-05,4.0,0.0021786168453086395,6.0,0.002215508549812771,2494.0
1901,1901.0,3.6494477556690204e-05,4.0,0.0021786989129378136,6.0,0.0022155526519865437,2495.0
1902,1902.0,3.607849352301845e-05,4.0,0.002178779566330174,6.0,0.0022155976659146304,2496.0
1903,1903.0,3.566991819803364e-05,4.0,0.0021788590812030855,6.0,0.0022156424723226015,2497.0
1904,1904.0,3.519913948162798e-05,4.0,0.002178937692574424,6.0,0.002215686013677268,2498.0
1905,1905.0,3.467643942335723e-05,4.0,0.0021790154164898798,6.0,0.0022157278760123896,2499.0
1906,1906.0,3.412249987569271e-05,4.0,0.002179092117307359,6.0,0.002215768258115243,2500.0
1907,1907.0,3.353647407477794e-05,4.0,0.002179167681773316,6.0,0.002215807599449295,2501.0
1908,1908.0,3.292938780812048e-05,4.0,0.0021792420416909394,6.0,0.002215846261223795,2502.0
1909,1909.0,3.2347831583627324e-05,4.0,0.002179315127010685,6.0,0.0022158844402840783,2503.0
1910,1910.0,3.182952709511678e-05,4.0,0.0021793868917052424,6.0,0.0022159222554537852,2504.0
1911,1911.0,3.1348797136112556e-05,4.0,0.002179457391285625,6.0,0.0022159598051872697,2505.0
1912,1912.0,3.0843570759641965e-05,4.0,0.002179526763487756,6.0,0.0022159971117827445,2506.0
1913,1913.0,3.0271565047826805e-05,4.0,0.0021795950901010957,6.0,0.002216034072652359,2507.0
1914,1914.0,2.9671714881612014e-05,4.0,0.002179662317633253,6.0,0.0022160705133270893,2508.0
1915,1915.0,2.9127668494365103e-05,4.0,0.002179728300421585,6.0,0.0022161062742682546,2509.0
1916,1916.0,2.871879715795532e-05,4.0,0.0021797929776577766,6.0,0.0022161412610328833,2510.0
1917,1917.0,2.8427870515097595e-05,4.0,0.002179856470869721,6.0,0.002216175469987066,2511.0
1918,1918.0,2.8141625449224788e-05,4.0,0.0021799190746244934,6.0,0.0022162090387841268,2512.0
1919,1919.0,2.7753926722464985e-05,4.0,0.002179981045962537,6.0,0.0022162422561471202,2513.0
1920,1920.0,2.7266601489423708e-05,4.0,0.00218004239503585,6.0,0.0022162753908157393,2514.0
1921,1921.0,2.675672436370749e-05,4.0,0.0021801029006123674,6.0,0.002216308417537857,2515.0
1922,1922.0,2.62717140214365e-05,4.0,0.0021801623454197933,6.0,0.0022163409626161754,2516.0
1923,1923.0,2.5815517534851897e-05,4.0,0.0021802206802031617,6.0,0.0022163725841256613,2517.0
1924,1924.0,2.537480050185166e-05,4.0,0.002180277959089783,6.0,0.002216403080760026,2518.0
1925,1925.0,2.4936479942637648e-05,4.0,0.002180334244820189,6.0,0.0022164325090727687,2519.0
1926,1926.0,2.4489779478804374e-05,4.0,0.002180389571068625,6.0,0.0022164610068811552,2520.0
1927,1927.0,2.403108499668517e-05,4.0,0.0021804439429873534,6.0,0.0022164886661553843,2521.0
1928,1928.0,2.3558528498108338e-05,4.0,0.002180497342232551,6.0,0.0022165155609302433,2522.0
1929,1929.0,2.3069345424714462e-05,4.0,0.0021805497425791357,6.0,0.0022165418564132405,2523.0
1930,1930.0,2.2566170648077036e-05,4.0,0.002180601113727502,6.0,0.0022165678945277323,2524.0
1931,1931.0,2.2080231443783272e-05,4.0,0.002180651419348087,6.0,0.002216594127673452,2525.0
1932,1932.0,2.1698383309553e-05,4.0,0.002180700628855375,6.0,0.002216620879156556,2526.0
1933,1933.0,2.15200292753406e-05,4.0,0.0021807487797615615,6.0,0.002216648075792529,2527.0
1934,1934.0,2.1568630531316603e-05,4.0,0.002180796098997862,6.0,0.0022166752310173498,2528.0
1935,1935.0,2.167911776316885e-05,4.0,0.0021808430302987375,6.0,0.002216701694170059,2529.0
1936,1936.0,2.1605478814199153e-05,4.0,0.0021808900686035807,6.0,0.0022167269618911752,2530.0
1937,1937.0,2.1237321442188083e-05,4.0,0.002180937348888704,6.0,0.0022167508822530393,2531.0
1938,1938.0,2.067609293970997e-05,4.0,0.002180984469593423,6.0,0.0022167736752727496,2532.0
1939,1939.0,2.0104493368595794e-05,4.0,0.0021810307883535075,6.0,0.0022167957732351744,2533.0
1940,1940.0,1.9660610851609795e-05,4.0,0.002181075884014993,6.0,0.0022168175510176398,2534.0
1941,1941.0,1.937446373379717e-05,4.0,0.002181119733881429,6.0,0.002216839136674245,2535.0
1942,1942.0,1.9145160455907767e-05,4.0,0.0021811626164492865,6.0,0.002216860379027642,2536.0
1943,1943.0,1.88649946166417e-05,4.0,0.0021812048757146717,6.0,0.002216880955955168,2537.0
1944,1944.0,1.8532550004554855e-05,4.0,0.0021812466356317547,6.0,0.002216900558057869,2538.0
1945,1945.0,1.8239660556015877e-05,4.0,0.002181287785225937,7.0,0.002216919074825674,2539.0
1946,1946.0,1.8044307593902042e-05,4.0,0.002181328210425482,7.0,0.0022169200107652917,2540.0
1947,1947.0,1.7923701874274935e-05,4.0,0.0021813679974744525,7.0,0.0022169218963769815,2541.0
1948,1948.0,1.7796140501223527e-05,4.0,0.002181407359104701,7.0,0.0022169401047961047,2542.0
1949,1949.0,1.757706490835693e-05,4.0,0.0021814464583502736,7.0,0.0022169577215366155,2543.0
1950,1950.0,1.723490965104162e-05,4.0,0.0021814852800233803,7.0,0.0022169755021346376,2544.0
1951,1951.0,1.682996391684909e-05,4.0,0.0021815236244687353,7.0,0.00221699357492616,2545.0
1952,1952.0,1.6465995668407445e-05,4.0,0.0021815612231553096,7.0,0.0022170120634695386,2546.0
1953,1953.0,1.6211245912584642e-05,4.0,0.0021815979390609414,7.0,0.002217030849657444,2547.0
1954,1954.0,1.6049032982115643e-05,4.0,0.002181633861538906,7.0,0.002217030849657444,2548.0
1955,1955.0,1.5923482455821065e-05,4.0,0.0021816692288286004,7.0,0.002217030849657444,2549.0
1956,1956.0,1.580315511042777e-05,4.0,0.00218170424279098,7.0,0.002217030849657444,2550.0
1957,1957.0,1.5688414951529795e-05,4.0,0.0021817389833968096,7.0,0.002217030849657444,2551.0
1958,1958.0,1.5581949424286435e-05,4.0,0.0021817734620288103,7.0,0.002217030849657444,2552.0
1959,1959.0,1.5444734471918387e-05,4.0,0.002181807690864711,,,
1960,1960.0,1.52469285151022e-05,4.0,0.002181841687946674,,,
1961,1961.0,1.4993122052711759e-05,4.0,0.002181875386172434,,,
1962,1962.0,1.4709097280650435e-05,4.0,0.002181908653324087,,,
1963,1963.0,1.4400228235462457e-05,4.0,0.0021819413671920755,,,
1964,1964.0,1.4069350472834307e-05,4.0,0.0021819734618159477,,,
1965,1965.0,1.3736784778377933e-05,4.0,0.0021820048829580374,,,
1966,1966.0,1.3436598202826626e-05,4.0,0.002182035582565431,,,
1967,1967.0,1.3204198259769005e-05,4.0,0.002182065556924483,,,
1968,1968.0,1.3050392510623195e-05,4.0,0.0021820948766596024,,,
1969,1969.0,1.2964511584244744e-05,4.0,0.0021821236896632018,,,
1970,1970.0,1.2929942284877686e-05,4.0,0.0021821521674196816,,,
1971,1971.0,1.2939312437841369e-05,4.0,0.0021821804581401223,,,
1972,1972.0,1.3004348236601398e-05,4.0,0.0021822086737899146,,,
1973,1973.0,1.3096412576515415e-05,4.0,0.0021822369102524296,,,
1974,1974.0,1.3123941329226201e-05,4.0,0.002182265289005669,,,
1975,1975.0,1.2966570563620258e-05,4.0,0.002182293869039393,,,
1976,1976.0,1.26288496203772e-05,4.0,0.0021823225095240315,,,
1977,1977.0,1.225529125959456e-05,4.0,0.002182350806946304,,,
1978,1978.0,1.1974165355473028e-05,4.0,0.002182378367700494,,,
1979,1979.0,1.1796988873702784e-05,4.0,0.002182405113546918,,,
1980,1980.0,1.1690746342820775e-05,4.0,0.0021824312461830786,,,
1981,1981.0,1.1611533463652196e-05,4.0,0.0021824569924520716,,,
1982,1982.0,1.1534180151205577e-05,4.0,0.0021824825071523174,,,
1983,1983.0,1.1424616616005398e-05,4.0,0.0021825078492681135,,,
1984,1984.0,1.127949335978394e-05,4.0,0.0021825330228520067,,,
1985,1985.0,1.1139242240598418e-05,4.0,0.0021825579575974795,,,
1986,1986.0,1.1038056176493158e-05,4.0,0.0021825825758843105,,,
1987,1987.0,1.0976927708123195e-05,4.0,0.0021826068883357445,,,
1988,1988.0,1.0920879029615013e-05,4.0,0.002182630980206153,,,
1989,1989.0,1.0860008041577542e-05,4.0,0.0021826549389201326,,,
1990,1990.0,1.0801260066384735e-05,4.0,0.0021826787755608425,,,
1991,1991.0,1.0735753897995753e-05,4.0,0.0021827024795986103,,,
1992,1992.0,1.0666333233783514e-05,4.0,0.0021827260556630656,,,
1993,1993.0,1.0614247162346456e-05,4.0,0.002182749488998613,,,
1994,1994.0,1.0582368948830297e-05,4.0,0.002182772771056196,,,
1995,1995.0,1.0535264715036273e-05,4.0,0.0021827959396688457,,,
1996,1996.0,1.0456847628384517e-05,4.0,0.002182819038943042,,,
1997,1997.0,1.0324859549820766e-05,4.0,0.0021828420356405803,,,
1998,1998.0,1.0124118609500077e-05,4.0,0.0021828648614064866,,,
1999,1999.0,9.90178759863679e-06,4.0,0.002182887399295947,,,
2000,2000.0,9.757942901570268e-06,4.0,0.00218290949921876,,,
2001,2001.0,9.749714183695743e-06,4.0,0.002182931114031981,,,
2002,2002.0,9.816104714609273e-06,4.0,0.0021829524150530767,,,
2003,2003.0,9.8147843131158e-06,4.0,0.002182973698318953,,,
2004,2004.0,9.64119552291782e-06,4.0,0.0021829951267225366,,,
2005,2005.0,9.332228735959896e-06,4.0,0.0021830165524540064,,,
2006,2006.0,1.9988906638647122e-05,4.0,0.0021830375994448775,,,
2007,2007.0,1.428525279726562e-05,5.0,0.002183057972146156,,,
2008,2008.0,1.9703603714715586e-05,5.0,0.00218310160952428,,,
2009,2009.0,1.8682495019481316e-05,5.0,0.0021831327959054066,,,
2010,2010.0,1.7572402058548893e-05,5.0,0.002183175811912659,,,
2011,2011.0,1.7006898008559274e-05,5.0,0.0021832165994648983,,,
2012,2012.0,1.7057666781752553e-05,5.0,0.002183254964161845,,,
2013,2013.0,1.7219290892287433e-05,5.0,0.002183292094872086,,,
2014,2014.0,1.71869303865108e-05,5.0,0.00218332933705876,,,
2015,2015.0,1.7186824541569067e-05,5.0,0.0021833669327654143,,,
2016,2016.0,1.7420329088120974e-05,5.0,0.0021834044584633718,,,
2017,2017.0,1.7635560533335086e-05,5.0,0.00218344198457518,,,
2018,2018.0,1.7839620819781033e-05,5.0,0.0021834800211844013,,,
2019,2019.0,1.8324206278189106e-05,5.0,0.0021835185284180365,,,
2020,2020.0,1.866382818810131e-05,5.0,0.002183557481908094,,,
2021,2021.0,1.9068986311969277e-05,5.0,0.00218359749423241,,,
2022,2022.0,1.9622711310377345e-05,5.0,0.0021836382489011934,,,
2023,2023.0,2.0218082232267106e-05,5.0,0.00218367988906609,,,
2024,2024.0,2.1035282991684957e-05,5.0,0.0021837227392065652,,,
2025,2025.0,2.2049123845454984e-05,5.0,0.0021837668903388046,,,
2026,2026.0,2.3195467277306954e-05,5.0,0.002183812826976476,,,
2027,2027.0,2.425859673893447e-05,5.0,0.0021838609786668044,,,
2028,2028.0,2.5283412672728266e-05,5.0,0.002183911634930171,,,
2029,2029.0,2.6245981561922054e-05,5.0,0.002183964614204438,,,
2030,2030.0,2.7052338257546614e-05,5.0,0.002184019832981101,,,
2031,2031.0,2.778207736337325e-05,5.0,0.002184077155477611,,,
2032,2032.0,2.849029770149654e-05,5.0,0.0021841362406707977,,,
2033,2033.0,2.927922206639897e-05,5.0,0.002184196921355726,,,
2034,2034.0,3.034567229999299e-05,5.0,0.0021842591506627197,,,
2035,2035.0,3.188579685618167e-05,5.0,0.0021843231050077093,,,
2036,2036.0,3.38662108324061e-05,5.0,0.002184389390766594,,,
2037,2037.0,3.5953940163001825e-05,5.0,0.0021844590428734194,,,
2038,2038.0,3.763811522416586e-05,5.0,0.0021845330234766414,,,
2039,2039.0,3.870652793907175e-05,5.0,0.0021846115674582344,,,
2040,2040.0,3.9508023581367804e-05,5.0,0.0021846937936675502,,,
2041,2041.0,4.049629311414051e-05,5.0,0.002184778357215494,,,
2042,2042.0,4.185907810429402e-05,5.0,0.002184864675195477,,,
2043,2043.0,4.34934616265358e-05,5.0,0.002184953155907349,,,
2044,2044.0,4.514123269612479e-05,5.0,0.0021850446179464147,,,
2045,2045.0,4.665216116032606e-05,5.0,0.0021851396551674064,,,
2046,2046.0,4.812707453354815e-05,5.0,0.0021852382972914674,,,
2047,2047.0,4.9807970550417004e-05,5.0,0.0021853402457587445,,,
2048,2048.0,5.1764074680238035e-05,5.0,0.0021854454223225535,,,
2049,2049.0,5.371619132786704e-05,5.0,0.002185554277634719,,,
2050,2050.0,5.5379245462843634e-05,5.0,0.0021856674137577577,,,
2051,2051.0,5.675037410894704e-05,5.0,0.0021857848226401132,,,
2052,2052.0,5.793689912629137e-05,5.0,0.002185905873106177,,,
2053,2053.0,5.901919634102901e-05,5.0,0.002186029927602312,,,
2054,2054.0,6.009273417993309e-05,5.0,0.002186156583066727,,,
2055,2055.0,6.125082131114802e-05,5.0,0.0021862856120789297,,,
2056,2056.0,6.253297493640777e-05,5.0,0.0021864169959066645,,,
2057,2057.0,6.389231642635681e-05,5.0,0.002186550919844868,,,
2058,2058.0,6.526400292530429e-05,5.0,0.0021866876556539843,,,
2059,2059.0,6.653530740105926e-05,5.0,0.0021868273726570265,,,
2060,2060.0,6.761516536900242e-05,5.0,0.0021869700984225,,,
2061,2061.0,6.849421361333522e-05,5.0,0.002187115613991237,,,
2062,2062.0,6.928849670729627e-05,5.0,0.0021872635011748664,,,
2063,2063.0,7.011511929275363e-05,5.0,0.002187413321199247,,,
2064,2064.0,7.103130999518316e-05,5.0,0.002187564889030904,,,
2065,2065.0,7.202038356866448e-05,5.0,0.002187718275781424,,,
2066,2066.0,7.298829260988852e-05,5.0,0.0021878736777956576,,,
2067,2067.0,7.380675250610317e-05,5.0,0.0021880312549715166,,,
2068,2068.0,7.440277428619297e-05,5.0,0.002188190961465346,,,
2069,2069.0,7.484636358549784e-05,5.0,0.002188352470694311,,,
2070,2070.0,7.524468692427659e-05,5.0,0.002188515296246583,,,
2071,2071.0,7.565832480302807e-05,5.0,0.002188679104788395,,,
2072,2072.0,7.607157732320237e-05,5.0,0.002188843797458537,,,
2073,2073.0,7.644151549018212e-05,5.0,0.0021890094079784154,,,
2074,2074.0,7.673904513350116e-05,5.0,0.0021891759357108693,,,
2075,2075.0,7.691230361651051e-05,5.0,0.0021893432860333258,,,
2076,2076.0,7.694994565851067e-05,5.0,0.002189511300593204,,,
2077,2077.0,7.68545321062291e-05,5.0,0.0021896797074274056,,,
2078,2078.0,7.667978610275336e-05,5.0,0.00218984820964502,,,
2079,2079.0,7.644319167735942e-05,5.0,0.002190016515872104,,,
2080,2080.0,7.61635848370214e-05,5.0,0.0021901844523087677,,,
2081,2081.0,7.579965617864793e-05,5.0,0.0021903518833981477,,,
2082,2082.0,7.545520779933736e-05,5.0,0.0021905187148028808,,,
2083,2083.0,7.55525548780528e-05,5.0,0.002190684761661463,,,
2084,2084.0,7.66368200894814e-05,5.0,0.0021908500664719315,,,
2085,2085.0,7.847698337423603e-05,5.0,0.002191015597044937,,,
2086,2086.0,7.976221096494522e-05,5.0,0.0021911835159474464,,,
2087,2087.0,7.902708987135802e-05,5.0,0.002191355480167414,,,
2088,2088.0,7.651366507974566e-05,5.0,0.0021915302744965133,,,
2089,2089.0,7.399876570091509e-05,5.0,0.0021917034716001033,,,
2090,2090.0,7.308249497162063e-05,5.0,0.0021918711732812186,,,
2091,2091.0,7.373488693864283e-05,5.0,0.002192033375043982,,,
2092,2092.0,7.44478972520282e-05,5.0,0.002192193580166186,,,
2093,2093.0,7.386275543838389e-05,5.0,0.002192355227271483,,,
2094,2094.0,7.23295388009752e-05,5.0,0.0021925184495839617,,,
2095,2095.0,7.122012490683901e-05,5.0,0.002192680401019087,,,
2096,2096.0,7.099594430536495e-05,5.0,0.00219283900231701,,,
2097,2097.0,7.083756836379539e-05,5.0,0.002192995182146229,,,
2098,2098.0,7.002367792232021e-05,5.0,0.002193150881437052,,,
2099,2099.0,6.893538487315207e-05,5.0,0.0021933062444153156,,,
2100,2100.0,6.824347416104725e-05,5.0,0.002193459833162784,,,
2101,2101.0,6.786151750103606e-05,5.0,0.002193611045372523,,,
2102,2102.0,6.726991478185643e-05,5.0,0.002193760750119403,,,
2103,2103.0,6.63476512129626e-05,5.0,0.0021939096271044495,,,
2104,2104.0,6.544023907050299e-05,5.0,0.0021940572161822562,,,
2105,2105.0,6.484257024420314e-05,5.0,0.002194202791554469,,,
2106,2106.0,6.445460174539828e-05,5.0,0.0021943463854081253,,,
2107,2107.0,6.388791269675303e-05,5.0,0.00219448867708104,,,
2108,2108.0,6.298821605161966e-05,5.0,0.0021946301265332903,,,
2109,2109.0,6.202815675764747e-05,5.0,0.002194770341350232,,,
2110,2110.0,6.123859971015254e-05,5.0,0.002194908590372706,,,
2111,2111.0,6.0541321927041043e-05,5.0,0.0021950447407293964,,,
2112,2112.0,5.982418275986138e-05,5.0,0.002195179166311637,,,
2113,2113.0,5.916637727646795e-05,5.0,0.002195312069383296,,,
2114,2114.0,5.8672035573194974e-05,5.0,0.0021954434060623045,,,
2115,2115.0,5.833408964523186e-05,5.0,0.002195573306338021,,,
2116,2116.0,5.787877138746129e-05,5.0,0.0021957021288722942,,,
2117,2117.0,5.698356085096066e-05,5.0,0.002195830216893063,,,
2118,2118.0,5.587409547706678e-05,5.0,0.002195957312526262,,,
2119,2119.0,5.501584485949803e-05,5.0,0.0021960824495587832,,,
2120,2120.0,5.444860613993635e-05,5.0,0.002196205157107332,,,
2121,2121.0,5.391337580286941e-05,5.0,0.002196325986513301,,,
2122,2122.0,5.323372827215918e-05,5.0,0.002196445576657654,,,
2123,2123.0,5.2423723288902203e-05,5.0,0.0021965639976456964,,,
2124,2124.0,5.161956026078268e-05,5.0,0.0021966809320491066,,,
2125,2125.0,5.085172231687025e-05,5.0,0.002196796093261032,,,
2126,2126.0,5.00497856333228e-05,5.0,0.002196909493836193,,,
2127,2127.0,4.917642006163266e-05,5.0,0.0021970212133082924,,,
2128,2128.0,4.845007767541778e-05,5.0,0.0021971311765008675,,,
2129,2129.0,4.807202360714221e-05,5.0,0.0021972392262032824,,,
2130,2130.0,4.7907525785452524e-05,5.0,0.0021973456851934366,,,
2131,2131.0,4.765038844580664e-05,5.0,0.0021974513185860937,,,
2132,2132.0,4.705153637737198e-05,5.0,0.002197556595563581,,,
2133,2133.0,4.6088425913096576e-05,5.0,0.002197661312483892,,,
2134,2134.0,4.504074719888723e-05,5.0,0.002197764718257782,,,
2135,2135.0,4.413014139911542e-05,5.0,0.0021978660121084108,,,
2136,2136.0,4.3492228465429236e-05,5.0,0.0021979650078652606,,,
2137,2137.0,4.3185598450812256e-05,5.0,0.00219806200651213,,,
2138,2138.0,4.299594799300991e-05,5.0,0.002198157607206042,,,
2139,2139.0,4.2600685553824814e-05,5.0,0.00219825253800762,,,
2140,2140.0,4.189983627533275e-05,5.0,0.002198347055991365,,,
2141,2141.0,4.097979306047999e-05,5.0,0.0021984407090778783,,,
2142,2142.0,4.0050393345725286e-05,5.0,0.0021985328253134773,,,
2143,2143.0,3.93410779605235e-05,5.0,0.002198622922579779,,,
2144,2144.0,3.893342555338468e-05,5.0,0.0021987109800560155,,,
2145,2145.0,3.866151512864449e-05,5.0,0.002198797481417623,,,
2146,2146.0,3.8250430998627e-05,5.0,0.0021988830898021865,,,
2147,2147.0,3.761535840707673e-05,5.0,0.00219896810359741,,,
2148,2148.0,3.6937607262364115e-05,5.0,0.002199052216683806,,,
2149,2149.0,3.636735275105824e-05,5.0,0.0021991349363768577,,,
2150,2150.0,3.587503081717785e-05,5.0,0.0021992161686597176,,,
2151,2151.0,3.5359532483535446e-05,5.0,0.00219929614978425,,,
2152,2152.0,3.479858006984552e-05,5.0,0.0021993750510166917,,,
2153,2153.0,3.425260668821569e-05,5.0,0.0021994528212652114,,,
2154,2154.0,3.3778211769027635e-05,5.0,0.002199529360432049,,,
2155,2155.0,3.3348232365631355e-05,5.0,0.0021996047013364424,,,
2156,2156.0,3.289302821881093e-05,5.0,0.0021996790013047124,,,
2157,2157.0,3.238529207576126e-05,5.0,0.0021997523579343346,,,
2158,2158.0,3.1840944440008573e-05,5.0,0.0021998247156407506,,,
2159,2159.0,3.130308519611747e-05,5.0,0.0021998959587602967,,,
2160,2160.0,3.0817901422545636e-05,5.0,0.0021999660066404888,,,
2161,2161.0,3.0403967994387127e-05,5.0,0.002200034873441695,,,
2162,2162.0,3.0064182951291055e-05,5.0,0.0022001026749443008,,,
2163,2163.0,2.979041161316069e-05,5.0,0.0022001695678125184,,,
2164,2164.0,2.9540289988499727e-05,5.0,0.002200235715107261,,,
2165,2165.0,2.9250529871537868e-05,5.0,0.002200301262011195,,,
2166,2166.0,2.887456240312647e-05,5.0,0.002200366260508574,,,
2167,2167.0,2.8420621934659137e-05,5.0,0.0022004306233289286,,,
2168,2168.0,2.7941188534482628e-05,5.0,0.002200494160717583,,,
2169,2169.0,2.750048919542764e-05,5.0,0.002200556701018911,,,
2170,2170.0,2.712191391292984e-05,5.0,0.0022006181880475854,,,
2171,2171.0,2.6798185898101905e-05,5.0,0.002200678706956439,,,
2172,2172.0,2.650487565144943e-05,5.0,0.0022007383943842976,,,
2173,2173.0,2.622934652110871e-05,5.0,0.002200797370971136,,,
2174,2174.0,2.596301794102008e-05,5.0,0.0022008557036048374,,,
2175,2175.0,2.5693581920133695e-05,5.0,0.002200913431368811,,,
2176,2176.0,2.5389439361263338e-05,5.0,0.00220097057446552,,,
2177,2177.0,2.5016308162728844e-05,5.0,0.0022010271260097846,,,
2178,2178.0,2.4572673903939215e-05,5.0,0.002201083009563959,,,
2179,2179.0,2.4090562851035173e-05,5.0,0.0022011380732235627,,,
2180,2180.0,2.3625453911120847e-05,5.0,0.0022011921617362032,,,
2181,2181.0,2.3218092171489056e-05,5.0,0.002201245190333067,,,
2182,2182.0,2.2896770675132854e-05,5.0,0.0022012971963641915,,,
2183,2183.0,2.268600732731761e-05,5.0,0.002201348306878738,,,
2184,2184.0,2.2585508365144483e-05,5.0,0.002201398711223145,,,
2185,2185.0,2.255386761482768e-05,5.0,0.002201448652736925,,,
2186,2186.0,2.250312602639362e-05,5.0,0.002201498374135378,,,
2187,2187.0,2.235872421247878e-05,5.0,0.0022015480269981947,,,
2188,2188.0,2.210629335742363e-05,5.0,0.0022015975692683274,,,
2189,2189.0,2.17907193934217e-05,5.0,0.002201646794731515,,,
2190,2190.0,2.1466372126137943e-05,5.0,0.002201695465519394,,,
2191,2191.0,2.1164240442286103e-05,5.0,0.0022017434425702,,,
2192,2192.0,2.0881443121859632e-05,5.0,0.0022017907065215573,,,
2193,2193.0,2.0610833715834713e-05,5.0,0.0022018373062425976,,,
2194,2194.0,2.0350230913997626e-05,5.0,0.002201883284263115,,,
2195,2195.0,2.0113951399265046e-05,5.0,0.0022019286673810408,,,
2196,2196.0,1.9904788579286886e-05,5.0,0.002201973477593827,,,
2197,2197.0,1.9705350449286244e-05,5.0,0.00220201776842677,,,
2198,2198.0,1.9489047057481852e-05,5.0,0.002202061599561123,,,
2199,2199.0,1.9247424417507006e-05,5.0,0.0022021049923841886,,,
2200,2200.0,1.9005914673365083e-05,5.0,0.0022021479097302198,,,
2201,2201.0,1.8794621305766756e-05,5.0,0.00220219029581358,,,
2202,2202.0,1.8626377657657467e-05,5.0,0.0022022321508521833,,,
2203,2203.0,1.8488534263121146e-05,5.0,0.0022022735413604454,,,
2204,2204.0,1.8353182277674903e-05,5.0,0.0022023145621211664,,,
2205,2205.0,1.8195768196708317e-05,5.0,0.002202355280065814,,,
2206,2206.0,1.800390007933762e-05,5.0,0.0022023957006646324,,,
2207,2207.0,1.7781761620051604e-05,5.0,0.0022024357753108736,,,
2208,2208.0,1.7545237856376514e-05,5.0,0.002202475428101456,,,
2209,2209.0,1.73117223094766e-05,5.0,0.002202514592342697,,,
2210,2210.0,1.709072447029692e-05,5.0,0.0022025532363241108,,,
2211,2211.0,1.6879493817766076e-05,5.0,0.0022025913666441606,,,
2212,2212.0,1.667156923929965e-05,5.0,0.002202629010848012,,,
2213,2213.0,1.646603385496033e-05,5.0,0.0022026661904245696,,,
2214,2214.0,1.6271707835249372e-05,5.0,0.0022027029126325827,,,
2215,2215.0,1.6107105601010755e-05,5.0,0.0022027391827119268,,,
2216,2216.0,1.5989088324837972e-05,5.0,0.0022027750253319554,,,
2217,2217.0,1.592684377782321e-05,5.0,0.0022028105059476487,,,
2218,2218.0,1.5901685557900683e-05,5.0,0.0022028457271609687,,,
2219,2219.0,1.5869032907115177e-05,5.0,0.002202880811820126,,,
2220,2220.0,1.5758438303982895e-05,5.0,0.0022029158416166333,,,
2221,2221.0,1.551084089498461e-05,5.0,0.0022029508000379937,,,
2222,2222.0,1.5105327690614647e-05,5.0,0.0022029855153757926,,,
2223,2223.0,1.458820232536668e-05,5.0,0.0022030196857986215,,,
2224,2224.0,1.4064285981715483e-05,5.0,0.002203052963384219,,,
2225,2225.0,1.3703208796517666e-05,5.0,0.002203085102201006,,,
2226,2226.0,1.3684371470059924e-05,5.0,0.0022031160872378166,,,
2227,2227.0,1.4117455681132822e-05,5.0,0.0022031462772044126,,,
2228,2228.0,1.482853927162596e-05,5.0,0.002203176426082757,,,
2229,2229.0,1.5391926553137755e-05,5.0,0.002203207529547861,,,
2230,2230.0,1.5440382375948387e-05,5.0,0.002203240200139465,,,
2231,2231.0,1.4985352877164671e-05,5.0,0.0022032741125117927,,,
2232,2232.0,1.4358031223860796e-05,5.0,0.002203308132169207,,,
2233,2233.0,1.3966602821690077e-05,5.0,0.002203341149766455,,,
2234,2234.0,1.4026956058863133e-05,5.0,0.0022033727856345946,,,
2235,2235.0,1.4374536858111418e-05,5.0,0.0022034035594820627,,,
2236,2236.0,1.4529586479700575e-05,5.0,0.002203434466743739,,,
2237,2237.0,1.4163097456297636e-05,5.0,0.002203466140321342,,,
2238,2238.0,1.3505041047122089e-05,5.0,0.0022034981560057703,,,
2239,2239.0,1.3063792478297852e-05,5.0,0.0022035293645859036,,,
2240,2240.0,1.308068337790715e-05,5.0,0.002203559123541369,,,
2241,2241.0,1.3376567335908133e-05,5.0,0.0022035879105685064,,,
2242,2242.0,1.3592441911011251e-05,5.0,0.0022036167351927828,,,
2243,2243.0,1.3531096901985322e-05,5.0,0.0022036462122175743,,,
2244,2244.0,1.3252971311691695e-05,5.0,0.0022036761653542744,,,
2245,2245.0,1.2932849108991773e-05,5.0,0.002203705983711746,,,
2246,2246.0,1.2712453730600844e-05,5.0,0.0022037351895574596,,,
2247,2247.0,1.2619846298179866e-05,5.0,0.0022037636903164404,,,
2248,2248.0,1.2591883040565588e-05,5.0,0.002203791705738459,,,
2249,2249.0,1.2569301978898321e-05,5.0,0.0022038195174265483,,,
2250,2250.0,1.2523753614546869e-05,5.0,0.0022038472678388692,,,
2251,2251.0,1.2435854152232895e-05,5.0,0.002203874968834785,,,
2252,2252.0,1.2300273763461223e-05,5.0,0.002203902569794726,,,
2253,2253.0,1.2134746293437551e-05,5.0,0.002203929977376068,,,
2254,2254.0,1.197458265515359e-05,5.0,0.00220395708648487,,,
2255,2255.0,1.1858650205732638e-05,5.0,0.0022039838311072256,,,
2256,2256.0,1.1801962613451514e-05,5.0,0.002204010223051798,,,
2257,2257.0,1.1780460244120036e-05,5.0,0.0022040363597930564,,,
2258,2258.0,1.1751207189842245e-05,5.0,0.0022040623719012703,,,
2259,2259.0,1.1686567224379404e-05,5.0,0.002204088336923358,,,
2260,2260.0,1.1585213565085541e-05,5.0,0.002204114237774253,,,
2261,2261.0,1.1463533062185383e-05,5.0,0.0022041399964539783,,,
2262,2262.0,1.1343276622089699e-05,5.0,0.002204165532034482,,,
2263,2263.0,1.123837603649367e-05,5.0,0.0022041907997037615,,,
2264,2264.0,1.1144062639505694e-05,5.0,0.0022042158025915378,,,
2265,2265.0,1.1041338123200433e-05,5.0,0.002204240574536791,,,
2266,2266.0,1.0909056459760863e-05,5.0,0.0022042651388686995,,,
2267,2267.0,1.074077475458869e-05,5.0,0.002204289477039774,,,
2268,2268.0,1.0542716335432947e-05,5.0,0.002204313523889297,,,
2269,2269.0,1.0324898998789657e-05,5.0,0.0022043372000514956,,,
2270,2270.0,1.0092563840342526e-05,5.0,0.0022043604398758088,,,
2271,2271.0,9.86569491323513e-06,5.0,0.0022043831997922043,,,
2272,2272.0,9.694554061210209e-06,5.0,0.0022044054477826465,,,
2273,2273.0,9.668219196503631e-06,5.0,0.0022044271958815394,,,
2274,2274.0,9.863431310257451e-06,5.0,0.0022044485669237552,,,
2275,2275.0,1.0257883791568763e-05,5.0,0.002204469880118738,,,
2276,2276.0,1.0660803428606343e-05,5.0,0.00220449162386321,,,
2277,2277.0,1.0836301209085947e-05,5.0,0.0022045142373980906,,,
2278,2278.0,1.072225730774441e-05,5.0,0.0022045377394163063,,,
2279,2279.0,1.048279057517126e-05,5.0,0.0022045616285807125,,,
2280,2280.0,1.0354325059495432e-05,5.0,0.0022045852665844713,,,
2281,2281.0,1.0475031177462192e-05,5.0,0.0022046083769112564,,,
2282,2282.0,1.0798722984753246e-05,5.0,0.0022046312042612007,,,
2283,2283.0,1.1121032085025518e-05,5.0,0.0022046542979627538,,,
2284,2284.0,1.120059341142335e-05,5.0,0.0022046781055423403,,,
2285,2285.0,1.093436750457817e-05,5.0,0.0022047026239746244,,,
2286,2286.0,1.0412404900471071e-05,5.0,0.002204727318090603,,,
2287,2287.0,9.858059268220753e-06,5.0,0.002204751425521146,,,
2288,2288.0,9.478680121906522e-06,5.0,0.0022047743824052117,,,
2289,2289.0,9.359830330031182e-06,5.0,0.0022047961173088785,,,
2290,2290.0,9.456791413481984e-06,5.0,0.0022048170159650543,,,
2291,2291.0,9.650051175299298e-06,5.0,0.002204837652774811,,,
2292,2292.0,9.814704101227993e-06,5.0,0.0022048585035631847,,,
2293,2293.0,9.87002999613047e-06,5.0,0.002204879780663241,,,
2294,2294.0,1.9494754693860336e-06,5.0,0.0022049014210120637,,,
2295,2295.0,4.7292345242188384e-06,6.0,0.002204923183562626,,,
2296,2296.0,1.1621060965104004e-05,6.0,0.0022049274820104743,,,
2297,2297.0,1.1913868686493856e-05,6.0,0.002204937909654303,,,
2298,2298.0,1.1568736626545618e-05,6.0,0.0022049635335210636,,,
2299,2299.0,1.1005765076164804e-05,6.0,0.002204989803323548,,,
2300,2300.0,1.0860121857816297e-05,6.0,0.002205015312417401,,,
2301,2301.0,1.0834505893722513e-05,6.0,0.0022050395804314627,,,
2302,2302.0,1.0886174467054394e-05,6.0,0.002205063527560042,,,
2303,2303.0,1.093938496717597e-05,6.0,0.0022050874184632503,,,
2304,2304.0,1.087608493935727e-05,6.0,0.0022051114235602646,,,
2305,2305.0,1.083980230796084e-05,6.0,0.002205135546254966,,,
2306,2306.0,1.0975438447206754e-05,6.0,0.0022051595296268926,,,
2307,2307.0,1.1115598185719367e-05,6.0,0.0022051834332498066,,,
2308,2308.0,1.1108095359225586e-05,6.0,0.002205207636237662,,,
2309,2309.0,1.108034823233418e-05,6.0,0.0022052321485758974,,,
2310,2310.0,1.1162500108059502e-05,6.0,0.0022052566446409453,,,
2311,2311.0,1.1302576849789167e-05,6.0,0.0022052810797878845,,,
2312,2312.0,1.1373142737187229e-05,6.0,0.0022053056963755673,,,
2313,2313.0,1.1354443521051738e-05,6.0,0.0022053306221535406,,,
2314,2314.0,1.1344301226884892e-05,6.0,0.002205355703836118,,,
2315,2315.0,1.1417626992966499e-05,6.0,0.0022053807445650627,,,
2316,2316.0,1.1560447761529022e-05,6.0,0.0022054057632104585,,,
2317,2317.0,1.1697399657702115e-05,6.0,0.0022054309438545826,,,
2318,2318.0,1.1771071964827204e-05,6.0,0.0022054564397711728,,,
2319,2319.0,1.1823756081722474e-05,6.0,0.0022054822380274627,,,
2320,2320.0,1.1942909092573378e-05,6.0,0.0022055081990703983,,,
2321,2321.0,1.2144463372666086e-05,6.0,0.0022055342766155476,,,
2322,2322.0,1.2398084494689967e-05,6.0,0.002205560617268206,,,
2323,2323.0,1.2727987024764752e-05,6.0,0.0022055874027809863,,,
2324,2324.0,1.3218025322170575e-05,6.0,0.0022056147480094806,,,
2325,2325.0,1.3902617419854467e-05,6.0,0.0022056428212240326,,,
2326,2326.0,1.4690946006560436e-05,6.0,0.0022056719756593773,,,
2327,2327.0,1.5432039774944694e-05,6.0,0.0022057026404861692,,,
2328,2328.0,1.600926702730431e-05,6.0,0.0022057350445825906,,,
2329,2329.0,1.6347659734446037e-05,6.0,0.002205769083836179,,,
2330,2330.0,1.6427020842557705e-05,6.0,0.0022058043968651107,,,
2331,2331.0,1.6322766009468225e-05,6.0,0.00220584045689958,,,
2332,2332.0,1.6190397704749795e-05,6.0,0.002205876692584363,,,
2333,2333.0,1.6161784702194404e-05,6.0,0.002205912698887323,,,
2334,2334.0,1.6286458332645992e-05,6.0,0.002205948413780339,,,
2335,2335.0,1.6581200950509822e-05,6.0,0.0022059840661317696,,,
2336,2336.0,1.708141927344403e-05,6.0,0.0022060199940919147,,,
2337,2337.0,1.780371696778122e-05,6.0,0.0022060565728559975,,,
2338,2338.0,1.871681088092745e-05,6.0,0.002206094255755098,,,
2339,2339.0,1.9683527324527663e-05,6.0,0.0022061335327824704,,,
2340,2340.0,2.0539164641329163e-05,6.0,0.0022061748249530104,,,
2341,2341.0,2.1186685857527097e-05,6.0,0.002206218250682846,,,
2342,2342.0,2.1597794296414015e-05,6.0,0.0022062635650280907,,,
2343,2343.0,2.1768453770983868e-05,6.0,0.002206310308936336,,,
2344,2344.0,2.1791497277864142e-05,6.0,0.002206357960887131,,,
2345,2345.0,2.187398449055172e-05,6.0,0.002206405990411169,,,
2346,2346.0,2.2199145593493545e-05,6.0,0.002206454071825186,,,
2347,2347.0,2.278742296150124e-05,6.0,0.0022065023362952004,,,
2348,2348.0,2.3517779138344614e-05,6.0,0.0022065513193055067,,,
2349,2349.0,2.423173489673234e-05,6.0,0.0022066016014966067,,,
2350,2350.0,2.4814296234547915e-05,6.0,0.0022066534964759444,,,
2351,2351.0,2.5244437834264762e-05,6.0,0.002206706968166336,,,
2352,2352.0,2.5573942781937595e-05,6.0,0.0022067617267261443,,,
2353,2353.0,2.5869338458138285e-05,6.0,0.002206817435888543,,,
2354,2354.0,2.617678540566765e-05,6.0,0.0022068738736330464,,,
2355,2355.0,2.650856958036823e-05,6.0,0.0022069309647386724,,,
2356,2356.0,2.685872612480231e-05,6.0,0.0022069887358530725,,,
2357,2357.0,2.7221100299351573e-05,6.0,0.0022070472407429804,,,
2358,2358.0,2.7594693631110737e-05,6.0,0.002207106520016447,,,
2359,2359.0,2.7969041770417738e-05,6.0,0.002207166600702131,,,
2360,2360.0,2.8330066144417988e-05,6.0,0.002207227507628624,,,
2361,2361.0,2.865454458267407e-05,6.0,0.0022072892425303147,,,
2362,2362.0,2.893977029251833e-05,6.0,0.002207351776066345,,,
2363,2363.0,2.91863077308359e-05,6.0,0.0022074150276324444,,,
2364,2364.0,2.9406375268698338e-05,6.0,0.002207478910640664,,,
2365,2365.0,2.9584454462004043e-05,6.0,0.002207543339739683,,,
2366,2366.0,2.970276599840323e-05,6.0,0.0022076082565420374,,,
2367,2367.0,2.973761052757715e-05,6.0,0.0022076735683940808,,,
2368,2368.0,2.9702237995086415e-05,6.0,0.002207739143379363,,,
2369,2369.0,2.963177941145767e-05,6.0,0.0022078047972423497,,,
2370,2370.0,2.9569378524715564e-05,6.0,0.0022078703749597865,,,
2371,2371.0,2.956410430679059e-05,6.0,0.0022079357990570227,,,
2372,2372.0,2.9706452886433965e-05,6.0,0.00220800108731169,,,
2373,2373.0,3.013578541695928e-05,6.0,0.0022080663658510954,,,
2374,2374.0,3.0960021547641094e-05,6.0,0.002208131960644857,,,
2375,2375.0,3.2036652886472346e-05,6.0,0.002208198505438485,,,
2376,2376.0,3.294708607003164e-05,6.0,0.0022082668723701158,,,
2377,2377.0,3.3259885747779885e-05,6.0,0.002208337618982629,,,
2378,2378.0,3.291614765231876e-05,6.0,0.00220841037847084,,,
2379,2379.0,3.216572814633711e-05,6.0,0.002208483831169226,,,
2380,2380.0,3.13522416732295e-05,6.0,0.0022085565271455364,,,
2381,2381.0,3.079275619735154e-05,6.0,0.0022086275681169267,,,
2382,2382.0,3.074011768111366e-05,6.0,0.002208696814627725,,,
2383,2383.0,3.123054018671745e-05,6.0,0.0022087648275374043,,,
2384,2384.0,3.207599272415978e-05,6.0,0.00220883272627174,,,
2385,2385.0,3.3083518854912554e-05,6.0,0.0022089017103881694,,,
2386,2386.0,3.3895043267242084e-05,6.0,0.002208972564239714,,,
2387,2387.0,3.399167041025401e-05,6.0,0.0022090456460340945,,,
2388,2388.0,3.323978406111111e-05,6.0,0.002209120523000825,,,
2389,2389.0,3.240436427550518e-05,6.0,0.0022091956159738073,,,
2390,2390.0,3.2369904348688324e-05,6.0,0.002209269050379503,,,
2391,2391.0,3.285029995854477e-05,6.0,0.0022093406414985263,,,
2392,2392.0,3.2737750366669965e-05,6.0,0.0022094121588012695,,,
2393,2393.0,3.202760852908507e-05,6.0,0.0022094847398455727,,,
2394,2394.0,3.170011086631928e-05,6.0,0.002209557074589463,,,
2395,2395.0,3.224147613009281e-05,6.0,0.002209627842551735,,,
2396,2396.0,3.2982972422503404e-05,6.0,0.002209697889109559,,,
2397,2397.0,3.2865936955314324e-05,6.0,0.0022097691341798286,,,
2398,2398.0,3.1888826472361865e-05,6.0,0.002209842020136239,,,
2399,2399.0,3.1152824880973195e-05,6.0,0.002209914649858276,,,
2400,2400.0,3.1340776344900335e-05,6.0,0.00220998512256671,,,
2401,2401.0,3.206175125774782e-05,6.0,0.0022100539709186333,,,
2402,2402.0,3.250318140755427e-05,6.0,0.0022101232368112694,,,
2403,2403.0,3.245445469092191e-05,6.0,0.00221019409836871,,,
2404,2404.0,3.236140331848208e-05,6.0,0.0022102659378759413,,,
2405,2405.0,3.2503534121292114e-05,6.0,0.002210337672015723,,,
2406,2406.0,3.25979271503776e-05,6.0,0.0022104092028020156,,,
2407,2407.0,3.219542871153165e-05,6.0,0.002210481050080606,,,
2408,2408.0,3.131139386027423e-05,6.0,0.002210553108355319,,,
2409,2409.0,3.0437563011698782e-05,6.0,0.0022106242792060203,,,
2410,2410.0,3.0042366207086443e-05,6.0,0.0022106934980171723,,,
2411,2411.0,3.0266884980885088e-05,6.0,0.0022107607871638766,,,
2412,2412.0,3.0956164872601946e-05,6.0,0.00221082720464671,,,
2413,2413.0,3.167816577068517e-05,6.0,0.002210894120512093,,,
2414,2414.0,3.196209454471065e-05,6.0,0.0022109625623743523,,,
2415,2415.0,3.165970304445744e-05,6.0,0.002211032602722291,,,
2416,2416.0,3.104219088904923e-05,6.0,0.002211103273084767,,,
2417,2417.0,3.0503286798846386e-05,6.0,0.002211173277065946,,,
2418,2418.0,3.0279435647730824e-05,6.0,0.0022112419177942808,,,
2419,2419.0,3.0278802827060708e-05,6.0,0.002211309368969422,,,
2420,2420.0,3.0179833472591945e-05,6.0,0.0022113763271828855,,,
2421,2421.0,2.976626898698122e-05,6.0,0.0022114432860243895,,,
2422,2422.0,2.9181650807801477e-05,6.0,0.002211510028021627,,,
2423,2423.0,2.872937014210338e-05,6.0,0.002211575857403736,,,
2424,2424.0,2.8595619432044672e-05,6.0,0.00221164039577981,,,
2425,2425.0,2.877368092732192e-05,6.0,0.002211703935728093,,,
2426,2426.0,2.9146472853514202e-05,6.0,0.002211767181676414,,,
2427,2427.0,2.9565222239590994e-05,6.0,0.0022118308232751864,,,
2428,2428.0,2.9941378529371324e-05,6.0,0.002211895291281741,,,
2429,2429.0,3.014717371538243e-05,6.0,0.0022119606874243243,,,
2430,2430.0,3.00206573666585e-05,6.0,0.0022120269175680695,,,
2431,2431.0,2.9536869140230337e-05,6.0,0.0022120936049330343,,,
2432,2432.0,2.8914575111535216e-05,6.0,0.0022121600144340394,,,
2433,2433.0,2.8368307073258995e-05,6.0,0.002212225355679891,,,
2434,2434.0,2.80123257847127e-05,6.0,0.002212289322160883,,,
2435,2435.0,2.782985050049589e-05,6.0,0.0022123520819539036,,,
2436,2436.0,2.7670863194875815e-05,6.0,0.0022124140559491917,,,
2437,2437.0,2.7431876691827006e-05,6.0,0.002212475627958384,,,
2438,2438.0,2.7186018136645096e-05,6.0,0.0022125368499158393,,,
2439,2439.0,2.696774222336223e-05,6.0,0.0022125975447863694,,,
2440,2440.0,2.6638074354379104e-05,6.0,0.002212657697321005,,,
2441,2441.0,2.6096618208837755e-05,6.0,0.0022127173685080135,,,
2442,2442.0,2.551499882785495e-05,6.0,0.0022127763118228692,,,
2443,2443.0,2.530593024323144e-05,6.0,0.0022128340585549577,,,
2444,2444.0,2.592665578065503e-05,6.0,0.0022128905197336714,,,
2445,2445.0,2.7464581584239037e-05,6.0,0.0022129465196953652,,,
2446,2446.0,2.923746557737106e-05,6.0,0.002213003894741814,,,
2447,2447.0,3.0052815168921123e-05,6.0,0.0022130646748024767,,,
2448,2448.0,2.926169891654546e-05,6.0,0.002213129380150637,,,
2449,2449.0,2.7467457682803528e-05,6.0,0.0022131958919182765,,,
2450,2450.0,2.5999379096693652e-05,6.0,0.002213260654737644,,,
2451,2451.0,2.566485508480578e-05,6.0,0.0022133214482159404,,,
2452,2452.0,2.618307809783421e-05,6.0,0.002213378993947412,,,
2453,2453.0,2.6680987395255855e-05,6.0,0.0022134358007275083,,,
2454,2454.0,2.654761256044716e-05,6.0,0.0022134937560486677,,,
2455,2455.0,2.5823578461113597e-05,6.0,0.0022135528150355483,,,
2456,2456.0,2.5008491986866294e-05,6.0,0.0022136115803581035,,,
2457,2457.0,2.4599148796875896e-05,6.0,0.0022136687444685222,,,
2458,2458.0,2.4684780626329504e-05,6.0,0.00221372410567783,,,
2459,2459.0,2.4947192233729057e-05,6.0,0.0022137785620762913,,,
2460,2460.0,2.5040838026437474e-05,6.0,0.00221383320938893,,,
2461,2461.0,2.4897792655112173e-05,6.0,0.00221388843900049,,,
2462,2462.0,2.465995114482774e-05,6.0,0.0022139438773164104,,,
2463,2463.0,2.445218390194802e-05,6.0,0.0022139990003182384,,,
2464,2464.0,2.4348266313479598e-05,6.0,0.0022140535980986102,,,
2465,2465.0,2.4365447027405555e-05,6.0,0.0022141077372062694,,,
2466,2466.0,2.442511885719122e-05,6.0,0.0022141616475474133,,,
2467,2467.0,2.4387754482677647e-05,6.0,0.002214215597243001,,,
2468,2468.0,2.4161100755645954e-05,6.0,0.0022142696803826327,,,
2469,2469.0,2.375923704389341e-05,6.0,0.0022143236821064467,,,
2470,2470.0,2.3266395937147096e-05,6.0,0.002214377183250359,,,
2471,2471.0,2.2802234015102312e-05,6.0,0.0022144297957877772,,,
2472,2472.0,2.2468420149908848e-05,6.0,0.0022144813181875513,,,
2473,2473.0,2.2279133711797715e-05,6.0,0.002214531813884498,,,
2474,2474.0,2.2170297614863034e-05,6.0,0.002214581571474715,,,
2475,2475.0,2.206765000533001e-05,6.0,0.0022146309109832823,,,
2476,2476.0,2.1945584390789873e-05,6.0,0.002214680010553962,,,
2477,2477.0,2.1816713704457854e-05,6.0,0.0022147288838765683,,,
2478,2478.0,2.1715521474907626e-05,6.0,0.0022147774879295143,,,
2479,2479.0,2.1670990769855814e-05,6.0,0.002214825807622976,,,
2480,2480.0,2.1688296574734165e-05,6.0,0.002214873904242586,,,
2481,2481.0,2.1722360806740353e-05,6.0,0.0022149219032746147,,,
2482,2482.0,2.1699010531481713e-05,6.0,0.0022149699416786784,,,
2483,2483.0,2.1561143967314215e-05,6.0,0.0022150180565775122,,,
2484,2484.0,2.128859937568545e-05,6.0,0.0022150661207991224,,,
2485,2485.0,2.090182112279483e-05,6.0,0.002215113880673529,,,
2486,2486.0,2.0444354882605344e-05,6.0,0.002215161037847461,,,
2487,2487.0,1.9959021275086256e-05,6.0,0.002215207339231124,,,
2488,2488.0,1.9481536441285746e-05,6.0,0.0022152526281790574,,,
2489,2489.0,1.906776235395827e-05,6.0,0.002215296842894634,,,
2490,2490.0,1.8824472014340355e-05,6.0,0.0022153400007011975,,,
2491,2491.0,1.888536397377374e-05,6.0,0.002215382242680594,,,
2492,2492.0,1.930223590556562e-05,6.0,0.0022154239464741484,,,
2493,2493.0,1.9905919491624926e-05,6.0,0.0022154657859568107,,,
2494,2494.0,2.0317039530284352e-05,6.0,0.002215508549812771,,,
2495,2495.0,2.022296538813376e-05,6.0,0.0022155526519865437,,,
2496,2496.0,1.965160326268027e-05,6.0,0.0022155976659146304,,,
2497,2497.0,1.8893444017396398e-05,6.0,0.0022156424723226015,,,
2498,2498.0,1.822504257308118e-05,6.0,0.002215686013677268,,,
2499,2499.0,1.7755008744742433e-05,6.0,0.0022157278760123896,,,
2500,2500.0,1.744801183270145e-05,6.0,0.002215768258115243,,,
2501,2501.0,1.722986474357984e-05,6.0,0.002215807599449295,,,
2502,2502.0,1.7065351583731025e-05,6.0,0.002215846261223795,,,
2503,2503.0,1.6945276508119662e-05,6.0,0.0022158844402840783,,,
2504,2504.0,1.6835269915145556e-05,6.0,0.0022159222554537852,,,
2505,2505.0,1.6678975429721697e-05,6.0,0.0022159598051872697,,,
2506,2506.0,1.644395975926352e-05,6.0,0.0022159971117827445,,,
2507,2507.0,1.6136965143369785e-05,6.0,0.002216034072652359,,,
2508,2508.0,1.578736943277815e-05,6.0,0.0022160705133270893,,,
2509,2509.0,1.543615055459371e-05,6.0,0.0022161062742682546,,,
2510,2510.0,1.514706000538332e-05,6.0,0.0022161412610328833,,,
2511,2511.0,1.4988258542830733e-05,6.0,0.002216175469987066,,,
2512,2512.0,1.4950721580011889e-05,6.0,0.0022162090387841268,,,
2513,2513.0,1.490179251898632e-05,6.0,0.0022162422561471202,,,
2514,2514.0,1.4684255634655258e-05,6.0,0.0022162753908157393,,,
2515,2515.0,1.4267337220204088e-05,6.0,0.002216308417537857,,,
2516,2516.0,1.375961098420147e-05,6.0,0.0022163409626161754,,,
2517,2517.0,1.327742125619245e-05,6.0,0.0022163725841256613,,,
2518,2518.0,1.2857429705437508e-05,6.0,0.002216403080760026,,,
2519,2519.0,1.2478948000378498e-05,6.0,0.0022164325090727687,,,
2520,2520.0,1.2133881891956028e-05,6.0,0.0022164610068811552,,,
2521,2521.0,1.1863362244904754e-05,6.0,0.0022164886661553843,,,
2522,2522.0,1.1747110247502108e-05,6.0,0.0022165155609302433,,,
2523,2523.0,1.183495915020831e-05,6.0,0.0022165418564132405,,,
2524,2524.0,1.2068660357334854e-05,6.0,0.0022165678945277323,,,
2525,2525.0,1.226933725391708e-05,6.0,0.002216594127673452,,,
2526,2526.0,1.2250505068841613e-05,6.0,0.002216620879156556,,,
2527,2527.0,1.1938146995235321e-05,6.0,0.002216648075792529,,,
2528,2528.0,1.1398726843996708e-05,6.0,0.0022166752310173498,,,
2529,2529.0,1.079078894940635e-05,6.0,0.002216701694170059,,,
2530,2530.0,1.0282121781266746e-05,6.0,0.0022167269618911752,,,
2531,2531.0,9.968474693543811e-06,6.0,0.0022167508822530393,,,
2532,2532.0,9.823943078780714e-06,6.0,0.0022167736752727496,,,
2533,2533.0,9.737179996347024e-06,6.0,0.0022167957732351744,,,
2534,2534.0,9.582225102036016e-06,6.0,0.0022168175510176398,,,
2535,2535.0,9.281970223963355e-06,6.0,0.002216839136674245,,,
2536,2536.0,8.842159966183135e-06,6.0,0.002216860379027642,,,
2537,2537.0,8.352512884150584e-06,6.0,0.002216880955955168,,,
2538,2538.0,4.221802369643542e-07,6.0,0.002216900558057869,,,
2539,2539.0,8.505543180306917e-07,7.0,0.002216919074825674,,,
2540,2540.0,8.213344988344208e-06,7.0,0.0022169200107652917,,,
2541,2541.0,7.946389926349848e-06,7.0,0.0022169218963769815,,,
2542,2542.0,8.020237168760077e-06,7.0,0.0022169401047961047,,,
2543,2543.0,8.151970033323915e-06,7.0,0.0022169577215366155,,,
2544,2544.0,8.339431604895708e-06,7.0,0.0022169755021346376,,,
2545,2545.0,8.473615737724168e-06,7.0,0.00221699357492616,,,
2546,2546.0,0.0,7.0,0.0022170120634695386,,,
2547,2547.0,0.0,7.0,0.002217030849657444,,,
2548,2548.0,0.0,7.0,0.002217030849657444,,,
2549,2549.0,0.0,7.0,0.002217030849657444,,,
2550,2550.0,0.0,7.0,0.002217030849657444,,,

